Automated identification of flagella from videomicroscopy via the medial axis transform

Ubiquitous in eukaryotic organisms, the flagellum is a well-studied organelle that is well-known to be responsible for motility in a variety of organisms. Commonly necessitated in their study is the capability to image and subsequently track the movement of one or more flagella using videomicroscopy, requiring digital isolation and location of the flagellum within a sequence of frames. Such a process in general currently requires some researcher input, providing some manual estimate or reliance on an experiment-specific heuristic to correctly identify and track the motion of a flagellum. Here we present a fully-automated method of flagellum identification from videomicroscopy based on the fact that the flagella are of approximately constant width when viewed by microscopy. We demonstrate the effectiveness of the algorithm by application to captured videomicroscopy of Leishmania mexicana, a parasitic monoflagellate of the family Trypanosomatidae. ImageJ Macros for flagellar identification are provided, and high accuracy and remarkable throughput are achieved via this unsupervised method, obtaining results comparable in quality to previous studies of closely-related species but achieved without the need for precursory measurements or the development of a specialised heuristic, enabling in general the automated generation of digitised kinematic descriptions of flagellar beating from videomicroscopy.

==> journalList.txt <==
IEEE Transactions on Medical Imaging = IEEE Trans. Med. Imag.
"Meteor" Forschungsergebnisse = "Meteor" Forschungsergeb.
2D Materials = 2D Mater.
3D Printing and Additive Manufacturing = 3D Print. Addit. Manuf.
AACN Clinical Issues = AACN Clin. Issues
AACN Clinical Issues in Critical Care Nursing = AACN Clin. Issues Crit. Care Nurs.
AADE Editors Journal = AADE Ed. J.
AANA Journal = AANA J.
AANNT Journal = AANNT J.
AAOHN Journal = AAOHN J.
AAPG Bulletin = AAPG Bull.
AAPG Memoir = AAPG Mem.
AAPPO Journal = AAPPO J.
AAPS Journal = AAPS J.
AAPS PharmSci = AAPS PharmSci
AARN News Letter = AARN News Lett.
ABB Review = ABB Rev.
Abdominal Imaging = Abdom. Imaging
Abhandlungen der Akademie der Wissenschaften der DDR = Abh. Akad. Wiss. DDR
Abhandlungen der Akademie der Wissenschaften der DDR, Abteilung Mathematik, Naturwissenschaften, Technik = Abh. Akad. Wiss. DDR, Abt. Math., Naturwiss., Tech.
Abhandlungen der Senckenbergischen Naturforschenden Gesellschaft = Abh. Senckb. Naturforsch. Ges.
ABNF Journal = ABNF J.
ACA Transactions = ACA Trans.
Academia Peruana de Cirugia = Acad. Peru. Cir.
Academic Emergency Medicine = Acad. Emerg. Med.
Academic Medicine = Acad. Med.
Academic Nurse = Acad. Nurse
Academic Radiology = Acad. Radiol.
Academy of Management Journal = Acad. Manage. J.
Academy of Management Review = Acad. Manage. Rev.
Academy Review of the California Academy of Periodontology = Acad. Rev. Calif. Acad. Periodontol.
Acarologia = Acarologia
Accident Analysis and Prevention = Accid. Anal. Prev.
Accident and Emergency Nursing = Accid. Emerg. Nurs.
Accounts of Chemical Research = Acc. Chem. Res.
Accreditation and Quality Assurance = Accredit. Qual. Assur.
ACH - Models in Chemistry = ACH - Models Chem.
Achievements in the Life Sciences = Achiev. Life Sci.
ACI Materials Journal = ACI Mater. J.
ACI Structural Journal = ACI Struct. J.
ACM Computing Surveys = ACM Comput. Surv.
ACM Journal of Data and Information Quality = ACM J. Data Inf. Qual.
ACM Journal of Experimental Algorithmics = ACM J. Exp. Algorithmics
ACM Journal on Computing and Cultural Heritage = ACM J. Comput. Cult. Heritage
ACM Journal on Emerging Technologies in Computing = ACM J. Emerging Technol. Comput.
ACM Transactions on Accessible Computing = ACM Trans. Accessible Comput.
ACM Transactions on Algorithms = ACM Trans. Algorithms
ACM Transactions on Applied Perception = ACM Trans. Appl. Percept.
ACM Transactions on Architecture and Code Optimization = ACM Trans. Archit. Code Optim.
ACM Transactions on Asian and Low-Resource Language Information Processing = ACM Trans. Asian Low-Resour. Lang. Inf. Process.
ACM Transactions on Asian Language Information Processing = ACM Trans. Asian Lang. Inf. Process.
ACM Transactions on Autonomous and Adaptive Systems = ACM Trans. Auton. Adapt. Syst.
ACM Transactions on Computation Theory = ACM Trans. Comput. Theory
ACM Transactions on Computational Logic = ACM Trans. Comput. Logic
ACM Transactions on Computer Systems = ACM Trans. Comput. Syst.
ACM Transactions on Computer-Human Interaction = ACM Trans. Comput.-Hum. Interact.
ACM Transactions on Computing Education = ACM Trans. Comput. Educ.
ACM Transactions on Database Systems = ACM Trans. Database Syst.
ACM Transactions on Design Automation of Electronic Systems = ACM Trans. Des. Autom. Electron. Syst.
ACM Transactions on Economics and Computation = ACM Trans. Econ. Comput.
ACM Transactions on Embedded Computing Systems = ACM Trans. Embedded Comput. Syst.
ACM Transactions on Graphics = ACM Trans. Graphics
ACM Transactions on Information and System Security = ACM Trans. Inf. Syst. Secur.
ACM Transactions on Information Systems = ACM Trans. Inf. Syst.
ACM Transactions on Intelligent Systems and Technology = ACM Trans. Intell. Syst. Technol.
ACM Transactions on Interactive Intelligent Systems = ACM Trans. Interact. Intell. Syst.
ACM Transactions on Internet Technology = ACM Trans. Internet Technol.
ACM Transactions on Knowledge Discovery from Data = ACM Trans. Knowl. Discovery Data
ACM Transactions on Management Information Systems = ACM Trans. Manage. Inf. Syst.
ACM Transactions on Mathematical Software = ACM Trans. Math. Software
ACM Transactions on Modeling and Computer Simulation = ACM Trans. Model. Comput. Simul.
ACM Transactions on Multimedia Computing Communications and Applications = ACM Trans. Multimedia Comput. Commun. Appl.
ACM Transactions on Parallel Computing = ACM Trans. Parallel Comput.
ACM Transactions on Programming Languages and Systems = ACM Trans. Program. Lang. Syst.
ACM Transactions on Reconfigurable Technology and Systems = ACM Trans. Reconfigurable Technol. Syst.
ACM Transactions on Sensor Networks = ACM Trans. Sens. Netw.
ACM Transactions on Software Engineering and Methodology = ACM Trans. Software Eng. Method.
ACM Transactions on Speech and Language Processing = ACM Trans. Speech Lang. Process.
ACM Transactions on Storage = ACM Trans. Storage
ACM Transactions on the Web = ACM Trans. Web
Acoustical Imaging = Acoust. Imaging
Acoustical Physics = Acoust. Phys.
Acoustical Science and Technology = Acoust. Sci. Technol.
Acoustics Research Letters Online = Acoust. Res. Lett. Online
Acoustics Today = Acoust. Today
ACP Journal Club = ACP J. Club
Acquisitions Medicales Recentes = Acquis. Med. Recent.
ACRH Reports = ACRH Rep.
Across the Board = Across Board (N. Y.)
ACS Applied Materials & Interfaces = ACS Appl. Mater. Interfaces
ACS Biomaterials Science & Engineering = ACS Biomater. Sci. Eng.
ACS Catalysis = ACS Catal.
ACS Central Science = ACS Cent. Sci.
ACS Chemical Biology = ACS Chem. Biol.
ACS Chemical Neuroscience = ACS Chem. Neurosci.
ACS Combinatorial Science = ACS Comb. Sci.
ACS Infectious Diseases = ACS Infect. Dis.
ACS Macro Letters = ACS Macro Lett.
ACS Medicinal Chemistry Letters = ACS Med. Chem. Lett.
ACS Nano = ACS Nano
ACS Photonics = ACS Photonics
ACS Sustainable Chemistry & Engineering = ACS Sustainable Chem. Eng.
ACS Symposium Series = ACS Symp. Ser.
ACS Synthetic Biology = ACS Synth. Biol.
Acta Academiae Medicinae Wuhan = Acta Acad. Med. Wuhan
Acta Agriculturae Scandinavica Section A: Animal Science = Acta Agric. Scand. Sect A
Acta Agriculturae Scandinavica Section B: Soil and Plant Science = Acta Agric. Scand. Sect B
Acta Allergologica = Acta Allergol.
Acta Anaesthesiologica = Acta Anaesthesiol.
Acta Anaesthesiologica Belgica = Acta Anaesthesiol. Belg.
Acta Anaesthesiologica Scandinavica = Acta Anaesthesiol. Scand.
Acta Anaesthesiologica Scandinavica. Supplementum = Acta Anaesthesiol. Scand. Suppl.
Acta Anaesthesiologica Sinica = Acta Anaesthesiol. Sin.
Acta Anaesthesiologica Taiwanica = Acta Anaesthesiol. Taiwan.
Acta Anatomica = Acta Anat. (Basel)
Acta Anatomica. Supplement = Acta Anat. Suppl. (Basel)
Acta Anthropogenetica = Acta Anthropogenet.
Acta Astronautica = Acta Astronaut.
Acta Automatica Sinica = Acta Autom. Sin.
Acta Belgica. Medica Physica = Acta Belg. Med. Phys.
Acta Bio-Medica de l'Ateneo Parmense = Acta Biomed. Ateneo Parmense
Acta Biochimica et Biophysica Academiae Scientiarum Hungaricae = Acta Biochim. Biophys. Acad. Sci. Hung.
Acta Biochimica et Biophysica Hungarica = Acta Biochim. Biophys. Hung.
Acta Biochimica et Biophysica Sinica = Acta Biochim. Biophys. Sin.
Acta Biochimica Polonica = Acta Biochim. Pol.
Acta Biologiae Experimentalis = Acta Biol. Exp. (Warsz.)
Acta Biologica Academiae Scientiarum Hungaricae = Acta Biol. Acad. Sci. Hung.
Acta Biologica et Medica = Acta Biol. Med. (Gdansk)
Acta Biologica et Medica Germanica = Acta Biol. Med. Ger.
Acta Biologica Hungarica = Acta Biol. Hung.
Acta Biomaterialia = Acta Biomater.
Acta Bioquimica Clinica Latinoamericana = Acta Bioquim. Clin. Latinoam.
Acta Biotechnologica = Acta Biotechnol.
Acta Biotheoretica = Acta Biotheor.
Acta Cancerologica = Acta Cancerol. (Lima)
Acta Cardiologica = Acta Cardiol.
Acta Cardiologica. Supplementum = Acta Cardiol. Suppl.
Acta Chemica Scandinavica = Acta Chem. Scand.
Acta Chemica Scandinavica, Series A: Physical and Inorganic Chemistry = Acta Chem. Scand. Ser. A
Acta Chemica Scandinavica, Series B: Organic Chemistry and Biochemistry = Acta Chem. Scand. Ser. B
Acta Chemica Scandinavica. Series A, Physical and Inorganic Chemistry = Acta Chem. Scand. A
Acta Chemica Scandinavica. Series B, Organic Chemistry and Biochemistry = Acta Chem. Scand. B
Acta Chimica Sinica = Acta Chim. Sinica
Acta Chimica Slovenica = Acta Chim. Slov.
Acta Chirurgiae Orthopaedicae et Traumatologiae Cechoslovaca = Acta Chir. Orthop. Traumatol. Cech.
Acta Chirurgiae Plasticae = Acta Chir. Plast.
Acta Chirurgica Academiae Scientiarum Hungaricae = Acta Chir. Acad. Sci. Hung.
Acta Chirurgica Belgica = Acta Chir. Belg.
Acta Chirurgica Hungarica = Acta Chir. Hung.
Acta Chirurgica Italica = Acta Chir. Ital.
Acta Chirurgica Iugoslavica = Acta Chir. Iugosl.
Acta Chirurgica Scandinavica = Acta Chir. Scand.
Acta Chirurgica Scandinavica. Supplementum = Acta Chir. Scand. Suppl.
Acta Chromatographica = Acta Chromatogr.
Acta Ciencia Indica Chemistry = Acta Cienc. Indica, Chem.
Acta Ciencia Indica Phyics = Acta Cienc. Indica, Phys.
Acta Cientifica Venezolana = Acta Cient. Venez.
Acta Clinica Belgica = Acta Clin. Belg.
Acta Clinica Belgica. Supplementum = Acta Clin. Belg. Suppl.
Acta Clinica Odontologica = Acta Clin. Odontol.
Acta Crystallographica = Acta Crystallogr.
Acta Crystallographica Section A: Foundations = Acta Crystallogr., Sect. A: Found. Crystallogr.
Acta Crystallographica Section B: Structural Science = Acta Crystallogr., Sect. B: Struct. Sci
Acta Crystallographica Section C: Crystal Structure Communications = Acta Crystallogr., Sect. C: Cryst. Struct. Commun.
Acta Crystallographica Section D: Biological Crystallography = Acta Crystallogr., Sect. D: Biol. Crystallogr.
Acta Crystallographica Section E Structure Reports Online = Acta Crystallogr., Sect. E: Struct. Rep. Online
Acta Crystallographica Section F: Structural Biology and Crystallization Communications = Acta Crystallogr., Sect. F: Struct. Biol. Cryst. Commun.
Acta Crystallographica, Section A: Foundations of Crystallography = Acta Crystallogr., Sect. A: Found. Crystallogr.
Acta Crystallographica, Section B: Structural Science = Acta Crystallogr., Sect. B: Struct. Sci.
Acta Crystallographica, Section C: Crystal Structure Communications = Acta Crystallogr., Sect. C: Cryst. Struct. Commun.
Acta Crystallographica, Section D: Biological Crystallography = Acta Crystallogr., Sect. D: Biol. Crystallogr.
Acta Crystallographica, Section E: Structure Reports Online = Acta Crystallogr., Sect. E: Struct. Rep. Online
Acta Crystallographica, Section F: Structural Biology and Crystallization Communications = Acta Crystallogr., Sect. F: Struct. Biol. Cryst. Commun.
Acta Crystallographica. Section A, Crystal Physics, Diffraction, Theoretical and General Crystallography = Acta Crystallogr. A
Acta Crystallographica. Section A, Foundations of Crystallography = Acta Crystallogr. A
Acta Crystallographica. Section B, Structural Crystallography and Crystal Chemistry = Acta Crystallogr. B
Acta Crystallographica. Section B, Structural Science = Acta Crystallogr. B
Acta Crystallographica. Section C, Crystal Structure Communications = Acta Crystallogr. C
Acta Crystallographica. Section D, Biological Crystallography = Acta Crystallogr. D Biol. Crystallogr.
Acta Crystallographica. Section F, Structural Biology and Crystallization Communications = Acta Crystallograph. Sect. F Struct. Biol. Cryst. Commun.
Acta Cytologica = Acta Cytol.
Acta de Odontologia Pediatrica = Acta Odontol. Pediatr.
Acta Dermato-Venereologica = Acta Derm. Venereol.
Acta Dermato-Venereologica. Supplementum = Acta Derm. Venereol. Suppl. (Stockh.)
Acta Dermatologica Kyoto. English Edition = Acta Dermatol. Kyoto Engl. Ed.
Acta Diabetologica = Acta Diabetol.
Acta Diabetologica Latina = Acta Diabetol. Lat.
Acta Embryologiae et Morphologiae Experimentalis = Acta Embryol. Morphol. Exp.
Acta Embryologiae Experimentalis = Acta Embryol. Exp. (Palermo)
Acta Endocrinologica = Acta Endocrinol. (Copenh.)
Acta Endocrinologica. Supplementum = Acta Endocrinol. Suppl. (Copenh.)
Acta Europaea Fertilitatis = Acta Eur. Fertil.
Acta Farmaceutica Bonaerense = Acta Farm. Bonaerense
Acta Gastroenterologica Belgica = Acta Gastroenterol. Belg.
Acta Gastroenterologica Latinoamericana = Acta Gastroenterol. Latinoam.
Acta Genetica et Statistica Medica = Acta Genet. Stat. Med.
Acta Geneticae Medicae et Gemellologiae = Acta Genet. Med. Gemellol. (Roma)
Acta Geodaetica et Geophysica = Acta Geod. Geophys.
Acta Geodynamics et Geomaterialia = Acta Geodyn. Geomater.
Acta Geologica Sinica = Acta Geol. Sin.
Acta Geophysica = Acta Geophys.
Acta Geotechnica = Acta Geotech.
Acta Gerontologica = Acta Gerontol. (Milano)
Acta Ginecologica = Acta Ginecol. (Madr.)
Acta Gynaecologica et Obstetrica Hispano-Lusitana = Acta Gynaecol. Obstet. Hisp. Lusit.
Acta Haematologica = Acta Haematol.
Acta Haematologica Polonica = Acta Haematol. Pol.
Acta Hepato-Gastroenterologica = Acta Hepatogastroenterol. (Stuttg.)
Acta Hepato-Splenologica = Acta Hepatosplenol.
Acta Histochemica = Acta Histochem.
Acta Histochemica. Supplementband = Acta Histochem. Suppl.
Acta Historica Scientiarum Naturalium et Medicinalium = Acta Hist. Sci. Nat. Med.
Acta Horticulturae = Acta Hortic.
Acta Hospitalia = Acta Hosp.
Acta Hydrochimica et Hydrobiologica = Acta Hydrochim. Hydrobiol.
Acta Iberica Radiologica-Cancerologica = Acta Iber. Radiol. Cancerol.
Acta Isotopica = Acta Isot. (Padova)
Acta Leidensia = Acta Leiden.
Acta Leprologica = Acta Leprol.
Acta Materialia = Acta Mater.
Acta Mechanica = Acta Mech.
Acta Mechanica Sinica = Acta Mech. Sin.
Acta Mechanica Solida Sinica = Acta Mech. Solida Sin.
Acta Medica (Hradec Kralove) = Acta Medica (Hradec Kralove)
Acta Medica (Hradec Kralove). Supplementum = Acta Medica (Hradec Kralove) Suppl.
Acta Medica Academiae Scientiarum Hungaricae = Acta Med. Acad. Sci. Hung.
Acta Medica Austriaca = Acta Med. Austriaca
Acta Medica Austriaca. Supplement = Acta Med. Austriaca. Suppl.
Acta Medica Croatica = Acta Med. Croatica
Acta Medica et Biologica = Acta Med. Biol. (Niigata)
Acta Medica Hungarica = Acta Med. Hung.
Acta Medica Iranica = Acta Med. Iran.
Acta Medica Italica di Medicina Tropicale e Subtropicale e di Gastroenterologia = Acta Med. Ital. Med. Trop. Subtrop. Gastroenterol.
Acta Medica Iugoslavica = Acta Med. Iugosl.
Acta Medica Nagasakiensia = Acta Med. Nagasaki.
Acta Medica Okayama = Acta Med. Okayama
Acta Medica Philippina = Acta Med. Philipp.
Acta Medica Polona = Acta Med. Pol.
Acta Medica Portuguesa = Acta Med. Port.
Acta Medica Scandinavica = Acta Med. Scand.
Acta Medica Scandinavica. Supplementum = Acta Med. Scand. Suppl.
Acta Medica Veterinaria = Acta Med. Vet. (Napoli)
Acta Medicinae Legalis et Socialis = Acta Med. Leg. Soc. (Liege)
Acta Metallurgica = Acta Metall.
Acta Metallurgica et Materialia = Acta Metall. Mater.
Acta Metallurgica Sinica = Acta Metall. Sinica
Acta Microbiologica Academiae Scientiarum Hungaricae = Acta Microbiol. Acad. Sci. Hung.
Acta Microbiologica Bulgarica = Acta Microbiol. Bulg.
Acta Microbiologica et Immunologica Hungarica = Acta Microbiol. Immunol. Hung.
Acta Microbiologica Hungarica = Acta Microbiol. Hung.
Acta Microbiologica Polonica = Acta Microbiol. Pol.
Acta Microbiologica Polonica. Series A, Microbiologia Generalis = Acta Microbiol. Pol. A
Acta Microbiologica Polonica. Series B, Microbiologia Applicata = Acta Microbiol. Pol. B
Acta Microbiologica, Virologica et Immunologica = Acta Microbiol. Virol. Immunol. (Sofiia)
Acta Morphologica Academiae Scientiarum Hungaricae = Acta Morphol. Acad. Sci. Hung.
Acta Morphologica Hungarica = Acta Morphol. Hung.
Acta Morphologica Neerlando-Scandinavica = Acta Morphol. Neerl.-Scand.
Acta Neurobiologiae Experimentalis = Acta Neurobiol. Exp. (Warsz.)
Acta Neurochirurgica = Acta Neurochir. (Wien)
Acta Neurochirurgica. Supplementum = Acta Neurochir. Suppl. (Wien)
Acta Neurologica = Acta Neurol. (Napoli)
Acta Neurologica Belgica = Acta Neurol. Belg.
Acta Neurologica et Psychiatrica Belgica = Acta Neurol. Psychiatr. Belg.
Acta Neurologica Latinoamericana = Acta Neurol. Latinoam.
Acta Neurologica Scandinavica = Acta Neurol. Scand.
Acta Neurologica Scandinavica. Supplementum = Acta Neurol. Scand. Suppl.
Acta Neurologica. Quaderni = Acta Neurol. [Quad.] (Napoli)
Acta Neuropathologica = Acta Neuropathol. (Berl.)
Acta Neuropathologica. Supplement = Acta Neuropathol. Suppl. (Berl.)
Acta Neurovegetativa = Acta Neuroveg. (Wien)
Acta Obstetrica et Gynaecologica Japonica = Acta Obstet. Gynaecol. Jpn.
Acta Obstetrica y Ginecologica Hispano-Lusitana = Acta Obstet. Ginecol. Hisp. Lusit.
Acta Obstetrica y Ginecologica Hispano-Lusitana. Suplemento = Acta Obstet. Ginecol. Hisp. Lusit. Suppl.
Acta Obstetricia et Gynecologica Scandinavica = Acta Obstet. Gynecol. Scand.
Acta Obstetricia et Gynecologica Scandinavica. Supplement = Acta Obstet. Gynecol. Scand. Suppl.
Acta Oceanologica Sinica = Acta Oceanolog. Sin.
Acta Odontologica Latinoamericana = Acta Odontol. Latinoam.
Acta Odontologica Scandinavica = Acta Odontol. Scand.
Acta Odontologica Scandinavica. Supplementum = Acta Odontol. Scand. Suppl.
Acta Odontologica Venezolana = Acta Odontol. Venez.
Acta Oncologica = Acta Oncol.
Acta Ophthalmologica = Acta Ophthalmol. (Copenh.)
Acta Ophthalmologica Scandinavica = Acta Ophthalmol. Scand.
Acta Ophthalmologica Scandinavica. Supplement = Acta Ophthalmol. Scand. Suppl.
Acta Ophthalmologica. Supplement = Acta Ophthalmol. Suppl.
Acta Ophthalmologica. Supplementum = Acta Ophthalmol. Suppl.
Acta Orthopaedica = Acta Orthop.
Acta Orthopaedica Belgica = Acta Orthop. Belg.
Acta Orthopaedica Scandinavica = Acta Orthop. Scand.
Acta Orthopaedica Scandinavica. Supplementum = Acta Orthop. Scand. Suppl.
Acta Orthopaedica. Supplementum = Acta Orthop. Suppl.
Acta Oto-Laryngologica = Acta Otolaryngol. (Stockh.)
Acta Oto-Laryngologica. Supplement = Acta Otolaryngol. Suppl. (Stockh.)
Acta Oto-Rhino-Laryngologica Belgica = Acta Otorhinolaryngol. Belg.
Acta Oto-Rino-Laringologica Ibero-Americana = Acta Otorinolaryngol. Iber. Am.
Acta Otorhinolaryngologica Italica = Acta Otorhinolaryngol. Ital.
Acta Otorrinolaringologica Espanola = Acta Otorrinolaringol. Esp.
Acta Paediatrica = Acta Paediatr.
Acta Paediatrica Academiae Scientiarum Hungaricae = Acta Paediatr. Acad. Sci. Hung.
Acta Paediatrica Belgica = Acta Paediatr. Belg.
Acta Paediatrica Hungarica = Acta Paediatr. Hung.
Acta Paediatrica Japonica = Acta Paediatr. Jpn.
Acta Paediatrica Scandinavica = Acta Paediatr. Scand.
Acta Paediatrica Scandinavica. Supplement = Acta Paediatr. Scand. Suppl.
Acta Paediatrica Taiwanica = Acta Paediatr. Taiwan.
Acta Paediatrica. Supplement = Acta Paediatr. Suppl.
Acta Paedopsychiatrica = Acta Paedopsychiatr.
Acta Palaeontologica Polonica = Acta Palaeontol. Polonica
Acta Pathologica et Microbiologica Scandinavica = Acta Pathol. Microbiol. Scand.
Acta Pathologica et Microbiologica Scandinavica. Section A, Pathology = Acta Pathol. Microbiol. Scand. [A]
Acta Pathologica et Microbiologica Scandinavica. Section B, Microbiology = Acta Pathol. Microbiol. Scand. [B]
Acta Pathologica et Microbiologica Scandinavica. Section B, Microbiology and Immunology = Acta Pathol. Microbiol. Scand. [B] Microbiol. Immunol.
Acta Pathologica et Microbiologica Scandinavica. Section C, Immunology = Acta Pathol. Microbiol. Scand. [C]
Acta Pathologica et Microbiologica Scandinavica. Supplement = Acta Pathol. Microbiol. Scand. Suppl.
Acta Pathologica Japonica = Acta Pathol. Jpn.
Acta Pathologica, Microbiologica, et Immunologica Scandinavica. Section A, Pathology = Acta Pathol. Microbiol. Immunol. Scand. [A]
Acta Pathologica, Microbiologica, et Immunologica Scandinavica. Section B, Microbiology = Acta Pathol. Microbiol. Immunol. Scand. [B]
Acta Pathologica, Microbiologica, et Immunologica Scandinavica. Section C, Immunology = Acta Pathol. Microbiol. Immunol. Scand. [C]
Acta Pathologica, Microbiologica, et Immunologica Scandinavica. Supplement = Acta Pathol. Microbiol. Immunol. Scand. Suppl.
Acta Pediatrica Espanola = Acta Pediatr. Esp.
Acta Pharmaceutica (Zagreb, Croatia) = Acta Pharm. (Zagreb, Croatia)
Acta Pharmaceutica Hungarica = Acta Pharm. Hung.
Acta Pharmaceutica Nordica = Acta Pharm. Nord.
Acta Pharmaceutica Suecica = Acta Pharm. Suec.
Acta Pharmacologica et Toxicologica = Acta Pharmacol. Toxicol. (Copenh.)
Acta Pharmacologica Sinica = Acta Pharmacol. Sin.
Acta Physica Debrecina = Acta Phys. Debrecina
Acta Physica et Chimica Debrecina = Acta Phys. Chim. Debrecina
Acta Physica Polonica A = Acta Phys. Pol. A
Acta Physica Polonica B = Acta Phys. Pol. B
Acta Physica Polonica Proceedings Supplement = Acta Phys. Pol. B. Proc. Suppl.
Acta Physica Polonica, A = Acta Phys. Pol., A
Acta Physica Polonica, B = Acta Phys. Pol., B
Acta Physico-Chimica Sinica = Acta Phys. Chim. Sin.
Acta Physiologica = Acta Physiol.
Acta Physiologica Academiae Scientiarum Hungaricae = Acta Physiol. Acad. Sci. Hung.
Acta Physiologica et Pharmacologica Bulgarica = Acta Physiol. Pharmacol. Bulg.
Acta Physiologica et Pharmacologica Latinoamericana = Acta Physiol. Pharmacol. Latinoam.
Acta Physiologica et Pharmacologica Neerlandica = Acta Physiol. Pharmacol. Neerl.
Acta Physiologica Hungarica = Acta Physiol. Hung.
Acta Physiologica Latinoamericana = Acta Physiol. Lat. Am.
Acta Physiologica Polonica = Acta Physiol. Pol.
Acta Physiologica Scandinavica = Acta Physiol. Scand.
Acta Physiologica Scandinavica. Supplementum = Acta Physiol. Scand. Suppl.
Acta Physiologica, Pharmacologica et Therapeutica Latinoamericana = Acta Physiol. Pharmacol. Ther. Latinoam.
Acta Poloniae Pharmaceutica = Acta Pol. Pharm.
Acta Polymerica = Acta Polym.
Acta Polytechnica Scandinavica - Chemical Technology Series = Acta Polytech. Scand., Chem. Technol. Ser
Acta Psiquiatrica y Psicologica de America Latina = Acta Psiquiatr. Psicol. Am. Lat.
Acta Psychiatrica Belgica = Acta Psychiatr. Belg.
Acta Psychiatrica Scandinavica = Acta Psychiatr. Scand.
Acta Psychiatrica Scandinavica. Supplementum = Acta Psychiatr. Scand. Suppl.
Acta Psychologica = Acta Psychol. (Amst.)
Acta Radiologica = Acta Radiol.
Acta Radiologica. Diagnosis = Acta Radiol. Diagn. (Stockh.)
Acta Radiologica. Oncology = Acta Radiol. Oncol.
Acta Radiologica. Oncology, Radiation, Physics, Biology = Acta Radiol. Oncol. Radiat. Phys. Biol.
Acta Radiologica. Supplementum = Acta Radiol. Suppl.
Acta Radiologica. Therapy, Physics, Biology = Acta Radiol. Ther. Phys. Biol.
Acta Rheumatologica Scandinavica = Acta Rheumatol. Scand.
Acta Rhumatologica = Acta Rhumatol.
Acta Rhumatologica Belgica = Acta Rhumatol. Belg.
Acta Scholae Medicinalis Universitatis in Kioto = Acta Sch. Med. Univ. Kioto
Acta Seismologica Sinica = Acta Seismol. Sin.
Acta Societatis Medicorum Upsaliensis = Acta Soc. Med. Ups.
Acta Socio-Medica Scandinavica = Acta Sociomed. Scand.
Acta Socio-Medica Scandinavica. Supplement = Acta Sociomed. Scand. Suppl.
Acta Stomatologica Belgica = Acta Stomatol. Belg.
Acta Stomatologica Croatica = Acta Stomatol. Croat.
Acta Stomatologica Internationalia = Acta Stomatol. Int.
Acta Technica = Acta Tech.
Acta Theriologica = Acta Theriol. (Warsz.)
Acta Tropica = Acta Trop.
Acta Tropica. Supplement = Acta Trop. Suppl.
Acta Tuberculosea et Pneumologica Belgica = Acta Tuberc. Pneumol. Belg.
Acta Tuberculosea et Pneumologica Scandinavica = Acta Tuberc. Pneumol. Scand.
Acta Tuberculosea Japonica = Acta Tuberc. Jpn.
Acta Universitatis Carolinae. Medica = Acta Univ. Carol. [Med.] (Praha)
Acta Universitatis Carolinae. Medica. Monographia = Acta Univ. Carol. Med. Monogr.
Acta Universitatis Palackianae Olomucensis Facultatis Medicae = Acta Univ. Palacki. Olomuc. Fac. Med.
Acta Urologica Belgica = Acta Urol. Belg.
Acta Veterinaria = Acta Vet. (Beogr.)
Acta Veterinaria Academiae Scientiarum Hungaricae = Acta Vet. Acad. Sci. Hung.
Acta Veterinaria Hungarica = Acta Vet. Hung.
Acta Veterinaria Scandinavica = Acta Vet. Scand.
Acta Veterinaria Scandinavica. Supplement = Acta Vet. Scand. Suppl.
Acta Virologica = Acta Virol.
Acta Vitaminologica = Acta Vitaminol.
Acta Vitaminologica et Enzymologica = Acta Vitaminol. Enzymol.
Acta Zoologica et Pathologica Antverpiensia = Acta Zool. Pathol. Antverp.
Actas Dermo-Sifiliograficas = Actas Dermosifiliogr.
Actas Espanolas de Psiquiatria = Actas Esp. Psiquiatr.
Actas Luso-Espanolas de Neurologia y Psiquiatria = Actas Luso. Esp. Neurol. Psiquiatr.
Actas Luso-Espanolas de Neurologia, Psiquiatria y Ciencias Afines = Actas Luso. Esp. Neurol. Psiquiatr. Cienc. Afines
Actas Urologicas Espanolas = Actas Urol. Esp.
Active and Passive Electronic Components = Act. Passive Electron. Compon.
Activitas Nervosa Superior = Act. Nerv. Super. (Praha)
Actualidad Pediatrica = Actual. Pediatr. (Granada)
Actualite Chimique = Actual. Chim.
Actualites Cardiologiques et Angeiologiques Internationales = Actual. Cardiol. Angeiol. Int. (Paris)
Actualites de Physiologie Pathologique = Actual. Physiol. Pathol. (Paris)
Actualites Endocrinologiques = Actual. Endocrinol. (Paris)
Actualites Hepato-Gastro-Enterologiques = Actual. Hepatogastroenterol. (Paris)
Actualites Neurophysiologiques = Actual. Neurophysiol. (Paris)
Actualites Odonto-Stomatologiques = Actual. Odontostomatol. (Paris)
Actualites Pharmacologiques = Actual. Pharmacol. (Paris)
Acupuncture and Electro-Therapeutics Research = Acupunct. Electrother. Res.
Acute Cardiac Care = Acute Card. Care
Acute Care = Acute Care
Ad Hoc Networks = Ad Hoc Networks
AD Nurse = AD Nurse
ADA News = ADA News
Addiction = Addiction
Addiction Biology = Addict. Biol.
Addictive Behaviors = Addict. Behav.
Addictive Diseases = Addict. Dis.
Additamenta ad Folia Medica Neerlandica = Additamenta Folia Med. Neerl.
Additive Manufacturing = Addit. Manuf.
Additives for Polymers = Addit. Polym.
Adhesives Age = Adhes. Age
ADM = ADM
Administration and Policy in Mental Health = Adm. Policy Ment. Health
Administration in Mental Health = Adm. Ment. Health
Administration in Social Work = Adm. Soc. Work
Administrative Management = Adm. Manage.
Administrative Radiology = Adm. Radiol.
Administrative Radiology Journal = Adm. Radiol. J.
Administrative Science Quarterly = Adm. Sci. Q.
Admitting Management Journal = Admit. Manage. J.
Adolescence = Adolescence
Adolescent Medicine = Adolesc. Med.
Adolescent Medicine Clinics = Adolesc. Med. Clin.
Adolescent Psychiatry = Adolesc. Psychiatry
Adsorption = Adsorption
Adsorption Science & Technology = Adsorpt. Sci. Technol.
Adsorption Science and Technology = Adsorpt. Sci. Technol.
Adult Education = Adult Educ.
Advance Data = Adv. Data
Advance for Nurse Practitioners = Adv. Nurse Pract.
Advanced Cement Based Materials = Adv. Cem. Based Mater.
Advanced Composite Materials = Adv. Compos. Mater
Advanced Device Materials = Adv. Device Mater.
Advanced Drug Delivery Reviews = Adv. Drug Delivery Rev.
Advanced Energy Materials = Adv. Energy Mater.
Advanced Engineering Informatics = Adv. Eng. Inf.
Advanced Engineering Materials = Adv. Eng. Mater.
Advanced Functional Materials = Adv. Funct. Mater.
Advanced Healthcare Materials = Adv. Healthcare Mater.
Advanced Manufacturing: Polymer & Composites Science = Adv. Manuf. Polym. Compos. Sci.
Advanced Materials (Weinheim, Germany) = Adv. Mater. (Weinheim, Ger.)
Advanced Materials = Adv. Mater.
Advanced Materials and Processes = Adv. Mater. Processes
Advanced Materials for Optics and Electronics = Adv. Mater. Opt. Electron.
Advanced Materials Forum = Adv. Mater. Forum
Advanced Optical Materials = Adv. Opt. Mater.
Advanced Powder Technology = Adv. Powder Technol.
Advanced Practice Nursing Quarterly = Adv. Pract. Nurs. Q.
Advanced Robotics = Adv. Rob.
Advanced Science = Adv. Sci.
Advanced Science Letters = Adv. Sci. Lett.
Advanced Studies in Theoretical Physics = Adv. Stud. Theor. Phys.
Advanced Synthesis & Catalysis = Adv. Synth. Catal.
Advanced Synthesis and Catalysis = Adv. Synth. Catal.
Advancement of Science = Adv. Sci.
Advances and Technical Standards in Neurosurgery = Adv. Tech. Stand. Neurosurg.
Advances in Alcohol and Substance Abuse = Adv. Alcohol Subst. Abuse
Advances in Anatomic Pathology = Adv. Anat. Pathol.
Advances in Anatomy, Embryology and Cell Biology = Adv. Anat. Embryol. Cell Biol.
Advances in Animal Biosciences = Adv. Anim. Biosci.
Advances in Applied Ceramics = Adv. Appl. Ceram.
Advances in Applied Mathematics = Adv. Appl. Math.
Advances in Applied Mathematics and Mechanics = Adv. Appl. Math. Mech.
Advances in Applied Microbiology = Adv. Appl. Microbiol.
Advances in Applied Probability = Adv. Appl. Probab.
Advances in Atmospheric Sciences = Adv. Atmos. Sci.
Advances in Atomic Molecular and Optical Physics = Adv. At. Mol. Opt. Phy.
Advances in Atomic, Molecular, and Optical Physics = Adv. At., Mol., Opt. Phys.
Advances in Behavioral Biology = Adv. Behav. Biol.
Advances in Biochemical Engineering / Biotechnology = Adv. Biochem. Eng./Biotechnol.
Advances in Biochemical Engineering/Biotechnology = Adv. Biochem. Eng. Biotechnol.
Advances in Biochemical Psychopharmacology = Adv. Biochem. Psychopharmacol.
Advances in Biological and Medical Physics = Adv. Biol. Med. Phys.
Advances in Biology of Skin = Adv. Biol. Skin
Advances in Biomedical Engineering and Medical Physics = Adv. Biomed. Eng. Med. Phys.
Advances in Biophysics = Adv. Biophys.
Advances in Biotechnological Processes = Adv. Biotechnol. Processes
Advances in Building Energy Research = Adv. Build. Energy Res.
Advances in Cancer Research = Adv. Cancer Res.
Advances in Carbohydrate Chemistry and Biochemistry = Adv. Carbohydr. Chem. Biochem.
Advances in Cardiac Surgery = Adv. Card. Surg.
Advances in Cardiology = Adv. Cardiol.
Advances in Cardiopulmonary Diseases = Adv. Cardiopulm. Dis.
Advances in Cell Biology = Adv. Cell Biol.
Advances in Cement Research = Adv. Cem. Res.
Advances in Chemical Physics = Adv. Chem. Phys.
Advances in Chemistry Series = Adv. Chem. Ser.
Advances in Chemotherapy = Adv. Chemother.
Advances in Child Development and Behavior = Adv. Child Dev. Behav.
Advances in Chromatography (New York, NY, United States) = Adv. Chromatogr. (N. Y., NY, U. S.)
Advances in Chromatography = Adv. Chromatogr.
Advances in Chronic Kidney Disease = Adv. Chronic Kidney Dis.
Advances in Climate Change Research = Adv. Clim. Change Res.
Advances in Clinical Chemistry = Adv. Clin. Chem.
Advances in Clinical Pathology = Adv. Clin. Path.
Advances in Clinical Pharmacology = Adv. Clin. Pharmacol.
Advances in Clinical Rehabilitation = Adv. Clin. Rehabil.
Advances in Colloid and Interface Science = Adv. Colloid Interface Sci.
Advances in Comparative Physiology and Biochemistry = Adv. Comp. Physiol. Biochem.
Advances in Complex Systems = Adv. Complex Syst.
Advances in Computational Mathematics = Adv. Comput. Math.
Advances in Condensed Matter Physics = Adv. Condens. Matter Phys.
Advances in Contraception = Adv. Contracept.
Advances in Cryogenic Engineering = Adv. Cryog. Eng.
Advances in Cyclic Nucleotide and Protein Phosphorylation Research = Adv. Cyclic Nucleotide Protein Phosphorylation Res.
Advances in Cyclic Nucleotide Research = Adv. Cyclic Nucleotide Res.
Advances in Cytopharmacology = Adv. Cytopharmacol.
Advances in Damage Mechanics = Adv. Damage Mech.
Advances in Dental Research = Adv. Dent. Res.
Advances in Dermatology = Adv. Dermatol.
Advances in Developmental Biology = Adv. Dev. Biol.
Advances in Drug Research = Adv. Drug Res.
Advances in Electrochemical Science and Engineering = Adv. Electrochem. Sci. Eng.
Advances in Endocrinology and Metabolism = Adv. Endocrinol. Metab.
Advances in Engineering Education = Adv. Eng. Educ.
Advances in Engineering Software = Adv. Eng. Software
Advances in Environmental Research = Adv. Environ. Res.
Advances in Enzyme Regulation = Adv. Enzyme Regul.
Advances in Enzymology and Related Areas of Molecular Biology = Adv. Enzymol. Relat. Areas Mol. Biol.
Advances in Experimental Medicine and Biology = Adv. Exp. Med. Biol.
Advances in Filtration and Separation Technology = Adv. Filtr. Sep. Technol.
Advances in Fluorine Research and Dental Caries Prevention = Adv. Fluorine Res.
Advances in Food and Nutrition Research = Adv. Food Nutr. Res.
Advances in Food Research = Adv. Food Res.
Advances in Food Research. Supplement = Adv. Food Res. Suppl.
Advances in Forensic Haemogenetics = Adv. Forensic Haemogenet.
Advances in Genetics = Adv. Genet.
Advances in Geosciences = Adv. Geosci.
Advances in Gerontological Research = Adv. Gerontol. Res.
Advances in Health Economics and Health Services Research = Adv. Health Econ. Health Serv. Res.
Advances in Health Economics and Health Services Research. Supplement = Adv. Health Econ. Health Serv. Res. Suppl.
Advances in Health Sciences Education Theory and Practice = Adv. Health Sci. Educ. Theory Pract.
Advances in Heterocyclic Chemistry = Adv. Heterocycl. Chem.
Advances in High Energy Physics = Adv. High Energy Phys.
Advances in Human Genetics = Adv. Hum. Genet.
Advances in Immunity and Cancer Therapy = Adv. Immun. Cancer Ther.
Advances in Immunology = Adv. Immunol.
Advances in Inorganic Biochemistry = Adv. Inorg. Biochem.
Advances in Inorganic Chemistry = Adv. Inorg. Chem.
Advances in Internal Medicine = Adv. Intern. Med.
Advances in Limnology = Adv. Limnol.
Advances in Lipid Research = Adv. Lipid Res.
Advances in Magnetic and Optical Resonance = Adv. Magn. Opt. Reson.
Advances in Mass Spectrometry = Adv. Mass Spectrom.
Advances in Materials Research = Adv. Mater. Res.
Advances in Materials Science and Engineering = Adv. Mater. Sci. Eng.
Advances in Mechanics = Adv. Mech.
Advances in Medical and Dental Sciences = Adv. Med. Dent. Sci.
Advances in Medical Science = Adv. Med. Sci.
Advances in Medical Sciences = Adv. Med. Sci.
Advances in Metabolic Disorders = Adv. Metab. Disord.
Advances in Microbial Physiology = Adv. Microb. Physiol.
Advances in Mind-Body Medicine = Adv. Mind Body Med.
Advances in Modelling and Analysis A = Adv. Modell. Anal. A
Advances in Modelling and Analysis B = Adv. Modell. Anal. B
Advances in Molecular Relaxation and Interaction Processes = Adv. Mol. Relax. Interact. Processes
Advances in Morphogenesis = Adv. Morphog.
Advances in Myocardiology = Adv. Myocardiol.
Advances in Natural and Applied Science = Adv. Nat. Appl. Sci.
Advances in Natural Sciences: Nanoscience and Nanotechnology = Adv. Nat. Sci.: Nanosci. Nanotechnol.
Advances in Neonatal Care = Adv. Neonatal Care
Advances in Nephrology from the Necker Hospital = Adv. Nephrol. Necker Hosp.
Advances in Neuroimmunology = Adv. Neuroimmunol.
Advances in Neurology = Adv. Neurol.
Advances in Nutritional Research = Adv. Nutr. Res.
Advances in Oceanography and Limnology = Adv. Oceanogr. Limnol.
Advances in Ophthalmic, Plastic, and Reconstructive Surgery = Adv. Ophthalmic. Plast. Reconstr. Surg.
Advances in Ophthalmology = Adv. Ophthalmol.
Advances in Optics and Photonics = Adv. Opt. Photonics
Advances in OptoElectronics = Adv. OptoElectron.
Advances in Oral Biology = Adv. Oral Biol.
Advances in Organic Synthesis = Adv. Org. Synth.
Advances in Organometallic Chemistry = Adv. Organomet. Chem.
Advances in Oto-Rhino-Laryngology = Adv. Otorhinolaryngol.
Advances in Parasitology = Adv. Parasitol.
Advances in Pathobiology = Adv. Pathobiol.
Advances in Pediatric Infectious Diseases = Adv. Pediatr. Infect. Dis.
Advances in Pediatrics = Adv. Pediatr.
Advances in Peritoneal Dialysis = Adv. Perit. Dial.
Advances in Pest Control Research = Adv. Pest Control Res.
Advances in Pharmaceutical Sciences = Adv. Pharm. Sci.
Advances in Pharmacology = Adv. Pharmacol.
Advances in Pharmacology and Chemotherapy = Adv. Pharmacol. Chemother.
Advances in Physical Organic Chemistry = Adv. Phys. Org. Chem.
Advances in Physics = Adv. Phys.
Advances in Planned Parenthood = Adv. Plan. Parent.
Advances in Polymer Science = Adv. Polym. Sci.
Advances in Polymer Technology = Adv. Polym. Technol.
Advances in Powder Metallurgy and Particulate Materials = Adv. Powder. Metall. Part. Mater.
Advances in Prostaglandin and Thromboxane Research = Adv. Prostaglandin Thromboxane Res.
Advances in Prostaglandin, Thromboxane, and Leukotriene Research = Adv. Prostaglandin. Thromboxane. Leukot. Res.
Advances in Protein Chemistry = Adv. Protein Chem.
Advances in Psychobiology = Adv. Psychobiol.
Advances in Psychosomatic Medicine = Adv. Psychosom. Med.
Advances in Quantum Chemistry = Adv. Quantum Chem.
Advances in Radio Science = Adv. Radio Sci.
Advances in Renal Replacement Therapy = Adv. Ren. Replace. Ther.
Advances in Reproductive Physiology = Adv. Reprod. Physiol.
Advances in Science and Research = Adv. Sci. Res.
Advances in Second Messenger and Phosphoprotein Research = Adv. Second Messenger Phosphoprotein Res.
Advances in Sex Hormone Research = Adv. Sex Horm. Res.
Advances in Shock Research = Adv. Shock Res.
Advances in Socio-Dental Research = Adv. Sociodent. Res.
Advances in Space Biology and Medicine = Adv. Space Biol. Med.
Advances in Space Research = Adv. Space Res.
Advances in Spectroscopy = Adv. Spectrosc.
Advances in Statistical Climatology, Meteorology and Oceanography = Adv. Stat. Climatol. Meteorol. Oceanogr.
Advances in Steroid Biochemistry and Pharmacology = Adv. Steroid Biochem. Pharmacol.
Advances in Structural Engineering = Adv. Struct. Eng.
Advances in Surgery = Adv. Surg.
Advances in Synchrotron Radiation = Adv. Synchrotron Radiat.
Advances in the Biosciences = Adv. Biosci.
Advances in Theoretical and Mathematical Physics = Adv. Theor. Math. Phys.
Advances in Therapy = Adv. Ther.
Advances in Tracer Methodology = Adv. Tracer Methodol.
Advances in Transportation Studies = Adv. Transp. Stud.
Advances in Tuberculosis Research = Adv. Tuberc. Res.
Advances in Veterinary Medicine = Adv. Vet. Med.
Advances in Veterinary Science = Adv. Vet. Sci.
Advances in Veterinary Science and Comparative Medicine = Adv. Vet. Sci. Comp. Med.
Advances in Virus Research = Adv. Virus Res.
Advances in Water Research = Adv. Water. Res.
Advances in Water Resources = Adv. Water Resour.
Advances in Wound Care = Adv. Wound Care
Advances in X-Ray Analysis = Adv. X-Ray Anal.
Advancing Clinical Care = Adv. Clin. Care
Adverse Drug Reactions and Acute Poisoning Reviews = Adverse Drug React. Acute Poisoning Rev.
Adverse Drug Reactions and Toxicological Reviews = Adverse Drug React. Toxicol. Rev.
Advertising Age = Advert. Age
Aeolian Research = Aeolian Res.
Aeromedical Review = Aeromed. Rev.
Aerosol and Air Quality Research = Aerosol Air Qual. Res.
Aerosol Science and Technology = Aerosol Sci. Technol.
Aerospace Medicine = Aerosp. Med.
Aerospace Science and Technology = Aerosp. Sci. Technol.
Aesthetic Plastic Surgery = Aesthetic Plast. Surg.
AEU International Journal of Electronics and Communications = AEU Int. J. Electron. Commun.
Afinidad = Afinidad
AFL-CIO American Federationist = AFL. CIO Am. Fed.
African Dental Journal = Afr. Dent. J.
African Health Sciences = Afr. Health Sci.
African Journal of Aquatic Science = Afr. J. Aquat. Sci.
African Journal of Biochemistry Research = Afr. J. Biochem. Res.
African Journal of Environmental Science and Technology = Afr. J. Environ. Sci. Technol.
African Journal of Food Science = Afr. J. Food Sci.
African Journal of Food, Agriculture, Nutrition and Development = Afr. J. Food Agric. Nutr. Dev.
African Journal of Marine Science = Afr. J. Mar. Sci.
African Journal of Medical Sciences = Afr. J. Med. Sci.
African Journal of Medicine and Medical Sciences = Afr. J. Med. Med. Sci.
African Journal of Plant Science = Afr. J. Plant Sci.
African Journal of Psychiatry = Afr. J. Psychiatry
African Journal of Range and Forage Science = Afr. J. Range Forage Sci.
African Journal of Reproductive Health = Afr. J. Reprod. Health
Agal Research = Agal Res.
Age and Ageing = Age Ageing
Aged Care and Services Review = Aged Care Serv. Rev.
Ageing Research Reviews = Ageing Res. Rev.
Agents and Actions = Agents Actions
Agents and Actions. Supplements = Agents Actions. Suppl.
Aggiornamenti Clinicoterapeutici = Aggiorn. Clinico Ter.
Aging = Aging (Milano)
Aging and Leisure Living = Aging Leis. Living
Aging and Mental Health = Aging Ment. Health
Aging Cell = Aging Cell
Aging Clinical and Experimental Research = Aging Clin. Exp. Res.
Aging Male = Aging Male
Aging Trends = Aging Trends
Agnes Karll-Schwester. Der Krankenpfleger = Agnes Karll Schwest. Krankenpfleger
Agressologie = Agressologie
Agricultural and Biological Chemistry = Agric. Biol. Chem.
Agricultural and Food Science = Agric. Food Sci.
Agricultural and Forest Entomology = Agric. For. Entomol.
Agricultural and Forest Meteorology = Agric. For. Meteorol.
Agricultural Research = Agric. Res.
Agricultural Systems = Agric. Syst.
Agricultural Wastes = Agric. Wastes
Agricultural Water Management = Agric. Water Manage.
Agriculture and Agricultural Science Procedia = Agric. Agric. Sci. Procedia
Agriculture and Environment = Agric. Environ.
Agriculture and Forestry Bulletin = Agric. For. Bull.
Agriculture Ecosystems and Environment = Agric. Ecosyst. Environ.
Agroforestry Systems = Agrofor. Syst.
Agronomy for Sustainable Development = Agron. Sustainable Dev.
Agronomy Journal = Agron. J.
AGSO Journal of Australian Geology and Geophysics = AGSO J. Aust. Geol. Geophys.
AHA Hospital Technology Series = AHA Hosp. Technol. Ser.
AHME Journal = AHME J.
Ahot Be-Yisrael = Ahot Beyisrael.
AIA Journal = AIA J.
AIChE Journal = AIChE J.
AIChE Symposium Series = AlChE Symp. Ser.
Aichi Gakuin Daigaku Shigakkai Shi (Aichi-Gakuin Journal of Dental Science) = Aichi Gakuin Daigaku Shigakkai Shi
Aichi-Gakuin Dental Science = Aichi Gakuin Dent. Sci.
AIDS = AIDS
AIDS Care = AIDS Care
AIDS Clinical Review = AIDS Clin. Rev.
AIDS Education and Prevention = AIDS Educ. Prev.
AIDS Patient Care and STDs = AIDS Patient Care STDS
AIDS Research = AIDS Res.
AIDS Research and Human Retroviruses = AIDS Res. Hum. Retroviruses
AIDS Reviews = AIDS Rev.
AIHA Journal = AIHA J.
AIHAJ = AIHAJ
Ain Shams Engineering Journal = Ain Shams Eng. J.
AIP Advances = AIP Adv.
Air and Waste = Air Waste
Air and Water Pollution = Air Water Pollut.
Air Medical Journal = Air Med. J.
Air Quality, Atmosphere and Health = Air Qual. Atmos. Health
Aircraft Design = Aircr. Des.
Aircraft Engineering = Aircr. Eng.
AJNR: American Journal of Neuroradiology = AJNR Am. J. Neuroradiol.
AJR: American Journal of Roentgenology = AJR Am. J. Roentgenol.
AJS: American Journal of Sociology = AJS
Aktuelle Gerontologie = Aktuelle Gerontol.
Aktuelle Oto-Rhino-Laryngologie = Aktuelle Otorhinolaryngol.
Aktuelle Probleme in Chirurgie und Orthopadie = Aktuelle Probl. Chir. Orthop.
Aktuelle Probleme in der Chirurgie = Aktuelle Probl. Chir.
Aktuelle Radiologie = Aktuelle Radiol.
Aktuelle Traumatologie = Aktuelle Traumatol.
Akusherstvo i Ginekologiia = Akush. Ginekol. (Sofiia)
Alabama Journal of Medical Sciences = Ala. J. Med. Sci.
Alabama Medicine = Ala. Med.
Alabama Nurse = Ala. Nurse
ALAFO: Revista de la Asociacion Latinoamericana de Facultades de Odontologia = ALAFO
Alaska Medicine = Alaska Med.
Alaska Nurse = Alaska Nurse
Albany Law Review = Albany Law Rev.
Albrecht von Graefes Archiv fur Klinische und Experimentelle Ophthalmologie = Albrecht von Graefes Arch. Klin. Exp. Ophthalmol.
Alcohol = Alcohol
Alcohol and Alcoholism = Alcohol Alcohol
Alcohol and Alcoholism. Supplement = Alcohol Alcohol Suppl.
Alcohol and Drug Research = Alcohol Drug Res.
Alcohol Health and Research World = Alcohol Health Res. World
Alcohol Research and Health = Alcohol Res. Health
Alcoholism and Drug Addiction = Alcohol Drug Addict.
Alcoholism, Clinical and Experimental Research = Alcohol. Clin. Exp. Res.
Alergia = Alergia
Alexandria Dental Journal = Alex. Dent. J.
Algorithms for Molecular Biology = Algorithms Mol. Biol.
Alimentary Pharmacology & Therapeutics = Aliment. Pharmacol. Ther.
Alimentary Pharmacology and Therapeutics = Aliment. Pharmacol. Ther.
Alimentation et la Vie = Aliment. Vie
Alkaloids, Chemistry and Biology = Alkaloids Chem. Biol.
Allergie et Immunologie = Allerg. Immunol. (Paris)
Allergie und Asthma = Allerg. Asthma (Leipz.)
Allergie und Asthmaforschung = Allerg. Asthmaforsch.
Allergie und Immunologie = Allerg. Immunol. (Leipz.)
Allergologia et Immunopathologia = Allergol. Immunopathol. (Madr.)
Allergy = Allergy
Allergy and Asthma Proceedings = Allergy Asthma Proc.
Allergy Proceedings = Allergy Proc.
Allied Health and Behavioral Sciences = Allied Health Behav. Sci.
Alma Mater = Alma Mater (Baltimore)
Alpha Omega France = Alpha Omega Fr.
Alpha Omegan = Alpha Omegan
Alpine Botany = Alp. Bot.
Altern und Entwicklung (Aging and Development) = Altern Entwickl. Aging Dev.
Alternative Medicine Review = Altern. Med. Rev.
Alternative Therapies in Health and Medicine = Altern. Ther. Health Med.
Alumnae Magazine, Columbia University-Presbyterian Hospital School of Nursing Alumnae Association = Alumnae Mag. Columbia Univ. Presbyt. Hosp. Sch. Nurs. Alumnae Assoc.
Alumnae Magazine, Johns Hopkins Hospital School of Nursing Alumnae Association = Alumnae Mag. Johns Hopkins Hosp. Sch. Nurs. Alumnae Assoc.
Alumni Bulletin, School of Dentistry, Indiana University = Alumni Bull. Sch. Dent. Indiana Univ.
Alumni Bulletin, University of Michigan School of Dentistry = Alumni Bull. Univ. Mich. Sch. Dent.
Alumni Magazine, Alumni Association of the Johns Hopkins Hospital School of Nursing = Alumni Mag.
Alumni Magazine, Columbia University-Presbyterian Hospital School of Nursing Alumni Association = Alumni Mag. Columbia Univ. Presbyt. Hosp. Sch. Nurs. Alumni Assoc.
Alzheimer Disease and Associated Disorders = Alzheimer Dis. Assoc. Disord.
AM Reports = AM Rep.
AMB: Revista da Associacao Medica Brasileira = AMB Rev. Assoc. Med. Bras.
Ambulatory Care = Ambul. Care
Ambulatory Outreach = Ambul. Outreach
Ambulatory Pediatrics = Ambul. Pediatr.
AMD-TR Reports = AMD. TR Rep.
AMDI Bollettino = AMDI Boll.
American Annals of the Deaf = Am. Ann. Deaf
American Archives of Rehabilitation Therapy = Am. Arch. Rehabil. Ther.
American Association of Industrial Nurses Journal = Am. Assoc. Ind. Nurses J.
American Association of Petroleum Geologists Bulletin = Am. Assoc. Pet. Geol. Bull.
American Bee Journal = Am. Bee. J.
American Behavioral Scientist = Am. Behav. Sci.
American Biotechnology Laboratory = Am. Biotechnol. Lab.
American Ceramic Society Bulletin = Am. Ceram. Soc. Bull.
American Chemical Journal = Am. Chem. J.
American Christmas Tree Journal = Am. Christmas Tree J.
American Clinical Laboratory = Am. Clin. Lab.
American College of Physicians Observer = Am. Coll. Physicians Obs.
American Corrective Therapy Journal = Am. Correct. Ther. J.
American Demographics = Am. Demogr.
American Economic Review = Am. Econ. Rev.
American Education = Am. Educ.
American Family Physician = Am. Fam. Physician
American Family Physician/GP = Am. Fam. Physician. GP
American Heart Hospital Journal = Am. Heart Hosp. J.
American Heart Journal = Am. Heart J.
American Imago = Am. Imago
American Indian and Alaska Native Mental Health Research = Am. Indian Alsk. Native Ment. Health Res.
American Indian and Alaska Native Mental Health Research. Monograph Series = Am. Indian Alsk. Native Ment. Health Res. Monogr. Ser.
American Industrial Hygiene Association Journal = Am. Ind. Hyg. Assoc. J.
American Journal of Alternative Agriculture = Am. J. Altern. Agric.
American Journal of Alzheimer's Disease and Other Dementias = Am. J. Alzheimers Dis. Other Demen.
American Journal of Anatomy = Am. J. Anat.
American Journal of Anesthesiology = Am. J. Anesthesiol.
American Journal of Art Therapy = Am. J. Art Ther.
American Journal of Biochemistry and Biotechnology = Am. J. Biochem. Biotechnol.
American Journal of Bioethics = Am. J. Bioethics
American Journal of Botany = Am. J. Bot.
American Journal of Cardiac Imaging = Am. J. Card. Imaging
American Journal of Cardiology = Am. J. Cardiol.
American Journal of Cardiovascular Drugs = Am. J. Cardiovasc. Drugs
American Journal of Cardiovascular Pathology = Am. J. Cardiovasc. Pathol.
American Journal of Chinese Medicine = Am. J. Chin. Med.
American Journal of Clinical Dermatology = Am. J. Clin. Dermatol.
American Journal of Clinical Hypnosis = Am. J. Clin. Hypn.
American Journal of Clinical Nutrition = Am. J. Clin. Nutr.
American Journal of Clinical Oncology = Am. J. Clin. Oncol.
American Journal of Clinical Pathology = Am. J. Clin. Pathol.
American Journal of Community Psychology = Am. J. Community Psychol.
American Journal of Contact Dermatitis = Am. J. Contact Dermat.
American Journal of Critical Care = Am. J. Crit. Care
American Journal of Dentistry = Am. J. Dent.
American Journal of Dermatopathology = Am. J. Dermatopathol.
American Journal of Digestive Diseases = Am. J. Dig. Dis.
American Journal of Diseases of Children = Am. J. Dis. Child.
American Journal of Drug and Alcohol Abuse = Am. J. Drug Alcohol Abuse
American Journal of Economics and Sociology = Am. J. Econ. Sociol.
American Journal of EEG Technology = Am. J. EEG Technol.
American Journal of Emergency Medicine = Am. J. Emerg. Med.
American Journal of Epidemiology = Am. J. Epidemiol.
American Journal of Food Technology = Am. J. Food Technol.
American Journal of Forensic Medicine and Pathology = Am. J. Forensic Med. Pathol.
American Journal of Gastroenterology = Am. J. Gastroenterol.
American Journal of Geriatric Pharmacotherapy = Am. J. Geriatr. Pharmacother.
American Journal of Geriatric Psychiatry = Am. J. Geriatr. Psychiatry
American Journal of Health Behavior = Am. J. Health Behav.
American Journal of Health Planning = Am. J. Health Plann.
American Journal of Health Promotion = Am. J. Health Promot.
American Journal of Health-System Pharmacy = Am. J. Health. Syst. Pharm.
American Journal of Hematology = Am. J. Hematol.
American Journal of Hospice and Palliative Care = Am. J. Hosp. Palliat. Care
American Journal of Hospice Care = Am. J. Hosp. Care
American Journal of Hospital Pharmacy = Am. J. Hosp. Pharm.
American Journal of Human Genetics = Am. J. Hum. Genet.
American Journal of Hypertension = Am. J. Hypertens.
American Journal of Industrial Medicine = Am. J. Ind. Med.
American Journal of Infection Control = Am. J. Infect. Control
American Journal of Kidney Diseases = Am. J. Kidney Dis.
American Journal of Knee Surgery = Am. J. Knee Surg.
American Journal of Law and Medicine = Am. J. Law Med.
American Journal of Managed Care = Am. J. Manag. Care
American Journal of Medical Electronics = Am. J. Med. Electron.
American Journal of Medical Genetics = Am. J. Med. Genet.
American Journal of Medical Genetics. Part A = Am. J. Med. Genet. A.
American Journal of Medical Genetics. Part B, Neuropsychiatric Genetics = Am. J. Med. Genet. B Neuropsychiatr. Genet.
American Journal of Medical Genetics. Part C, Seminars in Medical Genetics = Am. J. Med. Genet. C Semin. Med. Genet.
American Journal of Medical Genetics. Supplement = Am. J. Med. Genet. Suppl.
American Journal of Medical Quality = Am. J. Med. Qual.
American Journal of Medical Technology = Am. J. Med. Technol.
American Journal of Medicine = Am. J. Med.
American Journal of Mental Deficiency = Am. J. Ment. Defic.
American Journal of Mental Retardation = Am. J. Ment. Retard.
American Journal of Nephrology = Am. J. Nephrol.
American Journal of Neuroprotection and Neuroregeneration = Am. J. Neuroprot. Neuroregener.
American Journal of Nuclear Medicine and Molecular Imaging = Am. J. Nucl. Med. Mol. Imaging
American Journal of Nursing = Am. J. Nurs.
American Journal of Obstetrics and Gynecology = Am. J. Obstet. Gynecol.
American Journal of Occupational Therapy = Am. J. Occup. Ther.
American Journal of Ophthalmology = Am. J. Ophthalmol.
American Journal of Optometry and Archives of American Academy of Optometry = Am. J. Optom. Arch. Am. Acad. Optom.
American Journal of Optometry and Physiological Optics = Am. J. Optom. Physiol. Opt.
American Journal of Orthodontics = Am. J. Orthod.
American Journal of Orthodontics and Dentofacial Orthopedics = Am. J. Orthod. Dentofacial Orthop.
American Journal of Orthopedic Surgery = Am. J. Orthop. Surg.
American Journal of Orthopedics = Am. J. Orthop.
American Journal of Orthopsychiatry = Am. J. Orthopsychiatry
American Journal of Otolaryngology = Am. J. Otolaryngol.
American Journal of Otology = Am. J. Otol.
American Journal of Pathology = Am. J. Pathol.
American Journal of Pediatric Hematology/Oncology = Am. J. Pediatr. Hematol. Oncol.
American Journal of Perinatology = Am. J. Perinatol.
American Journal of Pharmaceutical Education = Am. J. Pharm. Educ.
American Journal of Pharmacogenomics = Am. J. Pharmacogenomics
American Journal of Pharmacology and Toxicology = Am. J. Pharmacol. Toxicol.
American Journal of Pharmacy and the Sciences Supporting Public Health = Am. J. Pharm. Sci. Support. Public Health
American Journal of Physical Anthropology = Am. J. Phys. Anthropol.
American Journal of Physical Medicine = Am. J. Phys. Med.
American Journal of Physical Medicine and Rehabilitation = Am. J. Phys. Med. Rehabil.
American Journal of Physics = Am. J. Phys
American Journal of Physiologic Imaging = Am. J. Physiol. Imaging
American Journal of Physiology = Am. J. Physiol.
American Journal of Physiology. Renal Physiology = Am. J. Physiol. Renal Physiol.
American Journal of Plant Science = Am. J. Plant Sci.
American Journal of Potato Research = Am. J. Potato Res.
American Journal of Practical Nursing = Am. J. Pract. Nurs.
American Journal of Preventive Medicine = Am. J. Prev. Med.
American Journal of Primatology = Am. J. Primatol.
American Journal of Proctology = Am. J. Proctol.
American Journal of Proctology, Gastroenterology and Colon and Rectal Surgery = Am. J. Proctol. Gastroenterol. Colon Rectal Surg.
American Journal of Psychiatry = Am. J. Psychiatry
American Journal of Psychoanalysis = Am. J. Psychoanal.
American Journal of Psychology = Am. J. Psychol.
American Journal of Psychotherapy = Am. J. Psychother.
American Journal of Public Health = Am. J. Public Health
American Journal of Public Health and the Nation's Health = Am. J. Public Health Nations Health
American Journal of Reproductive Immunology = Am. J. Reprod. Immunol.
American Journal of Reproductive Immunology and Microbiology = Am. J. Reprod. Immunol. Microbiol.
American Journal of Respiratory and Critical Care Medicine = Am. J. Respir. Crit. Care Med.
American Journal of Respiratory Cell and Molecular Biology = Am. J. Respir. Cell Mol. Biol.
American Journal of Rhinology = Am. J. Rhinol.
American Journal of Roentgenology = Am. J. Roentgenol.
American Journal of Roentgenology, Radium Therapy and Nuclear Medicine = Am. J. Roentgenol. Radium Ther. Nucl. Med.
American Journal of Science = Am. J. Sci.
American Journal of Sports Medicine = Am. J. Sports Med.
American Journal of Surgery = Am. J. Surg.
American Journal of Surgical Pathology = Am. J. Surg. Pathol.
American Journal of the Medical Sciences = Am. J. Med. Sci.
American Journal of Therapeutics = Am. J. Ther.
American Journal of Transplantation = Am. J. Transplant.
American Journal of Tropical Medicine and Hygiene = Am. J. Trop. Med. Hyg.
American Journal of Veterinary Research = Am. J. Vet. Res.
American Journal on Addictions = Am. J. Addict.
American Laboratory = Am. Lab.
American Laundry Digest = Am. Laund. Dig.
American Libraries = Am. Libr.
American Lung Association Bulletin = Am. Lung Assoc. Bull.
American Medical News = Am. Med. News
American Mineralogist = Am. Mineral.
American Museum Novitates = Am. Mus. Novit.
American Naturalist = Am. Nat.
American Nurse = Am. Nurse
American Nurses Association Publications = ANA Publ.
American Orthoptic Journal = Am. Orthopt. J.
American Pharmacy = Am. Pharm.
American Psychologist = Am. Psychol.
American Rehabilitation = Am. Rehabil.
American Review of Respiratory Disease = Am. Rev. Respir. Dis.
American Scientist = Amer. Sci.
American Sociological Review = Am. Sociol. Rev.
American Surgeon = Am. Surg.
American University Law Review = Am. Univ. Law Rev.
American Zoologist = Am. Zool.
AMHC Forum = AMHC Forum
AMIA Annual Symposium Proceedings = AMIA. Annu. Symp. Proc.
Amino Acids = Amino Acids
Ammonia Plant Safety and Related Facilities = Ammonia Plant Saf. Relat. Facil
AMRL-TR = AMRL. TR
AMRO = AMRO
Amyloid = Amyloid
Amyotrophic Lateral Sclerosis = Amyotroph. Lateral Scler.
Amyotrophic Lateral Sclerosis and Other Motor Neuron Disorders = Amyotroph. Lateral Scler. Other Motor Neuron Disord.
AN: Arkansas Nurse = AN Ark. Nurse
ANA Clinical Conferences = ANA Clin. Conf.
ANA Clinical Sessions = ANA Clin. Sess.
Anadolu Kardiyoloji Dergisi = Anadolu Kardiyol. Derg.
Anaesthesia = Anaesthesia
Anaesthesia and Intensive Care = Anaesth. Intensive Care
Anaesthesia, Resuscitation and Intensive Therapy = Anaesth. Resusc. Intensive Ther.
Anaesthesiologie und Reanimation = Anaesthesiol. Reanim.
Anaesthesist = Anaesthesist
Anais Brasileiros de Dermatologia = An. Bras. Dermatol.
Anais Brasileiros de Ginecologia = An. Bras. Ginecol.
Anais da Academia Brasileira de Ciencias = An. Acad. Bras. Cienc.
Anais da Escola Nacional de Saude Publica e de Medicina Tropical = An. Esc. Nacl. Saude Publica Med. Trop. (Lisb.)
Anais da Faculdade de Odontologia da Universidade Federal de Pernambuco = An. Fac. Odontol. Univ. Fed. Pernambuco
Anais de Microbiologia = An. Microbiol. (Rio. J.)
Anais do Instituto de Higiene e Medicina Tropical = An. Inst. Hig. Med. Trop. (Lisb.)
Anais do Instituto de Medicina Tropical = An. Inst. Med. Trop. (Lisb.)
Anais Paulistas de Medicina e Cirurgia = An. Paul. Med. Cir.
Anal. Chem. Indian Journal of Chemistry, Section A: Inorganic, Bio-inorganic, Physical, Theoretical & Analytical Chemistry = Indian J. Chem., Sect. A: Inorg., Bio-inorg., Phys., Theor.
Analele Universitatii Bucurersti. Chimie = Ann. Univ. Buc. Chim.
Anales de Cirugia = An. Cir. (Rosario)
Anales de la Asociacion Quimica Argentina = An. Asoc. Quim. Argent.
Anales de la Facultad de Medicina, Universidad de la Republica, Montevideo, Uruguay = An. Fac. Med. Univ. Repub. Montev. Urug.
Anales de la Facultad de Medicina, Universidad Nacional Mayor de San Marcos de Lima = An. Fac. Med. Lima
Anales de la Facultad de Odontologia = An. Fac. Odontol.
Anales de la Real Academia de Farmacia; Instituto de Espana = An. Real Acad. Farm.
Anales de la Real Academia Nacional de Medicina = An. R. Acad. Nac. Med. (Madr.)
Anales de Medicina = An. Med. (Lima)
Anales de Medicina Interna = An. Med. Interna
Anales de Medicina: Cirugia = An. Med. Cir.
Anales de Medicina: Especialidades = An. Med. Espec.
Anales de Medicina: Medicina = An. Med. Med.
Anales de Pediatria = An. Pediatr.
Anales de Quimica = An. Quim.
Anales del Programa Academico de Medicina = An. Programa Acad. Med. (Lima)
Anales Espanoles de Odontoestomatologia = An. Esp. Odontoestomatol.
Anales Espanoles de Pediatria = An. Esp. Pediatr.
Anales Otorrinolaringologicos Iberoamericanos = An. Otorrinolaringol. Ibero. Am.
Anales, Instituto de Investigaciones Odontologicas, Universidad del Zulia = An. Inst. Invest. Odontol. (Maracaibo)
Analyst (Cambridge, United Kingdom) = Analyst (Cambridge, U. K.)
Analyst = Analyst
Analytica Chimica Acta = Anal. Chim. Acta
Analytical and Bioanalytical Chemistry = Anal. Bioanal.Chem.
Analytical and Quantitative Cytology = Anal. Quant. Cytol.
Analytical and Quantitative Cytology and Histology = Anal. Quant. Cytol. Histol.
Analytical Biochemistry = Anal. Biochem.
Analytical Cellular Pathology = Anal. Cell. Pathol.
Analytical Chemistry = Anal. Chem.
Analytical Chemistry Insights = Anal. Chem. Insights
Analytical Chemistry Research = Anal. Chem. Res.
Analytical Communications = Anal. Commun.
Analytical Letters = Anal. Lett.
Analytical Methods = Anal. Methods
Analytical Proceedings = Anal. Proc.
Analytical Proceedings including Analytical Communications = Anal. Proc. incl. Anal. Commun.
Analytical Sciences = Anal. Sci.
Anasthesie, Intensivtherapie, Notfallmedizin = Anasth. Intensivther. Notf. Med.
Anasthesiologie, Intensivmedizin, Notfallmedizin, Schmerztherapie = Anasthesiol. Intensivmed. Notfallmed. Schmerzther.
Anasthesiologische und Intensivmedizinische Praxis = Anasthesiol. Intensivmed. Prax.
Anatomia Clinica = Anat. Clin.
Anatomia, Histologia, Embryologia = Anat. Histol. Embryol.
Anatomic Pathology = Anat. Pathol.
Anatomical Record = Anat. Rec.
Anatomical Record. Part A, Discoveries in Molecular, Cellular, and Evolutionary Biology = Anat. Rec. A. Discov. Mol. Cell. Evol. Biol.
Anatomical Record. Part B, New Anatomist = Anat. Rec. B. New Anat.
Anatomical Record. Supplement = Anat. Rec. Suppl.
Anatomical Science International = Anat. Sci. Int.
Anatomischer Anzeiger = Anat. Anz.
Anatomy and Embryology = Anat. Embryol. (Berl.)
Andean Geology = Andean Geol.
Andrologia = Andrologia
Andrologie = Andrologie
ANEC = ANEC
Anesteziologiia i Reanimatologiia = Anesteziol. Reanimatol.
Anesthesia and Analgesia = Anesth. Analg.
Anesthesia and Pain Control in Dentistry = Anesth. Pain Control Dent.
Anesthesia Progress = Anesth. Prog.
Anesthesie, Analgesie, Reanimation = Anesth. Analg. (Paris)
Anesthesiology = Anesthesiology
Anesthesiology Clinics = Anesthesiol. Clin.
Anesthesiology Review = Anesthesiol. Rev.
Angeiologie = Angeiologie
Angewandte Chemie International Edition = Angew. Chem. Int. Ed.
Angewandte Chemie, International Edition = Angew. Chem., Int. Ed.
Angewandte Chemie. International Edition in English = Angew. Chem. Int. Ed. Engl.
Angewandte Makromolekulare Chemie = Angew. Makromol. Chem.
Angewandte Parasitologie = Angew. Parasitol.
Angiogenesis = Angiogenesis
Angiologia = Angiologia
Angiologica = Angiologica
Angiology = Angiology
Angle Orthodontist = Angle Orthod.
Anglo-German Medical Review = Anglo. Ger. Med. Rev.
Animal Behaviour = Anim. Behav.
Animal Biotechnology = Anim. Biotechnol.
Animal Biotelemetry = Anim. Biotelem.
Animal Blood Groups and Biochemical Genetics = Anim. Blood Groups Biochem. Genet.
Animal Blood Groups and Biochemical Genetics. Supplement = Anim. Blood Groups Biochem. Genet. Suppl.
Animal Cognition = Anim. Cogn.
Animal Feed Science and Technology = Anim. Feed Sci. Technol.
Animal Genetics = Anim. Genet.
Animal Health Research Reviews = Anim. Health Res. Rev.
Animal Learning and Behavior = Anim. Learn. Behav.
Animal Nutrition and Feed Technology = Anim. Nutr. Feed Technol.
Animal Reproduction Science = Anim. Reprod. Sci.
Animal Science = Anim. Sci.
Animal Science and Technology = Anim. Sci. Technol.
Animal Welfare = Anim. Welfare
Animal Welfare Information Center Bulletin = Anim. Welfare Inf. Cent. Bull.
Ankara Universitesi Dis Hekimligi Fakultesi Dergisi (Journal of the Dental Faculty of Ankara University) = Ankara Univ. Hekim. Fak. Derg.
ANL Reports = ANL Rep.
ANNA Journal = ANNA J.
Annalen der Meteorologie = Ann. Meteor.
Annalen der Physik = Ann. Phys.
Annales Academiae Medicae Stetinensis = Ann. Acad. Med. Stetin.
Annales Academiae Medicae Stetinensis. Suplement = Ann. Acad. Med. Stetin. Supl.
Annales Academiae Scientiarum Fennicae. Series A IV, Biologica = Ann. Acad. Sci. Fenn. [Biol.]
Annales Academiae Scientiarum Fennicae. Series A V, Medica = Ann. Acad. Sci. Fenn. A
Annales Chirurgiae et Gynaecologiae = Ann. Chir. Gynaecol.
Annales Chirurgiae et Gynaecologiae Fenniae = Ann. Chir. Gynaecol. Fenn.
Annales Chirurgiae et Gynaecologiae Fenniae. Supplement = Ann. Chir. Gynaecol. Fenn. Suppl.
Annales Chirurgiae et Gynaecologiae. Supplementum = Ann. Chir. Gynaecol. Suppl.
Annales d Endocrinologie = Ann. Endocrinol. (Paris)
Annales d Histochimie = Ann. Histochim.
Annales d Immunologie = Ann. Immunol. (Paris)
Annales d Oculistique = Ann. Ocul. (Paris)
Annales d Oto-Laryngologie et de Chirurgie Cervico-Faciale = Ann. Otolaryngol. Chir. Cervicofac.
Annales d Urologie = Ann. Urol. (Paris)
Annales d'Anatomie Pathologique = Ann. Anat. Pathol. (Paris)
Annales de Biochimie Clinque du Quebec = Ann. Biochim. Clin. Que.
Annales de Biologie Animale, Biochimie, Biophysique = Ann. Biol. Anim. Biochim. Biophys.
Annales de Biologie Clinique = Ann. Biol. Clin. (Paris)
Annales de Biologie Clinique du Quebec = Ann. Biol. Clin. Que.
Annales de Cardiologie et d'Angeiologie = Ann. Cardiol. Angeiol. (Paris)
Annales de Chimie (Cachan, France) = Ann. Chim. (Cachan, Fr.)
Annales de Chimie = Ann. Chim.
Annales de Chimie Analytique et Revue de Chimie Analytique Reunies = Ann. Chim. Anal. Rev. Chim. Anal. Reunies
Annales de Chimie Science des Materiaux = Ann. Chim. Sci. Mat.
Annales de Chirurgie = Ann. Chir.
Annales de Chirurgie de la Main = Ann. Chir. Main
Annales de Chirurgie de la Main et du Membre Superieur = Ann. Chir. Main Memb. Super.
Annales de Chirurgie Infantile = Ann. Chir. Infant.
Annales de Chirurgie Plastique = Ann. Chir. Plast.
Annales de Chirurgie Plastique et Esthetique = Ann. Chir. Plast. Esthet.
Annales de Chirurgie Thoracique et Cardio-Vasculaire = Ann. Chir. Thorac. Cardiovasc.
Annales de Dermatologie et de Syphiligraphie = Ann. Dermatol. Syphiligr. (Paris)
Annales de Dermatologie et de Venereologie = Ann. Dermatol. Venereol.
Annales de Droit International Medical = Ann. Droit Int. Med.
Annales de Gastroenterologie et d'Hepatologie = Ann. Gastroenterol. Hepatol. (Paris)
Annales de Genetique = Ann. Genet.
Annales de Genetique et de Selection Animale = Ann. Genet. Sel. Anim.
Annales de Geophysique = Ann. Geophys.
Annales de l Institut Pasteur = Ann. Inst. Pasteur (Paris)
Annales de l Institut Pasteur de Lille = Ann. Inst. Pasteur Lille
Annales de l Institut Pasteur. Immunologie = Ann. Inst. Pasteur. Immunol.
Annales de l Institut Pasteur. Immunology = Ann. Inst. Pasteur. Immunol.
Annales de l Institut Pasteur. Microbiologie = Ann. Inst. Pasteur. Microbiol.
Annales de l Institut Pasteur. Microbiology = Ann. Inst. Pasteur. Microbiol.
Annales de l Institut Pasteur. Virology = Ann. Inst. Pasteur. Virol.
Annales de l'Anesthesiologie Francaise = Ann. Anesthesiol. Fr.
Annales de l'Institute Henri Poincare = Ann. Inst. Henri Poincare
Annales de la Nutrition et de l Alimentation = Ann. Nutr. Aliment.
Annales de la Societe Belge de Medecine Tropicale = Ann. Soc. Belg. Med. Trop.
Annales de la Societe Royale des Sciences Medicales et Naturelles de Bruxelles = Ann. Soc. R. Sci. Med. Nat. Brux.
Annales de Limnologie = Ann. Limnol.
Annales de Medecine Interne = Ann. Med. Interne (Paris)
Annales de Medecine Legale, Criminologie, Police Scientifique et Toxicologie = Ann. Med. Leg. Criminol. Police Sci. Toxicol.
Annales de Microbiologie = Ann. Microbiol. (Paris)
Annales de Paleontologie = Ann. Paleontol.
Annales de Parasitologie Humaine et Comparee = Ann. Parasitol. Hum. Comp.
Annales de Pathologie = Ann. Pathol.
Annales de Pediatrie = Ann. Pediatr. (Paris)
Annales de Physique = Ann. Phys.
Annales de Radiologie = Ann. Radiol. (Paris)
Annales de Recherches Veterinaires = Ann. Rech. Vet.
Annales de Toxicologie Analytique = Ann. Toxicol. Anal.
Annales des Composites = Ann. Compos.
Annales des Ponts et Chausses = Ann. Ponts Chaussees
Annales des Sciences Naturelles - Zoologie et Biologie Animale = Ann. Sci. Nat. Zool. Biol. Anim.
Annales Francaises d'Anesthesie et de Reanimation = Ann. Fr. Anesth. Reanim.
Annales Geophysicae = Ann. Geophys.
Annales Hydrographiques = Ann. Hydrogr.
Annales Immunologiae Hungaricae = Ann. Immunol. Hung.
Annales Medicales de Nancy = Ann. Med. Nancy
Annales Medicinae Experimentalis et Biologiae Fenniae = Ann. Med. Exp. Biol. Fenn.
Annales Medicinae Internae Fenniae = Ann. Med. Intern. Fenn.
Annales Medico-Psychologiques = Ann. Med. Psychol. (Paris)
Annales Nestle = Ann. Nestle [Fr.]
Annales Odonto-Stomatologiques = Ann. Odontostomatol. (Lyon)
Annales Paediatriae Fenniae = Ann. Paediatr. Fenn.
Annales Paediatrici (International Review of Pediatrics) = Ann. Paediatr. Int. Rev. Pediatr.
Annales Pharmaceutiques Francaises = Ann. Pharm. Fr.
Annales Universitatis Mariae Curie-Sklodowska. Sectio D, Medicina = Ann. Univ. Mariae Curie Sklodowska [Med.]
Annales Universitatis Saraviensis. Medizin = Ann. Univ. Sarav. [Med.]
Annales Zoologici Fennici = Ann. Zool. Fenn.
Annali dell Ospedale Maria Vittoria di Torino = Ann. Osp. Maria Vittoria Torino
Annali dell'Istituto Carlo Forlanini = Ann. Ist. Carlo Forlanini
Annali dell'Istituto Superiore di Sanita = Ann. Ist. Super. Sanita
Annali della Sanita Pubblica = Ann. Sanita Pubblica
Annali di Chimica (Rome, Italy) = Ann. Chim. (Rome, Italy)
Annali di Chimica = Ann. Chim. (Rome)
Annali di Geofisica = Ann. Geofis.
Annali di Igiene = Ann. Ig.
Annali di Laringologia, Otologia, Rinologia, Faringologia = Ann. Laringol. Otol. Rinol. Faringol.
Annali di Medicina Navale = Ann. Med. Nav. (Roma)
Annali di Ostetricia, Ginecologia, Medicina Perinatale = Ann. Ostet. Ginecol. Med. Perinat.
Annali di Ottalmologia e Clinica Oculistica = Ann. Ottalmol. Clin. Ocul.
Annali di Radiologia Diagnostica = Ann. Radiol. Diagn. (Bologna)
Annali di Stomatologia = Ann. Stomatol. (Roma)
Annali Italiani di Chirurgia = Ann. Ital. Chir.
Annali Italiani di Medicina Interna = Ann. Ital. Med. Int.
Annali Sclavo = Ann. Sclavo
Annali Sclavo. Collana Monografica = Ann. Sclavo. Collana Monogr.
Annals Chimie Analytique = Ann. Chim. Anal.
Annals of Agricultural and Environmental Medicine = Ann. Agric. Environ. Med.
Annals of Allergy = Ann. Allergy
Annals of Allergy, Asthma, and Immunology = Ann. Allergy. Asthma. Immunol.
Annals of Applied Biology = Ann. Appl. Biol.
Annals of Behavioral Medicine = Ann. Behav. Med.
Annals of Biomedical Engineering = Ann. Biomed. Eng.
Annals of Botany = Ann. Bot.
Annals of Clinical and Laboratory Science = Ann. Clin. Lab. Sci.
Annals of Clinical and Translational Neurology = Ann. Clin. Transl. Neurol.
Annals of Clinical Biochemistry = Ann. Clin. Biochem.
Annals of Clinical Laboratory Science = Ann. Clin. Lab. Sci.
Annals of Clinical Psychiatry = Ann. Clin. Psychiatry
Annals of Clinical Research = Ann. Clin. Res.
Annals of Dentistry = Ann. Dent.
Annals of Diagnostic Pathology = Ann. Diagn. Pathol.
Annals of Emergency Medicine = Ann. Emerg. Med.
Annals of Epidemiology = Ann. Epidemiol.
Annals of Family Medicine = Ann. Fam. Med.
Annals of GIS = Ann. Gis
Annals of Glaciology = Ann. Glaciol.
Annals of Health Law = Ann. Health Law
Annals of Hematology = Ann. Hematol.
Annals of Hepatology = Ann. Hepatol.
Annals of Human Biology = Ann. Hum. Biol.
Annals of Human Genetics = Ann. Hum. Genet.
Annals of Internal Medicine = Ann. Intern. Med.
Annals of Medicine = Ann. Med.
Annals of Neurology = Ann. Neurol.
Annals of Noninvasive Electrocardiology = Ann. Noninvasive Electrocardiol.
Annals of Nuclear Energy = Ann. Nucl. Energy
Annals of Nuclear Engineering = Ann. Nucl. Eng.
Annals of Nuclear Medicine = Ann. Nucl. Med.
Annals of Nutrition & Metabolism = Ann. Nutr. Metab.
Annals of Nutrition and Metabolism = Ann. Nutr. Metab.
Annals of Occupational Hygiene = Ann. Occup. Hyg.
Annals of Oncology = Ann. Oncol.
Annals of Ophthalmology = Ann. Ophthalmol.
Annals of Otology, Rhinology and Laryngology = Ann. Otol. Rhinol. Laryngol.
Annals of Otology, Rhinology, and Laryngology. Supplement = Ann. Otol. Rhinol. Laryngol. Suppl.
Annals of Periodontology = Ann. Periodontol.
Annals of Pharmacotherapy = Ann. Pharmacother.
Annals of Physical Medicine = Ann. Phys. Med.
Annals of Physics (San Diego, CA, United States) = Ann. Phys. (San Diego, CA, U. S.)
Annals of Physics = Ann. Phys.
Annals of Physiological Anthropology = Ann. Physiol. Anthropol.
Annals of Plastic Surgery = Ann. Plast. Surg.
Annals of Solid and Structural Mechanics = Ann. Solid Struct. Mech.
Annals of Surgery = Ann. Surg.
Annals of Surgical Oncology = Ann. Surg. Oncol.
Annals of Telecommunications = Ann. Telecommun.
Annals of the Academy of Medicine, Singapore = Ann. Acad. Med. Singapore
Annals of the American Academy of Political and Social Science = Ann. Am. Acad. Pol. Soc. Sci.
Annals of the Australian College of Dental Surgeons = Ann. Aust. Coll. Dent. Surg.
Annals of the Entomological Society of America = Ann. Entomol. Soc. Am.
Annals of the ICRP = Ann. ICRP
Annals of the Medical Section of the Polish Academy of Sciences = Ann. Med. Sect. Pol. Acad. Sci.
Annals of the Medical University, Bialystok, Poland = Ann. Med. Univ. Bialyst. Pol.
Annals of the New York Academy of Dentistry = Annals. N. Y. Acad. Dent.
Annals of the New York Academy of Sciences = Ann. N.Y. Acad. Sci.
Annals of the Rheumatic Diseases = Ann. Rheum. Dis.
Annals of the Royal Australasian College of Dental Surgeons = Ann. R. Australas. Coll. Dent. Surg.
Annals of the Royal College of Surgeons of England = Ann. R. Coll. Surg. Engl.
Annals of Thoracic and Cardiovascular Surgery = Ann. Thorac. Cardiovasc. Surg.
Annals of Thoracic Surgery = Ann. Thorac. Surg.
Annals of Transplantation = Ann. Transplant.
Annals of Tropical Medicine and Parasitology = Ann. Trop. Med. Parasitol.
Annals of Tropical Paediatrics = Ann. Trop. Paediatr.
Annals of Vascular Surgery = Ann. Vasc. Surg.
Annee Biologique = Annee Biol.
Annee Endocrinologique = Annee Endocrinol.
Annee Psychologique = Annee Psychol.
Annee Therapeutique et Clinique en Ophtalmologie = Annee Ther. Clin. Ophtalmol.
Annexins = Annexins
Annual Conference on Research in Medical Education = Annu. Conf. Res. Med. Educ.
Annual Meeting, American Institute of Oral Biology = Annu. Meet. Am. Inst. Oral Biol.
Annual Report of the Research Institute of Environmental Medicine, Nagoya University = Annu. Rep. Res. Inst. Environ. Med. Nagoya Univ.
Annual Reports - Royal Society of Chemistry, Section Section A: Inorganic Chemistry = Annu. Rep. R. Soc. Chem. Sect. A: Inorg. Chem.
Annual Reports - Royal Society of Chemistry, Section Section B: Organic Chemistry = Annu. Rep. R. Soc. Chem. Sect. B. Org. Chem.
Annual Reports - Royal Society of Chemistry, Section Section C: Physical Chemistry = Annu. Rep. R. Soc. Chem. Sect. C. Phys. Chem.
Annual Reports in Medicinal Chemistry = Annu. Rep. Med. Chem.
Annual Reports on Analytical Atomic Spectroscopy = Annu. Rep. Anal. At. Spectrosc.
Annual Reports on NMR Spectroscopy = Annu. Rep. NMR Spectrosc.
Annual Reports on the Progress of Chemistry, Section A: Inorganic Chemistry = Annu. Rep. Prog. Chem., Sect. A: Inorg. Chem.
Annual Reports on the Progress of Chemistry, Section B: Organic Chemistry = Annu. Rep. Prog. Chem., Sect. B: Org. Chem.
Annual Reports on the Progress of Chemistry, Section C: Physical Chemistry = Annu. Rep. Prog. Chem., Sect. C: Phys. Chem.
Annual Review in Control = Annu. Rev. Control
Annual Review of Analytical Chemistry = Annu. Rev. Anal. Chem.
Annual Review of Animal Biosciences = Annu. Rev. Anim. Biosci.
Annual Review of Biochemistry = Annu. Rev. Biochem.
Annual Review of Biomedical Engineering = Annu. Rev. Biomed. Eng.
Annual Review of Biophysics = Annu. Rev. Biophys.
Annual Review of Biophysics and Bioengineering = Annu. Rev. Biophys. Bioeng.
Annual Review of Biophysics and Biomolecular Structure = Annu. Rev. Biophys. Biomol. Struct.
Annual Review of Biophysics and Biophysical Chemistry = Annu. Rev. Biophys. Biophys. Chem.
Annual Review of Cell and Developmental Biology = Annu. Rev. Cell Dev. Biol.
Annual Review of Cell Biology = Annu. Rev. Cell Biol.
Annual Review of Earth and Planetary Sciences = Annu. Rev. Earth Planet. Sci.
Annual Review of Ecology, Evolution, and Systematics = Annu. Rev. Ecol. Evol. Syst.
Annual Review of Energy and the Environment = Annu. Rev. Energy Env.
Annual Review of Entomology = Annu. Rev. Entomol.
Annual Review of Environment and Resources = Annu. Rev. Environ. Resour.
Annual Review of Fluid Mechanics = Annu. Rev. Fluid Mech.
Annual Review of Genetics = Annu. Rev. Genet.
Annual Review of Genomics and Human Genetics = Annu. Rev. Genomics Hum. Genet.
Annual Review of Gerontology and Geriatrics = Annu. Rev. Gerontol. Geriatr.
Annual Review of Immunology = Annu. Rev. Immunol.
Annual Review of Materials Research = Annu. Rev. Mater. Res.
Annual Review of Materials Science = Annu. Rev. Mater. Sci.
Annual Review of Medicine = Annu. Rev. Med.
Annual Review of Microbiology = Annu. Rev. Microbiol.
Annual Review of Neuroscience = Annu. Rev. Neurosci.
Annual Review of Nuclear and Particle Science = Annu. Rev. Nucl. Part. Sci.
Annual Review of Nuclear Science = Annu. Rev. Nucl. Sci.
Annual Review of Nursing Research = Annu. Rev. Nurs. Res.
Annual Review of Nutrition = Annu. Rev. Nutr.
Annual Review of Pharmacology = Annu. Rev. Pharmacol.
Annual Review of Pharmacology and Toxicology = Annu. Rev. Pharmacol. Toxicol.
Annual Review of Physical Chemistry = Annu. Rev. Phys. Chem.
Annual Review of Physiology = Annu. Rev. Physiol.
Annual Review of Phytopathology = Annu. Rev. Phytopathol.
Annual Review of Plant Biology = Annu. Rev. Plant Biol.
Annual Review of Plant Physiology = Annu. Rev. Plant Physiol.
Annual Review of Psychology = Annu. Rev. Psychol.
Annual Review of Public Health = Annu. Rev. Public Health
Annual Review of Rehabilitation = Annu. Rev. Rehabil.
Annual Review of Sex Research = Annu. Rev. Sex Res.
Annual Symposium on Nursing Faculty Practice = Annu. Symp. Nurs. Fac. Pract.
ANPHI Papers = ANPHI Pap.
ANS: Advances in Nursing Science = ANS Adv. Nurs. Sci.
Antarctic Science = Antarct. Sci.
Anthropologischer Anzeiger = Anthropol. Anz.
Anti-Cancer Agents in Medicinal Chemistry = Anticancer Agents Med. Chem.
Anti-Cancer Drug Design = Anticancer. Drug Des.
Anti-Cancer Drugs = Anticancer. Drugs
Anti-Corrosion Methods and Materials = Anti-Corros. Methods Mater.
Antibiotica = Antibiotica
Antibiotica. Quaderni = Antibiotica. [Quad.]
Antibiotics and Chemotherapy = Antibiot. Chemother.
Antibiotiki = Antibiotiki
Antibiotiki i Khimioterapiia = Antibiot. Khimioter.
Antibiotiki i Khimioterapiya = Antibiot. Khimioter.
Antibiotiki i Meditsinskaia Biotekhnologiia = Antibiot. Med. Biotekhnol.
Anticancer Research = Anticancer Res.
Antimicrobial Agents and Chemotherapy = Antimicrob. Agents Chemother.
Antioquia Medica = Antioquia Med.
Antioxidants & Redox Signaling = Antioxid. Redox Signaling
Antioxidants and Redox Signalling = Antioxid. Redox. Signal.
Antisense and Nucleic Acid Drug Development = Antisense Nucleic Acid Drug Dev.
Antisense Research and Development = Antisense Res. Dev.
Antiviral Chemistry & Chemotherapy = Antiviral Chem. Chemother.
Antiviral Chemistry and Chemotherapy = Antiviral Chem. Chemother.
Antiviral Research = Antiviral Res.
Antiviral Therapy = Antivir. Ther.
Antonie van Leeuwenhoek = Antonie van Leeuwenhoek
Anuario Brasileiro de Odontologia = Anu. Bras. Odontol.
Anxiety = Anxiety
ANZ Journal of Surgery = ANZ J. Surg.
AOHA = AOHA
AOHA Progress = AOHA Prog.
AOHA Today = AOHA Today
AORN Journal = AORN J.
Apex = Apex
APIC = APIC
APL Materials = APL Mater.
APL: Organic Electronics and Photonics = APL: Org. Electron. Photonics
APMIS = APMIS
APMIS. Supplementum = APMIS. Suppl.
Apollonia = Apollonia (Sydney)
Apoptosis = Apoptosis
Appetite = Appetite
Appita Journal = Appita J.
Appled Entomology and Zoology = Appl. Entomol. Zool.
Applicable Algebra in Engineering, Communication and Computing = Appl. Algebra Eng. Commun. Comput.
Applications and Applied Mathematics = Appl. Appl. Math.
Applications in Plant Sciences = Appl. Plant Sci.
Applied Accoustics = Appl. Acoust.
Applied Adhesion Science = Appl. Adhes. Sci.
Applied and Computational Harmonic Analysis = Appl. Comput. Harmon. Anal.
Applied and Environmental Microbiology = Appl. Environ. Microbiol.
Applied and Theoretical Electrophoresis = Appl. Theor. Electrophor.
Applied Artifical Intelligence = Appl. Artif. Intell.
Applied Biochemistry and Biotechnology = Appl. Biochem. Biotechnol.
Applied Biochemistry and Microbiology = Appl. Biochem. Microbiol.
Applied Bioinformatics = Appl. Bioinformatics
Applied Bionics and Biomechanics = Appl. Bionics Biomech.
Applied Cardiology = Appl. Cardiol.
Applied Cardiopulmonary Pathophysiology = Appl. Cardiopulm. Pathophysiol.
Applied Catalysis A: General = Appl. Catal., A
Applied Catalysis B: Environmental = Appl. Catal., B
Applied Catalysis, A: General = Appl. Catal., A
Applied Catalysis, B: Environmental = Appl. Catal., B
Applied Clay Science = Appl. Clay Sci.
Applied Composite Materials = Appl. Compos. Mater.
Applied Energy = Appl. Energy
Applied Engineering in Agriculture = Appl. Eng. Agric.
Applied Ergonomics = Appl. Ergon.
Applied Geochemistry = Appl. Geochem.
Applied Geography = Appl. Geogr.
Applied Geophysics = Appl. Geophys.
Applied Health Economics and Health Policy = Appl. Health Econ. Health Policy.
Applied Human Science = Appl. Human Sci.
Applied Immunohistochemistry and Molecular Morphology = Appl. Immunohistochem. Mol. Morphol.
Applied Magnetic Resonance = Appl. Magn. Reson.
Applied Mathematical Modelling = Appl. Math. Modell.
Applied Mathematics and Computation = Appl. Math. Comput.
Applied Mathematics and Mechanics = Appl. Math. Mech.
Applied Mathematics and Optimization = Appl. Math. Optim.
Applied Mathematics Letters = Appl. Math. Lett.
Applied Mathematics Research eXpress = Appl. Math. Res. eXpress
Applied Mechanics Reviews = Appl. Mech. Rev.
Applied Microbiology = Appl. Microbiol.
Applied Microbiology and Biotechnology = Appl. Microbiol. Biotechnol.
Applied Neurophysiology = Appl. Neurophysiol.
Applied Numerical  Mathematics = Appl. Numer. Math.
Applied Nursing Research = Appl. Nurs. Res.
Applied Ocean Research = Appl. Ocean Res.
Applied Optics = Appl. Opt.
Applied Organometallic Chemistry = Appl. Organomet. Chem.
Applied Parasitology = Appl. Parasitol.
Applied Pathology = Appl. Pathol.
Applied Petrochemical Research = Appl. Petrochem. Res.
Applied Physics A = Appl. Phys. A
Applied Physics A: Materials Science & Processing = Appl. Phys. A: Mater. Sci. Process.
Applied Physics B = Appl. Phys. B
Applied Physics B: Lasers and Optics = Appl. Phys. B: Lasers Opt.
Applied Physics Express = Appl. Phys Express
Applied Physics Letters = Appl. Phys. Lett.
Applied Physics Research = Appl. Phys. Res.
Applied Physiology, Nutrition and Metabolism = Appl. Physiol. Nutr. Metab.
Applied Physiology, Nutrition, and Metabolism = Appl. Physiol. Nutr. Metab.
Applied Polymer Composites = Appl. Polym. Compos.
Applied Psychophysiology and Biofeedback = Appl. Psychophysiol. Biofeedback
Applied Radiation and Isotopes = Appl. Radiat. Isot.
Applied Radiology = Appl. Radiol.
Applied Research in Mental Retardation = Appl. Res. Ment. Retard.
Applied Scientific Research = Appl. Sci. Res.
Applied Soft Computing = Appl. Soft Comput.
Applied Soil Ecology = Appl. Soil Ecol.
Applied Solar Energy = Appl. Solar Energy
Applied Spectroscopy = Appl. Spectrosc.
Applied Spectroscopy Reviews = Appl. Spectrosc. Rev.
Applied Stochastic Models in Business and Industry = Appl. Stochastic Models Bus. Ind.
Applied Superconductivity = Appl. Supercond.
Applied Surface Science = Appl. Surf. Sci.
Applied Therapeutics = Appl. Ther.
Applied Thermal Engineering = Appl. Therm. Eng.
Applied Vegetation Science = Appl. Veg. Sci.
Applied Water Science = Appl. Water Sci.
Aptechnoe Delo = Aptechn. Delo
AQEIC Boletin Tecnico = AQEIC Bol. Tec.
Aquacultural Engineering = Aquacult. Eng.
Aquaculture = Aquaculture
Aquaculture International = Aquacult. Int.
Aquaculture Nutrition = Aquacult. Nutr.
Aquaculture Reports = Aquacult. Rep.
Aquaculture Research = Aquacult. Res.
Aquatic Biosystems = Aquat. Biosyst.
Aquatic Botany = Aquat. Bot.
Aquatic Conservation: Marine and Freshwater Ecosystems = Aquat. Conserv. Mar. Freshwater Ecosyst.
Aquatic Ecosystem Health & Management = Aquat. Ecosyst. Health Manage.
Aquatic Geochemistry = Aquat. Geochem.
Aquatic Microbial Ecology = Aquat. Microb. Ecol.
Aquatic Sciences = Aquat. Sci.
Aquatic Toxicology = Aquat. Toxicol.
Arabian Journal of Chemistry = Arabian J. Chem.
Arabian Journal of Geosciences = Arabian J. Geosci.
Arbeiten aus dem Anatomischen Institut der Kaiserlich-Japanischen Universitaet zu Sendai = Arb. Anat. Inst. Kais.-Jpn. Univ. Sendai
Arbeiten aus dem Paul-Ehrlich-Institut (Bundesamt fur Sera und Impfstoffe) zu Frankfurt a. M. = Arb. Paul Ehrlich Inst. Bundesamt Sera Impfstoffe Frankf. a. M.
Arbeiten aus dem Paul-Ehrlich-Institut, dem Georg-Speyer-Haus und dem Ferdinand-Blum-Institut zu Frankfurt a. M. = Arb. Paul Ehrlich Inst. Georg Speyer Haus Ferdinand Blum Inst. Frankf. a. M.
Arbeiten der DLG = Arb. DLG
Arbeiten der Kaiserlichen Biologischen Anstalt fur Land- und Forstwirtschaft = Arb. Kais. Biol. Anst. Land Forstwirtsch.
Archaea = Archaea
Architectural Record = Archit. Rec.
Architecture = Architecture
Archiv der Julius Klaus-Stiftung fur Vererbungsforschung, Sozialanthropologie und Rassenhygiene = Arch. Julius Klaus Stift. Vererbungsforsch. Sozialanthropol. Rassenhyg.
Archiv der Pharmazie (Weinheim, Germany) = Arch. Pharm. (Weinheim, Ger.)
Archiv der Pharmazie = Arch. Pharm. (Weinheim)
Archiv der Pharmazie und Berichte der Deutschen Pharmazeutischen Gesellschaft = Arch. Pharm. Ber. Dtsch. Pharm. Ges.
Archiv fur Dermatologische Forschung = Arch. Dermatol. Forsch.
Archiv fur die Gesamte Psychologie = Arch. Gesamte Psychol.
Archiv fur die Gesamte Virusforschung = Arch. Gesamte Virusforsch.
Archiv fur Elektrotechnik = Arch. Elektrotech.
Archiv fur Experimentalle Pathologie und Pharmakologie = Arch. Exp. Pathol. Pharmakol.
Archiv fur Experimentelle Veterinarmedizin = Arch. Exp. Veterinarmed.
Archiv fur Genetik = Arch. Genet. (Zur.)
Archiv fur Geschwulstforschung = Arch. Geschwulstforsch.
Archiv fur Gynakologie = Arch. Gynakol.
Archiv fur Hydrobiologie, Supplement = Arch. Hydrobiol. Suppl.
Archiv fur Hygiene und Bakteriologie = Arch. Hyg. Bakteriol.
Archiv fur Kinderheilkunde = Arch. Kinderheilkd.
Archiv fur Klinische Medizin = Arch. Klin. Med.
Archiv fur Klinische und Experimentelle Dermatologie = Arch. Klin. Exp. Dermatol.
Archiv fur Klinische und Experimentelle Ohren-, Nasen- und Kehlkopfheilkunde = Arch. Klin. Exp. Ohren. Nasen. Kehlkopfheilkd.
Archiv fur Kreislaufforschung = Arch. Kreislaufforsch.
Archiv fur Kriminologie = Arch. Kriminol.
Archiv fur Lagerstattenforschung = Arch. Lagerstattenforsch.
Archiv fur Lebensmittelhygiene = Arch. Lebensmittelhyg.
Archiv fur Meteorologie, Geophysik, und Bioklimatologie Serie A Meteorologie und Geophysik = Arch. Meteorol. Geophys. Bioklimatol. A
Archiv fur Mikrobiologie = Arch. Mikrobiol.
Archiv fur Ohren-, Nasen- und Kehlkopfheilkunde = Arch. Ohren Nasen Kehlkopfheilkd.
Archiv fur Orthopadische und Unfall-Chirurgie = Arch. Orthop. Unfallchir.
Archiv fur Physikalische Therapie = Arch. Phys. Ther. (Leipz.)
Archiv fur Psychiatrie und Nervenkrankheiten = Arch. Psychiatr. Nervenkr.
Archiv fur Psychologie = Arch. Psychol. (Frankf.)
Archiv fur Tierernahrung = Arch. Tierernahr.
Archiv fur Toxikologie = Arch. Toxikol.
Archiv für Meteorologie, Geophysik und Bioklimatologie = Arch. Meteor. Geophys. Bioklimatol.
Archive for History of Exact Sciences = Arch. Hist. Exact Sci.
Archive for Rational Mechanics and Analysis = Arch. Ration. Mech. Anal.
Archives Belges = Arch. Belg.
Archives Belges de Dermatologie = Arch. Belg. Dermatol.
Archives Belges de Dermatologie et de Syphiligraphie = Arch. Belg. Dermatol. Syphiligr.
Archives Belges de Medecine Sociale, Hygiene, Medecine du Travail et Medecine Legale = Arch. Belg. Med. Soc.
Archives d'Anatomie et de Cytologie Pathologiques = Arch. Anat. Cytol. Pathol.
Archives d'Anatomie Microscopique et de Morphologie Experimentale = Arch. Anat. Microsc. Morphol. Exp.
Archives d'Anatomie Pathologique = Arch. Anat. Pathol. (Paris)
Archives d'Anatomie, d'Histologie et d'Embryologie = Arch. Anat. Histol. Embryol.
Archives d'Ophtalmologie = Arch. Ophtalmol. (Paris)
Archives d'Ophtalmologie et Revue Generale d'Ophtalmologie = Arch. Ophtalmol. Rev. Gen. Ophtalmol.
Archives de Biologie = Arch. Biol. (Liege)
Archives de l'Institut Pasteur d Algerie = Arch. Inst. Pasteur Alger.
Archives de l'Institut Pasteur de Madagascar = Arch. Inst. Pasteur Madagascar
Archives de l'Institut Pasteur de Tunis = Arch. Inst. Pasteur Tunis
Archives de Medecine Generale et Tropicale = Arch. Med. Gen. Trop.
Archives de Pediatrie = Arch. Pediatr.
Archives des Maladies de l'Appareil Digestif et des Maladies de la Nutrition = Arch. Mal. Appar. Dig. Mal. Nutr.
Archives des Maladies du Coeur et des Vaisseaux = Arch. Mal. Coeur Vaiss.
Archives des Maladies Professionnelles de Medecine du Travail et de Securite Sociale = Arch. Mal. Prof.
Archives des Maladies Professionnelles et de l'Environment = Arch. Mal. Prof. Environ.
Archives des Sciences Physiologiques = Arch. Sci. Physiol. (Paris)
Archives for Dermatological Research (Archiv fur Dermatologische Forschung) = Arch. Dermatol. Res.
Archives Francaises de Pediatrie = Arch. Fr. Pediatr.
Archives Francaises des Maladies de l'Appareil Digestif = Arch. Fr. Mal. App. Dig.
Archives Internationales de Pharmacodynamie et de Therapie = Arch. Int. Pharmacodyn. Ther.
Archives Internationales de Physiologie et de Biochimie = Arch. Int. Physiol. Biochim.
Archives Internationales de Physiologie, de Biochimie et de Biophysique = Arch. Int. Physiol. Biochim. Biophys.
Archives Italiennes de Biologie = Arch. Ital. Biol.
Archives Mediterraneennes de Medecine = Arch. Mediterr. Med.
Archives Neerlandaises Sci Exactes et Naturelles = Arch. Neerl. Sci. Exactes Nat.
Archives of Agronomy and Soil Science = Arch. Agron. Soil Sci.
Archives of Andrology = Arch. Androl.
Archives of Animal Nutrition = Arch. Anim. Nutr.
Archives of Biochemistry and Biophysics = Arch. Biochem. Biophys.
Archives of Computational Methods in Engineering = Arch. Comput. Methods Eng.
Archives of Dermatological Research = Arch. Dermatol. Res.
Archives of Dermatology = Arch. Dermatol.
Archives of Disease in Childhood = Arch. Dis. Child.
Archives of Disease in Childhood. Fetal and Neonatal Edition = Arch. Dis. Child. Fetal Neonatal Ed.
Archives of Emergency Medicine = Arch. Emerg. Med.
Archives of Environment Contamination and Toxicology = Arch. Environ. Contam. Toxicol.
Archives of Environment Health = Arch. Environ. Health
Archives of Environmental & Occupational Health = Arch. Environ. Occup. Health
Archives of Environmental and Occupational Health = Arch. Environ. Occup. Health
Archives of Environmental Contamination and Toxicology = Arch. Environ. Contam. Toxicol.
Archives of Environmental Health = Arch. Environ. Health
Archives of Facial Plastic Surgery = Arch. Facial Plast. Surg.
Archives of Family Medicine = Arch. Fam. Med.
Archives of Foundry Engineering = Arch. Foundry Eng.
Archives of General Psychiatry = Arch. Gen. Psychiatry
Archives of Gerontology and Geriatrics = Arch. Gerontol. Geriatr.
Archives of Gerontology and Geriatrics. Supplement = Arch. Gerontol. Geriatr. Suppl.
Archives of Gynecology = Arch. Gynecol.
Archives of Gynecology and Obstetrics = Arch. Gynecol. Obstet.
Archives of Histology and Cytology = Arch. Histol. Cytol.
Archives of Insect Biochemistry and Physiology = Arch. Insect Biochem. Physiol.
Archives of Interamerican Rheumatology = Arch. Interam. Rheumatol.
Archives of Internal Medicine = Arch. Intern. Med.
Archives of Medical Research = Arch. Med. Res.
Archives of Metallurgy and Materials = Arch. Metall. Mater.
Archives of Microbiology = Arch. Microbiol.
Archives of Mining Sciences = Arch. Min. Sci.
Archives of Neurology = Arch. Neurol.
Archives of Ophthalmology = Arch. Ophthalmol.
Archives of Oral Biology = Arch. Oral Biol.
Archives of Orthopaedic and Trauma Surgery = Arch. Orthop. Trauma Surg.
Archives of Orthopaedic and Traumatic Surgery = Arch. Orthop. Trauma. Surg.
Archives of Oto-Rhino-Laryngology = Arch. Otorhinolaryngol.
Archives of Oto-Rhino-Laryngology. Supplement = Arch. Otorhinolaryngol. Suppl.
Archives of Otolaryngology -- Head and Neck Surgery = Arch. Otolaryngol. Head Neck Surg.
Archives of Otolaryngology = Arch. Otolaryngol.
Archives of Pathology = Arch. Pathol.
Archives of Pathology and Laboratory Medicine = Arch. Pathol. Lab. Med.
Archives of Pediatrics and Adolescent Medicine = Arch. Pediatr. Adolesc. Med.
Archives of Pharmacal Research = Arch. Pharmacal Res.
Archives of Physical Medicine and Rehabilitation = Arch. Phys. Med. Rehabil.
Archives of Physiology and Biochemistry = Arch. Physiol. Biochem.
Archives of Psychiatric Nursing = Arch. Psychiatr. Nurs.
Archives of Razi Institute = Arch. Razi Inst.
Archives of Sexual Behavior = Arch. Sex. Behav.
Archives of Surgery = Arch. Surg.
Archives of Toxicology = Arch. Toxicol.
Archives of Toxicology. Supplement = Arch. Toxicol. Suppl.
Archives of Virology = Arch. Virol.
Archives of Virology. Supplementum = Arch. Virol. Suppl.
Archives Roumaines de Pathologie Experimentale et de Microbiologie = Arch. Roum. Pathol. Exp. Microbiol.
Archivii Italiani di Laringologia = Arch. Ital. Laringol.
Archivio "E. Maragliano" di Patologia e Clinica = Arch. Maragliano Patol. Clin.
Archivio de Vecchi per l'Anatomia Patologica e la Medicina Clinica = Arch. de Vecchi Anat. Patol.
Archivio di Chirurgia Toracica e Cardiovascolare = Arch. Chir. Torac. Cardiovasc.
Archivio di Fisiologia = Arch. Fisiol.
Archivio di Medicina Interna = Arch. Med. Interna
Archivio di Ortopedia = Arch. Ortop.
Archivio di Ostetricia e Ginecologia = Arch. Ostet. Ginecol.
Archivio di Patologia e Clinica Medica = Arch. Patol. Clin. Med.
Archivio di Psicologia, Neurologia e Psichiatria = Arch. Psicol. Neurol. Psichiatr.
Archivio di Scienze Biologiche = Arch. Sci. Biol. (Bologna)
Archivio di Tisiologia e delle Malattie dell Apparato Respiratorio = Arch. Tisiol. Mal. Appar. Respir.
Archivio Italiano delle Malattie dell Apparato Digerente = Arch. Ital. Mal. Appar. Dig.
Archivio Italiano di Anatomia e di Embriologia = Arch. Ital. Anat. Embriol.
Archivio Italiano di Anatomia e Istologia Patologica = Arch. Ital. Anat. Istol. Patol.
Archivio Italiano di Chirurgia = Arch. Ital. Chir.
Archivio Italiano di Dermatologia, Venereologia e Sessuologia = Arch. Ital. Dermatol. Venereol. Sessuol.
Archivio Italiano di Otologia, Rinologia e Laringologia = Arch. Ital. Otol. Rinol. Laringol.
Archivio Italiano di Otologia, Rinologia e Laringologia. Supplemento = Arch. Ital. Otol. Rinol. Laringol. Suppl.
Archivio Italiano di Otologia, Rinologia, Laringologia e Patologia Cervico-Facciale = Arch. Ital. Otol. Rinol. Laringol. Patol. Cervicofacc.
Archivio Italiano di Otologia, Rinologia, Laringologia e Patologia Cervico-Facciale. Supplemento = Arch. Ital. Otol. Rinol. Laringol. Patol. Cervicofacc. Suppl.
Archivio Italiano di Patologia e Clinica dei Tumori = Arch. Ital. Patol. Clin. Tumori
Archivio Italiano di Pediatria e Puericoltura = Arch. Ital. Pediatr. Pueric.
Archivio Italiano di Scienze Farmacologiche = Arch. Ital. Sci. Farmacol.
Archivio Italiano di Scienze Mediche Tropicali e di Parassitologia = Arch. Ital. Sci. Med. Trop. Parassitol.
Archivio Italiano di Urologia = Arch. Ital. Urol.
Archivio Italiano di Urologia e Nefrologia = Arch. Ital. Urol. Nefrol.
Archivio Italiano di Urologia, Andrologia = Arch. Ital. Urol. Androl.
Archivio Italiano di Urologia, Nefrologia, Andrologia = Arch. Ital. Urol. Nefrol. Androl.
Archivio Monaldi per la Tisiologia e le Malattie dell Apparato Respiratorio = Arch. Monaldi
Archivio Monaldi per le Malattie del Torace = Arch. Monaldi Mal. Torace
Archivio per le Scienze Mediche = Arch. Sci. Med. (Torino)
Archivio Putti di Chirurgia degli Organi di Movimento = Arch. Putti Chir. Organi Mov.
Archivio Stomatologico = Arch. Stomatol. (Napoli)
Archivio Veterinario Italiano = Arch. Vet. Ital.
Archivo Espanol de Morfologia = Arch. Esp. Morfol.
Archivos Argentinos de Dermatologia = Arch. Argent. Dermatol.
Archivos Argentinos de Pediatria = Arch. Argent. Pediatr.
Archivos de Biologia Andina = Arch. Biol. Andina
Archivos de Biologia y Medicina Experimentales = Arch. Biol. Med. Exp. (Santiago)
Archivos de Bronconeumologia = Arch. Bronconeumol.
Archivos de Cardiologia de Mexico = Arch. Cardiol. Mex.
Archivos de Enfermedades del Corazon y Vasos = Arch. Enferm. Coraz. Vasos
Archivos de Farmacologia y Toxicologia = Arch. Farmacol. Toxicol.
Archivos de Histologia Normal y Patologica. = Arch. Histol. Norm. Patol.
Archivos de Investigacion Medica = Arch. Invest. Med. (Mex.)
Archivos de la Fundacion Roux-Ocefa = Arch. Fund. Roux. Ocefa
Archivos de Neurobiologia = Arch. Neurobiol. (Madr.)
Archivos de Odonto Estomatologia = Arch. Odonto Estomatol.
Archivos de Oftalmologia de Buenos Aires = Arch. Oftalmol. B. Aires
Archivos de Pediatria del Uruguay = Arch. Pediatr. Urug.
Archivos del Colegio Medico de El Salvador = Arch. Col. Med. El Salv.
Archivos del Instituto de Biologia Andina = Arch. Inst. Biol. Andina
Archivos del Instituto de Cardiologia de Mexico = Arch. Inst. Cardiol. Mex.
Archivos del Instituto de Farmacologia Experimental = Arch. Inst. Farmacol. Exp. (Madr.)
Archivos Espanoles de Urologia = Arch. Esp. Urol.
Archivos Latinoamericanos de Nutricion = Arch. Latinoam. Nutr.
Archivos Medicos Panamenos = Arch. Med. Panamenos
Archivum Chirurgicum Neerlandicum = Arch. Chir. Neerl.
Archivum Combustionis = Arch. Combust.
Archivum Histologicum Japonicum = Arch. Histol. Jpn.
Archivum Immunolgiae et Therapiae Experimentalis = Arch. Immunol. Ther. Exp.
Archivum Immunologiae et Therapiae Experimentalis = Arch. Immunol. Ther. Exp. (Warsz.)
Archivum Veterinarium Polonicum = Arch. Vet. Pol.
Archiwum Historii i Filozofii Medycyny = Arch. Hist. Filoz. Med.
Archiwum Historii Medycyny = Arch. Hist. Med. (Warsz.)
Arcispedale S. Anna di Ferrara = Arcisp. S. Anna Ferrara
Arctic and Alpine Research = Arct. Alp. Res.
Arctic Medical Research = Arctic Med. Res.
Arctic Science = Arct. Sci.
Arerugi (Japanese Journal of Allergology) = Arerugi
Arhiv za Higijenu Rada i Toksikologiju = Arh. Hig. Rada Toksikol.
Arizona Dental Journal = Ariz. Dent. J.
Arizona Medicine = Ariz. Med.
Arizona Nurse = Ariz. Nurse
Ark-Light Newsletter = Ark. Light Newsl.
Arkansas Dental Journal = Ark. Dent. J.
Arkansas Dentistry = Ark. Dent.
Arkhiv Anatomii, Gistologii i Embriologii = Arkh. Anat. Gistol. Embriol.
Arkhiv Patologii = Arkh. Patol.
Arkiv foer Geohysik = Ark. Geofys.
Arkiv foer Kemi, Mineralogi och Geologi = Ark. Kemi Mineral. Geol.
Arkiv foer Matematik, Astronomi, och Fysik = Ark. Mat. Astron. Fys.
Arkiv foer Physik = Ark. Fys.
ARKIVOC (Gainesville, FL, United States) = ARKIVOC (Gainesville, FL, U. S.)
ARN Journal = ARN J.
Arquivo de Patologia = Arq. Patol.
Arquivo: Orgao da Sociedade Brasileira de Implantologia Bucal = Arquivo
Arquivos Brasileiros de Cardiologia = Arq. Bras. Cardiol.
Arquivos Brasileiros de Endocrinologia e Metabologia = Arq. Bras. Endocrinol. Metabol.
Arquivos Brasileiros de Medicina = Arq. Bras. Med.
Arquivos Brasileiros de Oftalmologia = Arq. Bras. Oftalmol.
Arquivos da Faculdade de Higiene e Saude Publica da Universidade de Sao Paulo = Arq. Fac. Hig. Saude Publica Univ. Sao Paulo
Arquivos de Cirurgia Clinica e Experimental = Arq. Cir. Clin. Exp.
Arquivos de Gastroenterologia = Arq. Gastroenterol.
Arquivos de Higiene e Saude Publica = Arq. Hig. Saude Publica
Arquivos de Neuro-Psiquiatria = Arq. Neuropsiquiatr.
Arquivos do Centro de Estudos da Faculdade de Odontologia da U.F.M.G. = Arq. Cent. Estud. Fac. Odontol. UFMG. (Belo. Horiz.)
Arquivos do Centro de Estudos, Curso de Odontologia Universidade Federal de Minas Gerais = Arq. Cent. Estud. Curso Odontol. Univ. Fed. Minas Gerais
Arquivos do Instituto Biologico = Arq. Inst. Biol. (Sao Paulo)
Arrhythmia & Electrophysiology Review = Arrhythmia Electrophysiol. Rev.
Ars Curandi em Odontologia = Ars Curandi Odontol.
Arteriosclerosis = Arteriosclerosis
Arteriosclerosis and Thrombosis = Arterioscler. Thromb.
Arteriosclerosis, Thrombosis, and Vascular Biology = Arterioscler. Thromb. Vasc. Biol.
Artery = Artery
Arthritis and Rheumatism = Arthritis Rheum.
Arthritis Care and Research = Arthritis Care Res.
Arthritis Research = Arthritis Res.
Arthritis Research and Therapy = Arthritis Res. Ther.
Arthropod Management Tests = Arthropod Manage. Tests
Arthropod Structure = Arthropod Struct. Dev.
Arthroscopy = Arthroscopy
Articulator = Articulator (Columb.)
Artificial Cells Blood Substitutes and Immobilization Biotechnology = Artif. Cells, Blood Substitues, Immobilization Biotechnol.
Artificial Cells, Blood Substitutes, and Immobilization Biotechnology = Artif. Cells. Blood Substit. Immobil. Biotechnol.
Artificial Intelligence = Artif. Intell.
Artificial Intelligence in Medicine = Artif. Intell. Med.
Artificial Life = Artif. Life
Artificial Limbs = Artif. Limbs
Artificial Organs = Artif. Organs
Arukoru Kenkyu-to Yakubutsu Ison (Japanese Journal of Alcohol Studies and Drug Dependence) = Arukoru Kenkyuto Yakubutsu Ison
Arzneimittel Forschung = Arzneim. Forsch.
Arzneimittel-Forschung = Arzneimittelforschung.
Arzneimittel-Forschung/Drug Research = Arzneim.-Forsch.
Arztliche Forschung = Arztl. Forsch.
Arztliche Jugendkunde = Arztl. Jugendkd.
ASA Newsletter = ASA Newsl.
ASAIO Journal = ASAIO J.
ASAIO Transactions = ASAIO Trans.
ASDA News = ASDA News
ASDC Journal of Dentistry for Children = ASDC J. Dent. Child.
Asepsis = Asepsis
ASHA = ASHA
ASHA Monographs = ASHA Monogr.
ASHA. Supplement = ASHA. Suppl.
Asia Pacific Journal of Medical Toxicology = Asia Pac. J. Med. Toxicol.
Asia-Oceania Journal of Obstetrics and Gynaecology = Asia. Oceania J. Obstet. Gynaecol.
Asia-Pacific Journal of Atmospheric Sciences = Asia-Pac. J. Atmos. Sci.
Asia-Pacific Journal of Chemical Engineering = Asia-Pac. J. Chem. Eng.
Asia-Pacific Journal of Public Health = Asia. Pac. J. Public Health
Asian Journal of Aesthetic Dentistry = Asian J. Aesthet. Dent.
Asian Journal of Andrology = Asian J. Androl.
Asian Journal of Atmospheric Environment = Asian J. Atmos. Environ.
Asian Journal of Biochemistry = Asian J. Biochem.
Asian Journal of Biotechnology = Asian J. Biotechnol.
Asian Journal of Chemistry = Asian J. Chem.
Asian Journal of Control = Asian J. Control
Asian Journal of Experimental Biological Sciences = Asian J. Exp. Biol. Sci.
Asian Journal of Experimental Sciences = Asian J. Exp. Sci.
Asian Journal of Infectious Diseases = Asian J. Infect. Dis.
Asian Journal of Materials Science = Asian J. Mater. Sci.
Asian Journal of Microbiology, Biotechnology & Environmental Sciences = Asian J. Microbiol. Biotechnol. Environ. Exp. Sci.
Asian Journal of Organic Chemistry = Asian J. Org. Chem.
Asian Journal of Pharmaceutical Sciences = Asian J. Pharm. Sci.
Asian Journal of Physics = Asian J. Phys.
Asian Journal of Spectroscopy = Asian J. Spectro.
Asian Journal of Water, Environment and Pollution = Asian J. Water Environ. Pollut.
Asian Pacific Journal of Allergy and Immunology = Asian Pac. J. Allergy Immunol.
Asian Pacific Journal of Cancer Prevention = Asian Pac. J. Cancer Prev.
Asian Textile Journal = Asian Text. J.
ASNA Reporter = ASNA Rep.
Aspen Emphysema Conference = Aspen Emphysema Conf.
Aspen's Advisor for Nurse Executives = Aspens Advis. Nurse Exec.
Assay and Drug Development Technologies = Assay Drug Dev. Technol.
Assertive Nurse = Assertive Nurse
Assessment = Assessment
Assistive Technology = Assistive Technol.
Association and Society Manager = Assoc. Soc. Manager
Association Management = Assoc. Manage.
Asthetische Medizin = Asthet. Med. (Berl.)
ASTM Special Technical Publication = ASTM Spec. Tech. Publ.
ASTM Standardization News = ASTM Stand. News
ASTRA Proceedings = ASTRA Proc.
Astrobiology = Astrobiology
Astronomische Nachrichten = Astron. Nachr.
Astronomy & Geophysics = Astron. Geophys.
Astronomy and Astrophysics = Astron. Astrophys.
Astronomy and Astrophysics Review = Astron. Astrophys. Rev.
Astronomy and Computing = Astron. Comput.
Astronomy Education Review = Astron. Educ. Rev.
Astronomy Journal = Astron. J.
Astronomy Letters = Astron. Lett.
Astronomy Reports = Astron. Rep.
Astroparticle Physics = Astropart. Phys.
Astrophysical Bulletin = Astrophys. Bull.
Astrophysical Journal = Astrophys. J.
Astrophysical Journal Supplement Series = Astrophys. J. Suppl. Ser.
Astrophysics and Space Science = Astrophys. Space Sci.
Astrophysics and Space Science Transactions = Astrophys. Space Sci. Trans
Atencion Primaria = Aten. Primaria
Ateneo Parmense. Acta Bio-Medica = Ateneo Parmense. Acta Biomed.
Ateneo Parmense. Sezione I, Acta Bio-Medica = Ateneo Parmense. [1]
Atherosclerosis (Amsterdam, Netherlands) = Atherosclerosis (Amsterdam, Neth.)
Atherosclerosis = Atherosclerosis
Atherosclerosis. Supplements = Atheroscler. Suppl.
ATLA, Alternatives to Laboratory Animals = ATLA, Altern. Lab. Anim.
Atlas de Radiologie Clinique de la Presse Medicale = Atlas Radiol. Clin. Presse Med.
Atlas of the Oral and Maxillofacial Surgery Clinics of North America = Atlas Oral Maxillofac. Surg. Clin. North Am.
Atmosphere-Ocean = Atmos. Ocean
Atmosphere: Atmosphere—Ocean = Atmos.—Ocean
Atmospheric and Oceanic Optics = Atmos. Oceanic Opt.
Atmospheric Chemistry and Physics = Atmos. Chem. Phys.
Atmospheric Chemistry and Physics Discussions = Atmos. Chem. Phys. Discuss.
Atmospheric Environment = Atmos. Environ.
Atmospheric EnvironmentPart A General Topics = Atmos. Environ. Part A
Atmospheric EnvironmentPart B Urban Atmosphere = Atmos. Environ. Part B
Atmospheric Measurement Techniques = Atmos. Meas. Tech.
Atmospheric Measurement Techniques Discussions = Atmos. Meas. Tech. Discuss.
Atmospheric Research = Atmos. Res.
Atmospheric Research Letters = Atmos. Res. Lett.
Atmospheric Science Letters = Atmos. Sci. Lett.
Atmósphera = Atmósphera
Atomic Data and Nuclear Data Tables = At. Data Nucl. Data Tables
Atomic Energy (New York, NY, United States) = At. Energy (N. Y., NY, U. S.)
Atomic Energy = At. Energy
Atomic Energy Review = At. Energy Rev.
Atomic Spectroscopy = At. Spectrosc.
Atomization and Sprays = Atomization Sprays
Attachment and Human Development = Attach. Hum. Dev.
Atti dell'Accademia dei Fisiocritici in Siena = Atti Accad. Fisiocrit. Siena
Atti della Accademia dei Fisiocritici in Siena. Sezione Medico-Fisica = Atti Accad. Fisiocrit. Siena. [Med. Fis.]
Atti della Accademia Medica Lombarda = Atti Accad. Med. Lomb.
Atti della Accademia Nazionale dei Lincei, Classe di Scienze Fisiche, Matematiche e Naturali, Rendiconti = Atti Accad. Naz. Lincei Cl. Sci. Fis. Mat. Nat. Rend.
Atti della Societa Italiana di Cardiologia = Atti Soc. Ital. Cardiol.
Atti e Memorie della Accademia di Storia dell'Arte Sanitaria = Atti Mem. Accad. Stor. Arte Sanit.
Attualita Dentale = Attual. Dent.
Attualita di Ostetricia e Ginecologia = Attual. Ostet. Ginecol.
AUAA Journal = AUAA J.
Audiology = Audiology
Audiology and Neuro-Otology = Audiol. Neurootol.
Auris, Nasus, Larynx = Auris. Nasus. Larynx
Australasian Annals of Medicine = Australas. Ann. Med.
Australasian Biotechnology = Australas. Biotechnol.
Australasian Journal of Dermatology = Australas. J. Dermatol.
Australasian Nurses Journal = Australas. Nurses J.
Australasian Physical & Engineering Sciences in Medicine = Australas. Phys. Eng. Sci. Med.
Australasian Physical and Engineering Sciences in Medicine = Australas. Phys. Eng. Sci. Med.
Australasian Radiology = Australas. Radiol.
Australian and New Zealand Journal of Medicine = Aust. N. Z. J. Med.
Australian and New Zealand Journal of Mental Health Nursing = Aust. N. Z. J. Ment. Health Nurs.
Australian and New Zealand Journal of Obstetrics and Gynaecology = Aust. N. Z. J. Obstet. Gynaecol.
Australian and New Zealand Journal of Obstetrics and Gynaecology. Supplement = Aust. N. Z. J. Obstet. Gynaecol. Suppl.
Australian and New Zealand Journal of Ophthalmology = Aust. N. Z. J. Ophthalmol.
Australian and New Zealand Journal of Psychiatry = Aust. N. Z. J. Psychiatry
Australian and New Zealand Journal of Public Health = Aust. N. Z. J. Public Health
Australian and New Zealand Journal of Surgery = Aust. N. Z. J. Surg.
Australian Clinical Review = Aust. Clin. Rev.
Australian Critical Care = Aust. Crit. Care
Australian Dental Journal = Aust. Dent. J.
Australian Dental Practice = Aust. Dent. Pract.
Australian Family Physician = Aust. Fam. Physician
Australian Gemmologist = Aust. Gemmol.
Australian Geomechanics Journal = Aust. Geomech. J.
Australian Health Review = Aust. Health Rev.
Australian Hospital = Aust. Hosp.
Australian Journal of Advanced Nursing = Aust. J. Adv. Nurs.
Australian Journal of Agricultural and Resource Economics = Aust. J. Agric. Resour. Econ.
Australian Journal of Agricultural Research = Aust. J. Agric. Res.
Australian Journal of Basic and Applied Sciences = Aust. J. Basic Appl. Sci.
Australian Journal of Biological Sciences = Aust. J. Biol. Sci.
Australian Journal of Biotechnology = Aust. J. Biotechnol.
Australian Journal of Botany = Aust. J. Bot.
Australian Journal of Chemistry = Aust. J. Chem.
Australian Journal of Civil Engineering = Aust. J. Civil Eng.
Australian Journal of Crop Science = Aust. J. Crop Sci.
Australian Journal of Earth Sciences = Aust. J. Earth Sci.
Australian Journal of Education in Chemistry = Aust. J. Edu. Chem.
Australian Journal of Electrical and Electronics Engineering = Aust. J. Electr. Electron. Eng.
Australian Journal of Experimental Biology and Medical Science = Aust. J. Exp. Biol. Med. Sci.
Australian Journal of Experimental Research = Aust. J. Exp. Agric.
Australian Journal of Forensic Sciences = Aust. J. Forensic Sci.
Australian Journal of Grape and Wine Research = Aust. J. Grape Wine Res.
Australian Journal of Marine & Freshwater Research = Aust. J. Mar. Freshwater Res.
Australian Journal of Mechanical Engineering = Aust. J. Mech. Eng.
Australian Journal of Ophthalmology = Aust. J. Ophthalmol.
Australian Journal of Physics = Aust. J. Phys.
Australian Journal of Public Health = Aust. J. Public Health
Australian Journal of Rural Health = Aust. J. Rural Health
Australian Journal of Science and Medicine in Sport = Aust. J. Sci. Med. Sport
Australian Journal of Soil Research = Aust. J. Soil Res.
Australian Journal of Structural Engineering = Aust. J. Struct. Eng.
Australian Journal of Water Resources = Aust. J. Water Resour.
Australian Journal of Zoology = Aust. J. Zool.
Australian Medical Record Journal = Aust. Med. Rec. J.
Australian Meteorological and Oceanographic Journal = Aust. Meteorol. Oceanogr. J.
Australian Meteorological Magazine = Aust. Meteorol. Mag.
Australian Nurses' Journal = Aust. Nurses J.
Australian Nursing Journal = Aust. Nurs. J.
Australian Orthodontic Journal = Aust. Orthod. J.
Australian Paediatric Journal = Aust. Paediatr. J.
Australian Prosthodontic Journal = Aust. Prosthodont. J.
Australian Prosthodontic Society Bulletin = Aust. Prosthodont. Soc. Bull.
Australian Society of Prosthodontists Bulletin = Aust. Soc. Prosthodontists Bull.
Australian Veterinary Journal = Aust. Vet. J.
Austrian Journal of Earth Sciences = Austrian J. Earth Sci.
Austrian Journal of Forest Science = Austrian J. For. Sci.
Autism = Autism
Autoimmunity = Autoimmunity
Autoimmunity Reviews = Autoimmun. Rev.
Automatic Control and Computer Sciences = Autom. Control Comput. Sci.
Automatic Documentation and Mathematical Linguistics = Autom. Doc. Math. Ling.
Automation and Remote Control = Autom. Remote Control
Automation in Construction = Autom. Constr.
Autonomic & Autacoid Pharmacology = Auton. Autacoid Pharmacol.
Autonomic and Autacoid Pharmacology = Auton. Autacoid Pharmacol.
Autonomic Neuroscience = Auton. Neurosci.
Autophagy = Autophagy
Auxiliaire = Auxiliaire
Avances en Odontoestomatologia = Av. Odontoestomatol.
Avances en Periodoncia = Av. Periodoncia
Avances en Quimica = Av. Quim.
Aviakosmicheskaia i Ekologicheskaia Meditsina = Aviakosm. Ekolog. Med.
Avian Biology Research = Avian Biol. Res.
Avian Diseases = Avian Dis.
Aviation Space and Environmental Medicine = Aviat. Space Environ. Med.
Aviation, Space and Environmental Medicine = Aviat. Space Environ. Med.
AWHONN Lifelines = AWHONN Lifelines
AWHONN Voice = AWHONN Voice
AWHONN's Clinical Issues in Perinatal and Women's Health Nursing = AWHONNS Clin. Issues Perinat. Womens Health Nurs.
Axone = Axone
Azerbaidzhanskii Khimicheskii Zhurnal = Azerb. Khim. Zh.
B-ENT = B-ENT
Bacteriologia, Virusologia, Parazitologia, Epidemiologia = Bacteriol. Virusol. Parazitol. Epidemiol.
Bacteriological Reviews = Bacteriol. Rev.
Bailliere's Best Practice and Research. Clinical Endocrinology and Metabolism = Baillieres Best Pract. Res. Clin. Endocrinol. Metab.
Bailliere's Best Practice and Research. Clinical Gastroenterology = Baillieres Best Pract. Res. Clin. Gastroenterol.
Bailliere's Best Practice and Research. Clinical Haematology = Baillieres Best Pract. Res. Clin. Haematol.
Bailliere's Best Practice and Research. Clinical Obstetrics and Gynaecology = Baillieres Best Pract. Res. Clin. Obstet. Gynaecol.
Bailliere's Best Practice and Research. Clinical Rheumatology = Baillieres Best Pract. Res. Clin. Rheumatol.
Bailliere's Clinical Endocrinology and Metabolism = Baillieres Clin. Endocrinol. Metab.
Bailliere's Clinical Gastroenterology = Baillieres Clin. Gastroenterol.
Bailliere's Clinical Haematology = Baillieres Clin. Haematol.
Bailliere's Clinical Neurology = Baillieres Clin. Neurol.
Bailliere's Clinical Obstetrics and Gynaecology = Baillieres Clin. Obstet. Gynaecol.
Bailliere's Clinical Rheumatology = Baillieres Clin. Rheumatol.
Balance = Balance
Bangladesh Medical Research Council Bulletin = Bangladesh Med. Res. Counc. Bull.
Barbados Nursing Journal = Barbados Nurs. J.
Barron's = Barrons
Basal Facts = Basal Facts
Basic & Clinical Pharmacology & Toxicology = Basic Clin. Pharmacol. Toxicol.
Basic and Applied Ecology = Basic Appl. Ecol.
Basic and Applied Histochemistry = Basic Appl. Histochem.
Basic and Clinical Pharmacology and Toxicology = Basic Clin. Pharmacol. Toxicol.
Basic Life Sciences = Basic Life Sci.
Basic Research in Cardiology = Basic Res. Cardiol.
Basin Research = Basin Res.
Bayer CropScience Journal = Bayer CropSci J.
Baylor Dental Journal = Baylor Dent. J.
Baylor Nursing Educator = Baylor Nurs. Educ.
BBA Clinical = BBA Clin.
Bedside Nurse = Bedside Nurse
Begg Journal of Orthodontic Theory and Treatment = Begg J. Orthod. Theory Treat.
Beginnings = Beginnings
Behavior Genetics = Behav. Genet.
Behavior Modification = Behav. Modif.
Behavior Research Methods = Behav. Res. Methods
Behavioral and Brain Sciences = Behav. Brain Sci.
Behavioral and Cognitive Neuroscience Reviews = Behav. Cogn. Neurosci. Rev.
Behavioral and Neural Biology = Behav. Neural Biol.
Behavioral Biology = Behav. Biol.
Behavioral Ecology and Sociobiology = Behav. Ecol. Sociobiol.
Behavioral Healthcare Tomorrow = Behav. Healthc. Tomorrow
Behavioral Medicine = Behav. Med.
Behavioral Neuropsychiatry = Behav. Neuropsychiatry
Behavioral Neuroscience = Behav. Neurosci.
Behavioral Science = Behav. Sci.
Behavioral Sciences and the Law = Behav. Sci. Law
Behavioral Sleep Medicine = Behav. Sleep. Med.
Behaviour = Behaviour
Behaviour Research and Therapy = Behav. Res. Ther.
Behavioural Brain Research = Behav. Brain Res.
Behavioural Pharmacology = Behav. Pharmacol.
Behring Institute Mitteilungen = Behring Inst. Mitt.
Beijing Da Xue Xue Bao. Yi Xue Ban (Journal of Peking University. Health Sciences) = Beijing Da Xue Xue Bao
Beilstein Journal of Nanotechnology = Beilstein J. Nanotechnol.
Beilstein Journal of Organic Chemistry = Beilstein J. Org. Chem.
Beitraege zur Chemischen Physiologie und Pathologie = Beitr. Chem. Physiol. Pathol.
Beitraege zur Gerichtlichen Medizin = Beitr. Gerichtl. Med.
Beitraege zur Physik der Atmosphaere = Beitr. Phys. Atmos.
Beitrage zu Infusionstherapie und Klinische Ernahrung = Beitr. Infusionther. Klin. Ernahr.
Beitrage zur Gerichtlichen Medizin = Beitr. Gerichtl. Med.
Beitrage zur Hygiene und Epidemiologie = Beitr. Hyg. Epidemiol.
Beitrage zur Infusionstherapie = Beitr. Infusionsther.
Beitrage zur Infusionstherapie und Transfusionsmedizin = Beitr. Infusionsther. Transfusionsmed.
Beitrage zur Klinik und Erforschung der Tuberkulose und der Lungenkrankheiten = Beitr. Klin. Erforsch. Tuberk. Lungenkr.
Beitrage zur Klinischen Neurologie und Psychiatrie = Beitr. Klin. Neurol. Psychiatr.
Beitrage zur Krebsforschung = Beitr. Krebsforsch.
Beitrage zur Krystallographie und Mineralogie = Beitr. Kryst. Mineral.
Beitrage zur Neurochirurgie = Beitr. Neurochir.
Beitrage zur Orthopadie und Traumatologie = Beitr. Orthop. Traumatol.
Beitrage zur Pathologie = Beitr. Pathol.
Beitrage zur Pathologischen Anatomie und zur Allgemeinen Pathologie = Beitr. Pathol. Anat.
Beitrage zur Rheumatologie = Beitr. Rheumatol.
Beitrage zur Sexualforschung = Beitr. Sexualforsch.
Beitrage zur Silikose-Forschung = Beitr. Silikoseforsch.
Beitrage zur Silikose-Forschung. Pneumokoniose = Beitr. Silikoseforsch. Pneumokoniose
Beitrage zur Tropischen Landwirtschaft und Veterinarmedizin = Beitr. Trop. Landwirtsch. Veterinarmed.
Belgisch Tijdschrift voor Geneeskunde = Belg. Tijdschr. Geneesk.
Bell Laboratories Record = Bell Lab. Rec.
Bell Labs Technical Journal = Bell Labs Tech. J.
Bender's Health Care Law Monthly = Benders Health Care Law Mon.
Benefits Quarterly = Benefits Q.
Berg- und Huettenmaennische Monatshefte = Berg- Huettenmaenn. Monatsh.
Bericht uber die Zusammenkunft der Deutschen Ophthalmologischen Gesellschaft = Ber. Zusammenkunft Dtsch. Ophthalmol. Ges.
Berichte aus der Bonner Universitatsklinik und Poliklinik fur Mund-, Zahn- und Kieferkrankheiten = Ber. Bonn. Univ. Poliklin. Mund. Zahn. Kieferkr.
Berichte der Bunsen-Gesellschaft = Ber. Bunsen Ges.
Berichte der Bunsen-Gesellschaft fur Physikalische Chemie = Ber. Bunsen Ges.  Phys. Chem.
Berichte der Deutschen Botanischen Gesellschaft = Ber. Dtsch. Bot. Ges.
Berichte der Deutschen Chemischen Gesellschaft = Ber. Dtsch. Chem. Ges.
Berichte der Deutschen Gesellschaft fur Geologische Wissenschaft Reihe A: Geologie und Palaeontologie = Ber. Dtsch. Ges. Geol. Wiss. Reihe A
Berichte der Deutschen Gesellschaft fur Geologische Wissenschaft Reihe B: Mineralogie und Lagerstattenforschung = Ber. Dtsch. Ges. Geol. Wiss. Reihe B
Berichte der Deutschen Keramischen Gesellschaft = Ber. Dtsch. Keram. Ges.
Berichte der Deutschen Pharmazeutischen Gesellschaft = Ber. Dtsch. Pharm. Ges.
Berichte der Deutschen Physikalischen Gesellschaft = Ber. Dtsch. Phys. Ges.
Berichte der Deutschen Wetterdienstes = Ber. Dtsch. Wetterdienstes
Berichte uber die Gesamte Physiologie und Experimentalle Pharmakologie = Ber. Gesamte Physiol. Exp. Pharmakol.
Berita Jururawat = Berita Jururawat
Berliner Beitraege zur Archaeometrie = Berl. Beitr. Archaeom.
Berliner Geowissenschaftliche Abhandlungen, Reihe A: Geologie und Palaeontologie = Berl. Geowiss. Abh., Reihe A
Berliner und Munchener Tierarztliche Wochenschrift = Berl. Munch. Tierarztl. Wochenschr.
Berufs-Dermatosen = Berufsdermatosen.
Best Practice & Research, Clinical Haematology = Best Pract. Res. Clin. Haematol.
Best Practice and Research. Clinical Anaesthesiology = Best Pract. Res. Clin. Anaesthesiol.
Best Practice and Research. Clinical Endocrinology and Metabolism = Best Pract. Res. Clin. Endocrinol. Metab.
Best Practice and Research. Clinical Gastroenterology = Best Pract. Res. Clin. Gastroenterol.
Best Practice and Research. Clinical Haematology = Best Pract. Res. Clin. Haematol.
Best Practice and Research. Clinical Obstetrics and Gynaecology = Best Pract. Res. Clin. Obstet. Gynaecol.
Best Practice and Research. Clinical Rheumatology = Best Pract. Res. Clin. Rheumatol.
Best Practices and Benchmarking in Healthcare = Best Pract. Benchmarking Healthc.
Best's Review. Life/Health Insurance Edition = Bests Rev. Life. Health Insur. Ed.
Beton- und Stahlbetonbau = Beton- Stahlbetonbau
Betonwerk und Fertigteil Technik = Betonwerk Fertigteil Tech.
BHM Berg- und Huttenmannische Monatshefte = BHM Berg- Huttenmann. Monatsh.
Bibliotek for Laeger = Bibl. Laeger
Bibliotheca Anatomica = Bibl. Anat.
Bibliotheca Cardiologica = Bibl. Cardiol.
Bibliotheca Gastroenterologica = Bibl. Gastroenterol.
Bibliotheca Gynaecologica = Bibl. Gynaecol.
Bibliotheca Haematologica = Bibl. Haematol.
Bibliotheca Microbiologica = Bibl. Microbiol.
Bibliotheca Nutritio et Dieta = Bibl. Nutr. Dieta
Bibliotheca Ophthalmologica = Bibl. Ophthalmol.
Bibliotheca Paediatrica = Bibl. Paediatr.
Bibliotheca Psychiatrica = Bibl. Psychiatr.
Bibliotheca Psychiatrica et Neurologica = Bibl. Psychiatr. Neurol.
Bibliotheca Radiologica = Bibl. Radiol.
Bibliotheca Tuberculosea = Bibl. Tuberc.
Biedermanns Zentralblatt = Biedermanns Zentralbl.
Biedermanns Zentralblatt Abteilung A: Allgemeiner und Referierender Teil = Biedermanns Zentralbl. Abt. A
Biedermanns Zentralblatt Abteilung B: Tierernahrung = Biedermanns Zentralbl. Abt. B
Big Data = Big Data
Big Data Research = Big Data Res.
Biken Journal = Biken J.
Bildgebung = Bildgebung
Bilten Mednarodne Federacije Zobotehnikov (Bulletin of the International Federation of Dental Technicians) = Bilt. Mednar. Fed. Zob. Teh.
Bilten Udruzenja Ortodonata Jugoslavije = Bilt. Udruz. Ortodonata Jugosl.
Bilten za Hematologiju i Transfuziju = Bilt. Hematol. Transfuz.
Binocular Vision and Strabismus Quarterly = Binocul. Vis. Strabismus Q.
Bio-Medical Materials and Engineering = Biomed. Mater. Eng.
Bio/Medical Instrumentation = Biomed. Instrum.
Bio/Technology = Biotechnology. (N. Y.)
Bioactive Carbohydrates and Dietary Fibre = Bioact. Carbohydr. Dietary Fibre
Biocatalysis and Biotransformation = Biocatal. Biotransform.
Biocell = Biocell
Biochemical and Biophysical Research Communications = Biochem. Biophys. Res. Commun.
Biochemical and Molecular Medicine = Biochem. Mol. Med.
Biochemical Archives = Biochem. Arch.
Biochemical Education = Biochem. Educ.
Biochemical Engineering Journal = Biochem. Eng. J.
Biochemical Genetics = Biochem. Genet.
Biochemical Journal = Biochem. J.
Biochemical Medicine = Biochem. Med.
Biochemical Medicine and Metabolic Biology = Biochem. Med. Metab. Biol.
Biochemical Pharmacology = Biochem. Pharmacol.
Biochemical Preparations = Biochem. Prep.
Biochemical Society Symposia = Biochem. Soc. Symp.
Biochemical Society Symposium = Biochem. Soc. Symp.
Biochemical Society Transactions = Biochem. Soc. Trans.
Biochemical Systematics and Ecology = Biochem. Syst. Ecol.
Biochemische Zeitschrift = Biochem. Z.
Biochemistry (Moscow) = Biochemistry (Moscow)
Biochemistry = Biochemistry (Mosc.)
Biochemistry and Cell Biology = Biochem. Cell Biol.
Biochemistry and Cell Biology-Biochimie et Biologie Cellulaire = Biochem. Cell Biol.
Biochemistry and Experimental Biology = Biochem. Exp. Biol.
Biochemistry and Molecular Biology Education = Biochem. Mol. Biol. Educ.
Biochemistry and Molecular Biology International = Biochem. Mol. Biol. Int.
Biochemistry International = Biochem. Int.
Biochimica et Biophysica Acta (BBA) - Biophysics including Photosynthesis = Biochim. Biophys. Acta, Biophys. Incl. Photsynth.
Biochimica et Biophysica Acta = Biochim. Biophys. Acta
Biochimica et Biophysica Acta, Bioenergetics = Biochim. Biophys. Acta, Bioenerg.
Biochimica et Biophysica Acta, Biomembranes = Biochim. Biophys. Acta, Biomembr.
Biochimica et Biophysica Acta, Biophysics Including Photosynthesis = Biochim. Biophys. Acta, Biophys. Incl. Photosynth.;BBABER;
Biochimica et Biophysica Acta, Enzymology = Biochim. Biophys. Acta, Enzymol.;BBEZAD;
Biochimica et Biophysica Acta, Enzymology and Biological Oxidation = Biochim. Biophys. Acta, Enzymol. Biol. Oxid.;BBAECY;
Biochimica et Biophysica Acta, Gene Regulatory Mechanisms = Biochim. Biophys. Acta, Gene Regul. Mech.
Biochimica et Biophysica Acta, Gene Structure and Expression = Biochim. Biophys. Acta, Gene Struct. Expression
Biochimica et Biophysica Acta, General Subjects = Biochim. Biophys. Acta, Gen. Subj.
Biochimica et Biophysica Acta, Lipids and Lipid Metabolism = Biochim. Biophys. Acta, Lipids Lipid Metab.
Biochimica et Biophysica Acta, Molecular and Cell Biology of Lipids = Biochim. Biophys. Acta, Mol. Cell Biol. Lipids
Biochimica et Biophysica Acta, Molecular Basis of Disease = Biochim. Biophys. Acta, Mol. Basis Dis.
Biochimica et Biophysica Acta, Molecular Cell Research = Biochim. Biophys. Acta, Mol. Cell Res.
Biochimica et Biophysica Acta, Mucoproteins and Mucopolysaccharides = Biochim. Biophys. Acta, Mucoproteins Mucopolysaccharides;BBAMFR;
Biochimica et Biophysica Acta, Nucleic Acids and Protein Synthesis = Biochim. Biophys. Acta, Nucleic Acids Protein Synth.
Biochimica et Biophysica Acta, Protein Structure = Biochim. Biophys. Acta, Protein Struct.;BBPTBH;
Biochimica et Biophysica Acta, Protein Structure and Molecular Enzymology = Biochim. Biophys. Acta, Protein Struct. Mol. Enzymol.
Biochimica et Biophysica Acta, Proteins and Proteomics = Biochim. Biophys. Acta, Proteins Proteomics
Biochimica et Biophysica Acta, Reviews on Bioenergetics = Biochim. Biophys. Acta, Rev. Bioenerg.;BRBECF;
Biochimica et Biophysica Acta, Reviews on Biomembranes = Biochim. Biophys. Acta, Rev. Biomembr.
Biochimica et Biophysica Acta, Reviews on Cancer = Biochim. Biophys. Acta, Rev. Cancer
Biochimica et Biophysica Acta, Specialized Section on Biophysical Subjects = Biochim. Biophys. Acta, Spec. Sect. Biophys. Subj.;BBASEA;
Biochimica et Biophysica Acta, Specialized Section on Enzymological Subjects = Biochim. Biophys. Acta, Spec. Sect. Enzymol. Subj.;BBASD9;
Biochimica et Biophysica Acta, Specialized Section on Lipids and Related Subjects = Biochim. Biophys. Acta, Spec. Sect. Lipids Relat. Subj.;BBASC8;
Biochimie = Biochimie
Biochip Journal = Biochip J.
Bioconjugate Chemistry = Bioconjugate Chem.
Biocontrol Science = Biocontrol Sci.
Biocontrol Science and Technology = Biocontrol Sci. Technol.
Biodegradation = Biodegradation
Biodiversity Data Journal = Biodivers. Data J.
BioDrugs = BioDrugs
Biodynamica = Biodynamica
Bioelectrochemistry = Bioelectrochemistry
Bioelectrochemistry and Bioenergetics = Bioelectrochem. Bioenerg.
Bioelectromagnetics = Bioelectromagnetics
Bioenergy Research = Bioenergy Res.
Bioessays = Bioessays
Bioethics Quarterly = Bioethics Q.
Biofactors = Biofactors
Biofeedback and Self Regulation = Biofeedback Self Regul.
Biofizika = Biofizika
Biofuels, Bioproducts and Biorefining = Biofuels, Bioprod. Biorefin.
Biogenic Amines = Biog. Amines
Biogeosciences Discussions = Biogeosci. Discuss.
Biogerontology = Biogerontology
Bioinformatics = Bioinformatics
Bioinformatics and Biology Insights = Bioinf. Biol. Insights
Bioinorganic Chemistry = Bioinorg. Chem.
Bioinorganic Chemistry and Applications = Bioinorg. Chem. Appl.
Bioinspiration & Biomimetics = Bioinspiration Biomimetics
Biokhimiia = Biokhimiia
Biologia = Biologia (Bratisl.)
Biologia Neonatorum = Biol. Neonat.
Biologica = Biologica (Santiago).
Biologica Latina = Biol. Lat.
Biological & Pharmaceutical Bulletin = Biol. Pharm. Bull.
Biological and Medical Physics, Biomedical Engineering = Biol. Med. Phys. Biomed. Eng.
Biological and Pharmaceutical Bulletin = Biol. Pharm. Bull.
Biological Bulletin = Biol. Bull.
Biological Chemistry = Biol. Chem.
Biological Chemistry Hoppe-Seyler = Biol. Chem. Hoppe. Seyler
Biological Conservation = Biol. Conserv.
Biological Control = Biol. Control
Biological Cybernetics = Biol. Cybern.
Biological Engineering = Biol. Eng.
Biological Journal of the Linnean Society = Biol. J. Linn. Soc.
Biological Journal of the Linnean Society of London = Biol. J. Linn. Soc. Lond.
Biological Mass Spectrometry = Biol. Mass. Spectrom.
Biological Membranes = Biol. Membr.
Biological Psychiatry = Biol. Psychiatry
Biological Psychology = Biol. Psychol.
Biological Research = Biol. Res.
Biological Research for Nursing = Biol. Res. Nurs.
Biological Research in Pregnancy and Perinatology = Biol. Res. Pregnancy Perinatol.
Biological Reviews = Biol. Rev.
Biological Reviews of the Cambridge Philosophical Society = Biol. Rev. Camb. Philos. Soc.
Biological Rhythm Research = Biol. Rhythm Res.
Biological Signals = Biol. Signals
Biological Signals and Receptors = Biol. Signals Recept.
Biological Structures and Morphogenesis = Biol. Struct. Morphog.
Biological Systems: Open Access = Biol. Syst. Open Access
Biological Trace Element Research = Biol. Trace Elem. Res.
Biological Wastes = Biol. Wastes
Biologicals = Biologicals
Biologicheskie Membrany = Biol. Membr.
Biologicheskie Nauki = Biol. Nauki
Biologie Cellulaire = Biol. Cell.
Biologie et Gastro-Enterologie = Biol. Gastroenterol. (Paris)
Biologie in unserer Zeit = Biol. unserer Zeit
Biologie Medicale = Biol. Med. (Paris)
Biology and Fertility of Soils = Biol. Fertil. Soils
Biology Bulletin of the Academy of Sciences of the USSR = Biol. Bull. Acad. Sci. USSR
Biology Letters = Biol. Lett.
Biology of Blood and Marrow Transplantation = Biol. Blood Marrow Transplant.
Biology of Metals = Biol. Met.
Biology of Reproduction = Biol. Reprod.
Biology of the Cell = Biol. Cell
Biology of the Neonate = Biol. Neonate
Biomacromolecules = Biomacromolecules
Biomarker Research = Biomarker Res.
Biomarkers = Biomarkers
Biomass and Bioenergy = Biomass Bioenergy
Biomass Conversion and Biorefinery = Biomass Convers. Biorefin.
Biomaterials = Biomaterials
Biomaterials Artificial Cells and Artificial Organs = Biomater. Artif. Cells Artif. Organs
Biomaterials Medical Devices and Artificial Organs = Biomater. Med. Devices Artif. Organs
Biomaterials Science = Biomater. Sci.
Biomaterials, Artificial Cells, and Artificial Organs = Biomater. Artif. Cells. Artif. Organs
Biomaterials, Artificial Cells, and Immobilization Biotechnology = Biomater. Artif. Cells. Immobilization Biotechnol.
Biomaterials, Medical Devices and Artificial Organs = Biomater. Med. Devices Artif. Organs
Biomechanics and Modeling in Mechanobiology = Biomech. Model. Mechanobiol.
Biomed Research International = Biomed Res. Int.
Biomedica Biochimica Acta = Biomed. Biochim. Acta
Biomedical and Environmental Mass Spectrometry = Biomed. Environ. Mass Spectrom.
Biomedical and Environmental Sciences = Biomed. Environ. Sci.
Biomedical Chromatography = Biomed. Chromatogr.
Biomedical Communications = Biomed. Commun.
Biomedical Engineering = Biomed. Eng.
Biomedical Engineering Letters = Biomed. Eng. Lett.
Biomedical Engineering Online = Biomed. Eng. Online
Biomedical Imaging and Intervention Journal = Biomed. Imaging Intervention J.
Biomedical Instrumentation and Technology = Biomed. Instrum. Technol.
Biomedical Mass Spectrometry = Biomed. Mass Spectrom.
Biomedical Materials = Biomed. Mater.
Biomedical Microdevices = Biomed. Microdevices
Biomedical Optics Express = Biomed. Opt. Express
Biomedical Peptides, Proteins and Nucleic Acids = Biomed. Pept. Proteins Nucleic Acids
Biomedical Research = Biomed. Res.
Biomedical Research on Trace Elements = Biomed. Res. Trace Ele.
Biomedical Science = Biomed. Sci.
Biomedical Science and Technology = Biomed. Sci. Technol.
Biomedical Sciences Instrumentation = Biomed. Sci. Instrum.
Biomedical Signal Processing and Control = Biomed. Signal Process. Control
Biomedicine & Pharmacotherapy = Biomed. Pharmacother.
Biomedicine = Biomedicine
Biomedicine and Pharmacotherapy = Biomed. Pharmacother.
Biomeditsinskaya Khimiya = Biomed. Khim.
Biomedizinische Technik (Biomedical Engineering) = Biomed. Tech. (Berl)
Biomedizinische Technik = Biomed. Tech.
Biomembranes = Biomembranes
Biometals = Biometals
Biometric Technology Today = Biom. Technol. Today
Biometrics = Biometrics
Biometrika = Biometrika
Biometrische Zeitschrift = Biom. Z.
Biomolecular Detection and Quantification = Biomol. Detect. Quantif.
Biomolecular Engineering = Biomol. Eng.
Bioorganic & Medicinal Chemistry = Bioorg. Med. Chem.
Bioorganic & Medicinal Chemistry Letters = Bioorg. Med. Chem. Lett.
Bioorganic and Medicinal Chemistry = Bioorg. Med. Chem.
Bioorganic and Medicinal Chemistry Letters = Bioorg. Med. Chem. Lett.
Bioorganic Chemistry = Bioorg. Chem.
Bioorganic Chemistry and Applications = Bioorg. Chem. App.
Bioorganicheskaia Khimiia = Bioorg. Khim.
Bioorganicheskaya Khimiya (Russian Journal of Bioorganic Chemistry) = Bioorg. Khim
Biopharmaceutics & Drug Disposition = Biopharm. Drug Dispos.
Biopharmaceutics and Drug Disposition = Biopharm. Drug Dispos.
Biophysical Chemistry = Biophys. Chem.
Biophysical Journal = Biophys. J.
Biophysical Reviews = Biophys. Rev.
Biophysical Reviews and Letters = Biophys. Rev. Lett.
Biophysics of Structure and Mechanism = Biophys. Struct. Mech.
Biophysik = Biophysik
Biopolymers = Biopolymers
Biopreservation and Biobanking = Biopreserv. Biobanking
Bioprocess and Biosystems Engineering = Bioprocess. Biosyst. Eng.
Bioprocess Engineering = Bioprocess. Eng.
Bioprocess International = Bioprocess Int.
Bioprocess Technology = Bioprocess Technol.
Bioprocessing Journal = Bioprocess. J.
Bioremediation Journal = Biorem. J.
Bioresearch Open Access = Biores. Open Access
Bioresource Technology = Bioresour. Technol.
Biorheology = Biorheology
Biorheology. Supplement = Biorheology. Suppl.
Bioscience = Bioscience
Bioscience Biotechnology and Biochemistry = Biosci. Biotechnol., Biochem.
Bioscience Horizons = Biosci. Horiz.
Bioscience Reports = Biosci. Rep.
Bioscience, Biotechnology, and Biochemistry = Biosci. Biotechnol. Biochem.
Biosciences, Biotechnology Research Asia = Biosci. Biotechnol. Res. Asia
Biosecurity and Bioterrorism = Biosecur. Bioterror.
Biosensors & Bioelectronics = Biosens. Bioelectron.
Biosensors = Biosensors
Biosensors and Bioelectronics = Biosens. Bioelectron.
Bioseparation = Bioseparation
Biospectroscopy = Biospectroscopy
Biosystems = Biosystems
Biosystems Engineering = Biosystems Eng.
Biotechnic and Histochemistry = Biotech. Histochem.
Biotechniques = Biotechniques
Biotechnologie, Agronomie, Societe et Environnement = Biotechnol. Agron. Soc. Environ.
Biotechnology = Biotechnology
Biotechnology Advances = Biotechnol. Adv.
Biotechnology and Applied Biochemistry = Biotechnol. Appl. Biochem.
Biotechnology and Bioengineering = Biotechnol. Bioeng.
Biotechnology and Bioengineering Symposium = Biotechnol. Bioeng. Symp.
Biotechnology and Bioprocess Engineering = Biotechnol. Bioprocess Eng.
Biotechnology and Biotechnological Equipment = Biotechnol. Biotechnol. Equip.
Biotechnology and Development Monitor = Biotechnol. Dev. Monit.
Biotechnology and Genetic Engineering Reviews = Biotechnol. Genet. Eng. Rev.
Biotechnology Annual Review = Biotechnol. Annu. Rev.
Biotechnology for Biofuels = Biotechnol. Biofuels
Biotechnology Journal = Biotechnol. J.
Biotechnology Law Report = Biotechnol. Law Rep.
Biotechnology Letters = Biotechnol. Lett.
Biotechnology Progress = Biotechnol. Progr.
Biotechnology Reports = Biotechnol. Rep,
Biotechnology Techniques = Biotechnol. Tech.
Biotechnology Therapeutics = Biotechnol. Ther.
Biotelemetry = Biotelemetry
Biotelemetry and Patient Monitoring = Biotelem. Patient Monit.
Biotherapy = Biotherapy
Bipolar Disorders = Bipolar Disord.
Birth = Birth
Birth Defects Original Article Series = Birth Defects Orig. Artic. Ser.
Birth Defects Research, Part A: Clinical and Molecular Teratology = Birth Defects Res., Part A
Birth Defects Research, Part B: Developmental and Reproductive Toxicology = Birth Defects Res., Part B
Birth Defects Research, Part C: Embryo Today--Reviews = Birth Defects Res., Part C
Birth Defects Research. Part A, Clinical and Molecular Teratology = Birt. Defects Res. A. Clin. Mol. Teratol.
Birth Defects Research. Part B, Developmental and Reproductive Toxicology = Birth Defects Res. B. Dev. Reprod. Toxicol.
Birth Defects Research. Part C, Embryo Today = Birth Defects Res. C. Embryo Today
Birth Gazette = Birth Gaz.
Bitamin = Bitamin
Biuletyn Instytutu Medycyny Morskiej w Gdansku = Biul. Inst. Med. Morsk. Gdansk.
Biulleten Eksperimentalnoi Biologii i Meditsiny = Biull. Eksp. Biol. Med.
Biulleten Vsesoiuznogo Kardiologicheskogo Nauchnogo Tsentra AMN SSSR = Biull. Vsesoiuznogo Kardiol. Nauchn. Tsentra AMN SSSR
BJOG = BJOG
BJR Supplement = BJR Suppl.
BJU International = BJU Int.
Blatter fur Zahnheilkunde = Bl. Zahnheilkd.
Blood = Blood
Blood Cells = Blood Cells
Blood Cells, Molecules, and Diseases = Blood Cells. Mol. Dis.
Blood Coagulation and Fibrinolysis = Blood Coagul. Fibrinolysis
Blood Pressure = Blood Press.
Blood Pressure Monitoring = Blood Press. Monit.
Blood Pressure. Supplement = Blood Press. Suppl.
Blood Purification = Blood Purif.
Blood Reviews = Blood Rev.
Blood Vessels = Blood Vessels
Blue Cross Association Research Series = Blue Cross Assoc. Res. Ser.
Blut = Blut
Blutalkohol = Blutalkohol
BMC Biochemistry = BMC Biochem.
BMC Bioinformatics = BMC Bioinf.
BMC Biology = BMC Biol.
BMC Biotechnology = BMC Biotechnol.
BMC Cancer = BMC Cancer
BMC Cardiovascular Disorders = BMC Cardiovasc. Disord.
BMC Cell Biology = BMC Cell Biol.
BMC Chemical Biology = BMC Chem. Biol
BMC Clinical Pharmacology = BMC Clin. Pharmacol.
BMC Complementary and Alternative Medicine = BMC Complement. Altern. Med.
BMC Dermatology = BMC Dermatol.
BMC Developmental Biology = BMC Dev. Biol.
BMC Ecology = BMC Ecol.
BMC Evolutionary Biology = BMC Evol. Biol.
BMC Gastroenterology = BMC Gastroenterol.
BMC Genetics = BMC Genet.
BMC Geriatrics = BMC Geriatr.
BMC Health Services Research = BMC Health Serv. Res.
BMC Infectious Diseases = BMC Infect. Dis.
BMC Medical Education = BMC Med. Educ.
BMC Medical Genetics = BMC Med. Genet.
BMC Medical Genomics = BMC Med. Genomics
BMC Medical Imaging = BMC Med. Imaging
BMC Medical Informatics and Decision Making = BMC Med. Inform. Decis. Mak.
BMC Medical Physics = BMC Med. Phys.
BMC Medical Research Methodology = BMC Med. Res. Methodol.
BMC Medicine = BMC Med.
BMC Microbiology = BMC Microbiol.
BMC Molecular Biology = BMC Mol. Biol.
BMC Neurology = BMC Neurol.
BMC Ophthalmology = BMC Ophthalmol.
BMC Pediatrics = BMC Pediatr.
BMC Pharmacology = BMC Pharmacol.
BMC Physiology = BMC Physiol.
BMC Plant Biology = BMC Plant Biol.
BMC Psychiatry = BMC Psychiatry
BMC Public Health = BMC Public Health
BMC Pulmonary Medicine = BMC Pulm. Med.
BMC Structural Biology = BMC Struct. Biol.
BMC Surgery = BMC Surg.
BMC Systems Biology = BMC Syst. Biol.
BMC Urology = BMC Urol.
BMJ: British Medical Journal = BMJ
BMQ: The Boston Medical Quarterly = BMQ.
BMR Journal of Geology and Geophysics = BMR J. Aust. Geol. Geophys.
BNWL Reports = BNWL Rep.
Boletim da Divisao Nacional de Dermatologia Sanitaria = Bol. Div. Nac. Dermatol. Sanit.
Boletim da Equipe de Odontologia Sanitaria = Bol. Equipe Odontol. Sanit.
Boletim da Faculdade de Farmacia e Odontologia de Ribeirao Preto = Bol. Fac. Farm. Odontol. Ribeirao Preto
Boletim de Dentistica Operatoria = Bol. Dent. Oper.
Boletim de Materias Dentarios = Bol. Mat. Dent.
Boletim do Instituto de Puericultura e Pediatria Martagao Gesteira = Bol. Inst. Pueric. Martagao Gesteira
Boletim do Sanatorio Sao Lucas = Bol. Sanat. Sao Lucas
Boletim do Servico de Odontologia Sanitaria da Secretaria da Saude do Rio Grande do Sul = Bol. Serv. Odontol. Sanit. (Porto Alegre)
Boletim Tecnico da Producao de Petroleo = Bol. Tec. Prod. Pet.
Boletim, Faculdade de Odontologia de Piracicaba = Bol. Fac. Odontol. Piracicaba
Boletin Chileno de Parasitologia = Bol. Chil. Parasitol.
Boletin de Estudios Medicos y Biologicos = Bol. Estud. Med. Biol.
Boletin de Informacion Dental = Bol. Inf. Dent. (Madr.)
Boletin de Informacion, Ilustre Colegio Oficial de Odontologos y Estomatologos, 2a Region, Cataluna = Bol. Inf. Col. Odontol. Estomatol. (Barc.)
Boletin de la AAON = Bol. AAON
Boletin de la Asociacion Venezolana de Enfermeras Profesionales = Bol. Asoc. Venez. Enferm. Prof.
Boletin de la Direccion General de Odontologia = Bol. Dir. Gen. Odontol. (Santa Fe)
Boletin de la Oficina Sanitaria Panamericana = Bol. Oficina Sanit. Panam.
Boletin de la Sociedad Chilena de Quimica = Bol. Soc. Chil. Quim.
Boletin de la Sociedad Dental de Guatemala = Bol. Soc. Dent. Guatem.
Boletin de la Sociedad Espanola de Ceramica y Vidrio = Bol. Soc. Esp. Ceram. Vidrio
Boletin de la Sociedad Estomatologica Argentina = Bol. Soc. Estomatol. Argent.
Boletin de Odontologia = Bol. Odontol. (Bogota)
Boletin de Protesis = Bol. Protes.
Boletin del Circulo Argentina de Odontologia = Bol. Circ. Argent. Odontol.
Boletin del Instituto de Estudios Medicos y Biologicos, Universidad Nacional Autonoma de Mexico = Bol. Inst. Estud. Med. Biol. Univ. Nac. Auton. Mex.
Boletin Dental Uruguayo = Bol. Dent. Urug.
Boletin Geologico y Minero = Bol. Geol. Min.
Boletin Latinoamericano y del Caribe de Plantas Medicinales y Aromaticas = Bol. Latinoam. Caribe Plant. Med. Aromat.
Boletin Medico del Hospital Infantil de Mexico = Bol. Med. Hosp. Infant. Mex.
Boletin Odontologico = Bol. Odontol. (B. Aires)
Boletin Odontologico Mexicano = Bol. Odontol. Mex.
Boletin, Asociacion Medica de Puerto Rico = Bol. Asoc. Med. P. R.
Boletin, Colegio de Profesionales de la Enfermeria de Puerto Rico = Bol. Col. Prof. Enferm. P. R.
Boletines y Trabajos, Sociedad de Cirugia de Buenos Aires = Bol. Trab. Soc. Cir. B. Aires
Bollettino - Unione Italiana Chimici Igienisti = Boll. Unione Ital Chim. Ig.
Bollettino Chimico Farmaceutico = Boll. Chim. Farm.
Bollettino d'Informazioni della Consociazione Nazionale Infermiere Professionali e Assistenti Sanitaire Visitatrici = Boll. Inf. Consoc. Naz. (Rome)
Bollettino d'Oculistica = Boll. Ocul.
Bollettino dei Chimici Igienisti = Boll. Chim. Ig.
Bollettino dell Istituto Sieroterapico Milanese = Boll. Ist. Sieroter. Milan.
Bollettino della Societa Italiana di Cardiologia = Boll. Soc. Ital. Cardiol.
Bollettino delle Malattie dell Orecchio, della Gola, del Naso = Boll. Mal. Orecch. Gola. Naso
Bollettino Metallografico = Boll. Metallogr.
Bollettino, Societa Italiana Biologia Sperimentale = Boll. Soc. Ital. Biol. Sper.
Bollettino, Societa Medico Chirurgica Cremona = Boll. Soc. Med. Chir. Cremona
Bone = Bone
Bone and Mineral = Bone Miner.
Bone Marrow Transplantation = Bone Marrow Transplant.
Book Supplement to the Journal of Child Psychology and Psychiatry = Book Suppl. J. Child Psychol. Psychiatr.
Bopuxue Zazhi = Bopuxue Zazhi
Bordeaux Chirurgical = Bord. Chir.
Bordeaux Medical = Bord. Med.
Borden's Review of Nutrition Research = Bordens Rev. Nutr. Res.
Boreal Environment Research = Boreal Environ. Res.
Bornetandlaegen = Bornetandlaegen
Botanical Museum Leaflets, Harvard University = Bot. Mus. Leafl.  Harv. Univ.
Botanical Review = Bot. Rev.
Boundary-Layer Meteorology = Boundary Layer Meteorol.
Brachytherapy = Brachytherapy
Brain = Brain
Brain and Cognition = Brain Cogn.
Brain and Development = Brain Dev.
Brain and Language = Brain Lang.
Brain Cell Biology = Brain Cell Biol.
Brain Connectivity = Brain Connect.
Brain Injury = Brain Inj.
Brain Pathology = Brain Pathol.
Brain Research = Brain Res.
Brain Research Bulletin = Brain Res. Bull.
Brain Research Protocols = Brain Res. Protoc.
Brain Research Reviews = Brain Res. Rev.
Brain Research. Brain Research Protocols = Brain Res. Brain Res. Protoc.
Brain Research. Brain Research Reviews = Brain Res. Brain Res. Rev.
Brain Research. Cognitive Brain Research = Brain Res. Cogn. Brain Res.
Brain Research. Developmental Brain Research = Brain Res. Dev. Brain Res.
Brain Research. Molecular Brain Research = Brain Res. Mol. Brain Res.
Brain Structure & Function = Brain Struct. Funct.
Brain Structure and Function = Brain Struct. Funct.
Brain Topography = Brain Topogr.
Brain Tumor Pathology = Brain Tumor Pathol.
Brain, Behavior and Evolution = Brain. Behav. Evol.
Brain, Behavior and Immunity = Brain. Behav. Immun.
Bratislavske Lekarske Listy = Bratisl. Lek. Listy
Brazilian Dental Journal = Braz. Dent. J.
Brazilian Journal of Aquatic Sciences and Technology = Braz. J. Aquat. Sci. Technol.
Brazilian Journal of Biology = Braz. J. Biol.
Brazilian Journal of Chemical Engineering = Braz. J. Chem. Eng.
Brazilian Journal of Chemistry = Braz. J. Chem.
Brazilian Journal of Food Technology = Braz. J. Food Technol.
Brazilian Journal of Infectious Diseases = Braz. J. Infect. Dis.
Brazilian Journal of Materials Science and Engineering = Braz. J. Mater. Sci. Eng.
Brazilian Journal of Medical and Biological Research = Braz. J. Med. Biol. Res.
Brazilian Journal of Oceanography = Braz. J. Oceanogr.
Brazilian Journal of Physics = Braz. J. Phys.
Breast Cancer Research = Breast Cancer Res.
Breast Cancer Research and Treatment = Breast Cancer Res. Treat.
Breastfeeding Review = Breastfeed. Rev.
Brennstoff-Warme-Kraft = Brennst.-Warme-Kraft
BrewingScience - Monatsschrift fur Brauwissenschaft = BrewingSci. Monatsschr. Brauwiss.
Briefings in Bioinformatics = Briefings Bioinf.
Briefings in Functional Genomics and Proteomics = Brief. Funct. Genomic. Proteomic.
Bristol Medico-Chirurgical Journal = Bristol Med. Chir. J.
British Ceramic Transactions = Br. Ceram. Trans.
British Corrosion Journal = Br. Corros. J.
British Dental Journal = Br. Dent. J.
British Dental Nurses' Journal = Br. Dent. Nurs. J.
British Dental Surgery Assistant = Br. Dent. Surg. Assist.
British Heart Journal = Br. Heart J.
British Homoeopathic Journal = Br. Homeopath. J.
British Journal for the History of Science = Br. J. Hist. Sci.
British Journal of Addiction = Br. J. Addict.
British Journal of Addiction to Alcohol and Other Drugs = Br. J. Addict. Alcohol Other Drugs
British Journal of Anaesthesia = Br. J. Anaesth.
British Journal of Applied Physics = Br. J. Appl. Phys.
British Journal of Audiology = Br. J. Audiol.
British Journal of Audiology. Supplement = Br. J. Audiol. Suppl.
British Journal of Biomedical Science = Br. J. Biomed. Sci.
British Journal of Cancer = Br. J. Cancer
British Journal of Cancer. Supplement = Br. J. Cancer. Suppl.
British Journal of Clinical Pharmacology = Br. J. Clin. Pharmacol.
British Journal of Clinical Practice = Br. J. Clin. Pract.
British Journal of Clinical Practice. Symposium Supplement = Br. J. Clin. Pract. Symp. Suppl.
British Journal of Clinical Psychology = Br. J. Clin. Psychol.
British Journal of Dermatology = Br. J. Dermatol.
British Journal of Diseases of the Chest = Br. J. Dis. Chest
British Journal of Disorders of Communication = Br. J. Disord. Commun.
British Journal of Educational Psychology = Br. J. Educ. Psychol.
British Journal of Experimental Pathology = Br. J. Exp. Pathol.
British Journal of Family Planning = Br. J. Fam. Plann.
British Journal of General Practice = Br. J. Gen. Pract.
British Journal of Haematology = Br. J. Haematol.
British Journal of Hospital Medicine = Br. J. Hosp. Med.
British Journal of Industrial Medicine = Br. J. Ind. Med.
British Journal of Mathematical and Statistical Psychology = Br. J. Math. Stat. Psychol.
British Journal of Medical Education = Br. J. Med. Educ.
British Journal of Medical Hypnotism = Br. J. Med. Hypn.
British Journal of Medical Practitioners = Br. J. Med. Pract.
British Journal of Medical Psychology = Br. J. Med. Psychol.
British Journal of Neurosurgery = Br. J. Neurosurg.
British Journal of Nursing = Br. J. Nurs.
British Journal of Nutrition = Br. J. Nutr.
British Journal of Obstetrics and Gynaecology = Br. J. Obstet. Gynaecol.
British Journal of Ophthalmology = Br. J. Ophthalmol.
British Journal of Oral and Maxillofacial Surgery = Br. J. Oral Maxillofac. Surg.
British Journal of Oral Surgery = Br. J. Oral Surg.
British Journal of Orthodontics = Br. J. Orthod.
British Journal of Pharmacology = Br. J. Pharmacol.
British Journal of Physiological Optics = Br. J. Physiol. Opt.
British Journal of Plastic Surgery = Br. J. Plast. Surg.
British Journal of Preventive and Social Medicine = Br. J. Prev. Soc. Med.
British Journal of Psychiatry = Br. J. Psychiatry
British Journal of Psychiatry. Supplement = Br. J. Psychiatry. Suppl.
British Journal of Psychology = Br. J. Psychol.
British Journal of Radiology = Br. J. Radiol.
British Journal of Radiology. Supplement = Br. J. Radiol. Suppl.
British Journal of Rheumatology = Br. J. Rheumatol.
British Journal of Sexual Medicine = Br. J. Sex. Med.
British Journal of Social and Clinical Psychology = Br. J. Soc. Clin. Psychol.
British Journal of Social Psychology = Br. J. Soc. Psychol.
British Journal of Sociology = Br. J. Sociol.
British Journal of Sports Medicine = Br. J. Sports Med.
British Journal of Surgery = Br. J. Surg.
British Journal of Theatre Nursing = Br. J. Theatre Nurs.
British Journal of Urology = Br. J. Urol.
British Journal of Venereal Diseases = Br. J. Vener. Dis.
British Medical Bulletin = Br. Med. Bull.
British Medical Journal (Clinical Research Edition) = Br. Med. J. (Clin. Res. Ed.)
British Medical Journal = Br. Med. J.
British Polymer Journa = Br. Polym. J.
British Poultry Science = Br. Poult. Sci.
British Veterinary Journal = Br. Vet. J.
Bronches = Bronches
Broncho-Pneumologie = Bronchopneumologie.
Brookhaven Symposia in Biology = Brookhaven Symp. Biol.
Brookings Bulletin = Brookings Bull.
Brookings Review = Brookings Rev.
Bruns' Beitrage fur Klinische Chirurgie = Bruns Beitr. Klin. Chir.
Bruxelles Medical = Brux. Med.
BSCS Pamphlets = BSCS Pam.
BTTA Review = BTTA Rev.
Bucherei des Augenarztes = Buch. Augenarzt.
Building and Environment = Build. Environ.
Building Operating Management = Build. Oper. Manage.
Building Science = Build. Sci.
Building Services Engineering Research and Technology = Build. Serv. Eng. Res. Technol.
Building Simulation = Build. Simul.
Building Systems Design = Build. Syst. Des.
Bulgarian Chemical Communications = Bulg. Chem. Commun.
Bulgarian Journal of Physics = Bulg. J. Phys.
Bulletin - Society of Vacuum Coaters = Bull. Soc. Vac. Coaters
Bulletin Biologique de la France et de la Belgique = Bull. Biol. Fr. Belg.
Bulletin de l'Academie de Chirurgie Dentaire = Bull. Acad. Chir. Dent. (Paris)
Bulletin de l'Academie Dentaire = Bull. Acad. Dent. (Paris)
Bulletin de l'Academie Nationale de Chirurgie Dentaire = Bull. Acad. Natl. Chir. Dent.
Bulletin de l'Academie Nationale de Medecine = Bull. Acad. Natl. Med.
Bulletin de l'Academie Polonaise des Sciences. Serie des Sciences Biologiques = Bull. Acad. Pol. Sci. [Biol.]
Bulletin de l'Academie Royale de Medecine de Belgique = Bull. Acad. R. Med. Belg.
Bulletin de l'Academie Veterinaire de France = Bull. Acad. Vet. Fr.
Bulletin de l'Association des Anatomistes = Bull. Assoc. Anat. (Nancy)
Bulletin de l'Association Francaise pour l'Etude du Cancer = Bull. Assoc. Fr. Etud. Cancer
Bulletin de l'Institut National de la Sante et de la Recherche Medicale = Bull. Inst. Natl. Sante Rech. Med.
Bulletin de l'Institut Pasteur = Bull. Inst. Pasteur
Bulletin de l'Office International des Epizooties = Bull. Off. Int. Epizoot.
Bulletin de la Classe des Sciences, Academie Royale de Belgique = Bull. Cl. Sci. Acad. R. Belg.
Bulletin de la Federation des Societes de Gynecologie et d Obstetrique de Langue Francaise = Bull. Fed. Soc. Gynecol. Obstet. Lang. Fr.
Bulletin de la Societe Belge d'Ophtalmologie = Bull. Soc. Belge Ophtalmol.
Bulletin de la Societe Chimique de France = Bull. Soc. Chim. Fr.
Bulletin de la Societe de Chimie Biologique = Bull. Soc. Chim. Biol. (Paris)
Bulletin de la Societe de Pathologie Exotique = Bull. Soc. Pathol. Exot.
Bulletin de la Societe de Pathologie Exotique et de Ses Filiales = Bull. Soc. Pathol. Exot. Filiales
Bulletin de la Societe des Sciences Medicales du Grand-Duche de Luxembourg = Bull. Soc. Sci. Med. Grand. Duche Luxemb.
Bulletin de la Societe Francaise de Dermatologie et de Syphiligraphie = Bull. Soc. Fr. Dermatol. Syphiligr.
Bulletin de la Societe Francaise de Physique = Bull. Soc. Fr. Phys.
Bulletin de la Societe Geologique de France = Bull. Soc. Geol. Fr.
Bulletin de la Societe Internationale de Chirurgie = Bull. Soc. Int. Chir.
Bulletin de la Societe Medicale d'Afrique Noire de Langue Francaise = Bull. Soc. Med. Afr. Noire Lang. Fr.
Bulletin de la Societe Royale Belge de Gynecologie et d'Obstetrique = Bull. Soc. R. Belge Gynecol. Obstet.
Bulletin de Physio-Pathologie Respiratoire = Bull. Physiopathol. Respir. (Nancy)
Bulletin der Schweizerischen Akademie der Medizinischen Wissenschaften = Bull. Schweiz. Akad. Med. Wiss.
Bulletin des Infirmieres Catholiques du Canada = Bull. Infirm. Cathol. Can.
Bulletin des Societes Chimiques Belges = Bull. Soc. Chim. Belg.
Bulletin des Societes d'Ophtalmologie de France = Bull. Soc. Ophtalmol. Fr.
Bulletin du Cancer = Bull. Cancer (Paris)
Bulletin du Cancer. Radiotherapie = Bull. Cancer. Radiother.
Bulletin du Groupement Europeen pour la Recherche Scientifique en Stomatologie et Odontologie = Bull. Group. Eur. Rech. Sci. Stomatol. Odontol.
Bulletin du Groupement International pour la Recherche Scientifique en Stomatologie = Bull. Group. Int. Rech. Sci. Stomatol.
Bulletin du Groupement International pour la Recherche Scientifique en Stomatologie et Odontologie = Bull. Group. Int. Rech. Sci. Stomatol. Odontol.
Bulletin et Memoires de l'Academie Royale de Medecine de Belgique = Bull. Mem. Acad. R. Med. Belg.
Bulletin et Memoires de la Societe des Chirurgiens de Paris = Bull. Mem. Soc. Chir. Paris
Bulletin Europeen de Physiopathologie Respiratoire = Bull. Eur. Physiopathol. Respir.
Bulletin for the History of Chemistry = Bull. Hist. Chem.
Bulletin Institute of Mining and Metallurgy = Bull. Inst. Min. Metall.
Bulletin Mensuel, Societe de Medecine Militaire Francaise = Bull. Mens. Soc. Med. Mil. Fr.
Bulletin Norges Geologiske Undersoekels = Bull. Nor. Geol. Unders.
Bulletin of Academy of Dentistry for the Handicapped = Bull. Acad. Dent. Handicap.
Bulletin of Animal Health and Production in Africa = Bull. Anim. Health Prod. Afr.
Bulletin of Brewing Science = Bull. Brew. Sci.
Bulletin of Canadian Petroleum Geology = Bull. Can. Petrol. Geol.
Bulletin of Clinical Neurosciences = Bull. Clin. Neurosci.
Bulletin of Earthquake Engineering = Bull. Earthquake Eng.
Bulletin of ECerS = Bull. ECerS
Bulletin of Electrochemistry = Bull. Electrochem.
Bulletin of Endemic Diseases = Bull. Endem. Dis. (Baghdad)
Bulletin of Engineering Geology and the Environment = Bull. Eng. Geol. Environ.
Bulletin of Entomological Research = Bull. Entomol. Res.
Bulletin of Environment Contamination and Toxicology = Bull. Environ. Contam. Toxicol.
Bulletin of Environmental Contamination and Toxicology = Bull. Environ. Contam. Toxicol.
Bulletin of Epizootic Diseases of Africa = Bull. Epizoot. Dis. Afr.
Bulletin of Experimental Biology and Medicine = Bull. Exp. Biol. Med.
Bulletin of Glaciological Research = Bull. Glaciol. Res.
Bulletin of Hygiene = Bull. Hyg. (Lond.)
Bulletin of Marine Science = Bull. Mar. Sci.
Bulletin of Materials Science = Bull. Mater. Sci.
Bulletin of Mathematical Biology = Bull. Math. Biol.
Bulletin of Mathematical Biophysics = Bull. Math. Biophys.
Bulletin of Mathematical Sciences = Bull. Math. Sci
Bulletin of Pharmaceutical Research Institute = Bull. Pharm. Res. Inst.
Bulletin of Polish Medical Science and History = Bull. Pol. Med. Sci. Hist.
Bulletin of Prosthetics Research = Bull. Prosthet. Res.
Bulletin of the 8th District Dental Society = Bull. Eighth. Dist. Dent. Soc.
Bulletin of the Academy of General Dentistry = Bull. Acad. Gen. Dent.
Bulletin of the Akron Dental Society = Bull. Akron Dent. Soc.
Bulletin of the American Academy of Psychiatry and the Law = Bull. Am. Acad. Psychiatry Law
Bulletin of the American College of Nurse-Midwifery = Bull. Am. Coll. Nurse. Midwifery
Bulletin of the American College of Nurse-Midwives = Bull. Am. Coll. Nurse. Midwives
Bulletin of the American College of Physicians = Bull. Am. Coll. Physicians
Bulletin of the American College of Surgeons = Bull. Am. Coll. Surg.
Bulletin of the American Meteorological Society = Bull. Amer. Meteor. Soc.
Bulletin of the American Society for Information Science = Bull. Am. Soc. Inf. Sci.
Bulletin of the Astronomical Institutes of the Netherlands = Bull. Astron. Inst. Neth.
Bulletin of the Astronomical Society of India = Bull. Astron. Soc. India
Bulletin of the Bergen County Dental Society = Bull. Bergen Cty. Dent. Soc.
Bulletin of the Bronx County Dental Society = Bull. Bronx Cty. Dent. Soc.
Bulletin of the Calcutta School of Tropical Medicine = Bull. Calcutta Sch. Trop. Med.
Bulletin of the Canadian Biochemical Society = Bull. Can. Biochem. Soc.
Bulletin of the Chemical Society of Ethiopia = Bull. Chem. Soc. Ethiop.
Bulletin of the Chemical Society of Japan = Bull. Chem. Soc. Jpn.
Bulletin of the Chest Disease Research Institute, Kyoto University = Bull. Chest Dis. Res. Inst. Kyoto Univ.
Bulletin of the Cincinnati Dental Society = Bull. Cincinnati Dent. Soc.
Bulletin of the Cleveland Dental Society = Bull. Cleve. Dent. Soc.
Bulletin of the Contra Costa Dental Society = Bull. Contra Costa Dent. Soc.
Bulletin of the Dental Guidance Council for Cerebral Palsy = Bull. Dent. Guid. Counc. Cereb. Palsy
Bulletin of the Eleventh District Dental Society = Bull. Eleventh Dist. Dent. Soc.
Bulletin of the Entomological Society of America = Bull. Entomol. Soc. Am.
Bulletin of the European Ceramic Society = Bull. Eur. Ceram. Soc.
Bulletin of the Fifth District Dental Society = Bull. Fifth Dist. Dent. Soc. (Fresno)
Bulletin of the Fifth District Dental Society of the State of New York = Bull. Fifth Dist. Dent. Soc. State N. Y.
Bulletin of the Geological Society of China = Bull. Geol. Soc. China
Bulletin of the Geological Society of Denmark = Bull. Geol. Soc. Den.
Bulletin of the History of Dentistry = Bull. Hist. Dent.
Bulletin of the History of Medicine = Bull. Hist. Med.
Bulletin of the Hospital for Joint Diseases = Bull. Hosp. Joint Dis.
Bulletin of the Hospital for Joint Diseases Orthopaedic Institute = Bull. Hosp. Jt. Dis. Orthop. Inst.
Bulletin of the Hudson County Dental Society = Bull. Hudson Cty. Dent. Soc.
Bulletin of the Illinois Dental Hygienists Association = Bull. Ill. Dent. Hyg. Assoc.
Bulletin of the Indian Vacuum Society = Bull. Indian Vac. Soc.
Bulletin of the Institute for Medical Research, University of Madrid = Bull. Inst. Med. Res. Univ. Madr.
Bulletin of the Institute of Maritime and Tropical Medicine in Gdynia = Bull. Inst. Marit. Trop. Med. Gdynia
Bulletin of the International Association of Engineering Geology = Bull. Int. Assoc. Eng. Geol.
Bulletin of the International Dairy Association = Bull. Int. Dairy Assoc.
Bulletin of the International Union Against Tuberculosis = Bull. Int. Union Tuberc.
Bulletin of the International Union Against Tuberculosis and Lung Disease = Bull. Int. Union Tuberc. Lung Dis.
Bulletin of the Kanagawa Dental College = Bull. Kanagawa Dent. Coll.
Bulletin of the Korean Chemical Society = Bull. Korean Chem. Soc.
Bulletin of the Los Angeles Dental Society = Bull. Los Angeles Dent. Soc.
Bulletin of the Los Angeles Neurological Societies = Bull. Los Angeles Neurol. Soc.
Bulletin of the Massachusetts Nurses Association = Bull. Mass. Nurses Assoc.
Bulletin of the Medical Library Association = Bull. Med. Libr. Assoc.
Bulletin of the Menninger Clinic = Bull. Menninger Clin.
Bulletin of the Michigan Dental Hygienists Association = Bull. Mich. Dent. Hyg. Assoc.
Bulletin of the Montgomery-Bucks Dental Society = Bull. Montg. Bucks Dent. Soc.
Bulletin of the New Jersey College of Medicine and Dentistry = Bull. N. J. Coll. Med. Dent.
Bulletin of the New Jersey Society of Dentistry for Children = Bull. N. J. Soc. Dent. Child.
Bulletin of the New York Academy of Medicine = Bull. N. Y. Acad. Med.
Bulletin of the New York State Dental Society of Anesthesiology = Bull. N. Y. State Dent. Soc. Anesthesiol.
Bulletin of the New York State Society of Dentistry for Children = Bull. N. Y. State Soc. Dent. Child.
Bulletin of the Newark Dental Club = Bull. Newark Dent. Club
Bulletin of the Ninth District Dental Society = Bull. Ninth Dist. Dent. Soc.
Bulletin of the Ophthalmological Society of Egypt = Bull. Ophthalmol. Soc. Egypt
Bulletin of the Osaka Medical College = Bull. Osaka Med. Coll.
Bulletin of the Osaka Medical School = Bull. Osaka Med. Sch.
Bulletin of the Osaka Medical School. Supplement = Bull. Osaka Med. Sch. Suppl.
Bulletin of the Pan American Health Organization = Bull. Pan Am. Health Organ.
Bulletin of the Parenteral Drug Association = Bull. Parenter. Drug Assoc.
Bulletin of the Passaic County Dental Society = Bull. Passaic Cty. Dent. Soc.
Bulletin of the Peabody Museum of Natural History = Bull. Peabody Mus. Nat. Hist.
Bulletin of the Philadelphia County Dental Society = Bull. Phila. Cty. Dent. Soc.
Bulletin of the Plainfield Dental Society = Bull. Plainfield Dent. Soc.
Bulletin of the Polish Academy of Sciences Chemistry = Bull. Pol. Acad. Sci., Chem.
Bulletin of the Seismological Society of America = Bull. Seismol. Soc. Am.
Bulletin of the Suffolk County Dental Society = Bull. Suffolk Cty. Dent. Soc.
Bulletin of the Tenth District Dental Society of the State of New York = Bull. Tenth Dist. Dent. Soc. (Rockville. Centre)
Bulletin of the Toledo Dental Society = Bull. Toledo Dent. Soc.
Bulletin of the Tri-County Dental Society = Bull. Tri. Cty. Dent. Soc.
Bulletin of the Union County Dental Society = Bull. Union Cty. Dent. Soc.
Bulletin of the Valley Dental Society = Bull. Val. Dent. Soc.
Bulletin of the World Health Organization = Bull. World Health Organ.
Bulletin of Tokyo Dental College = Bull. Tokyo Dent. Coll.
Bulletin of Tokyo Medical and Dental University = Bull. Tokyo Med. Dent. Univ.
Bulletin of Volcanology = Bull. Volcanol.
Bulletin Officiel, Conseil National, Ordre National des Chirurgiens-Dentistes = Ordre Natl. Chir. Dent. Cons. Natl. Bull. Off.
Bulletin on Narcotics = Bull. Narc.
Bulletin on the Rheumatic Diseases = Bull. Rheum. Dis.
Bulletin on Training = Bull. Train.
Bulletin, Alameda County Dental Society = Bull. Alameda Cty. Dent. Soc.
Bulletin, American Association for the History of Nursing = Bull. Am. Assoc. Hist. Nurs.
Bulletin, American Association of Dental Editors = Bull. Am. Assoc. Dent. Ed.
Bulletin, American Association of Hospital Dentists = Bull. Am. Assoc. Hosp. Dent.
Bulletin, American Protestant Hospital Association = Bull. Am. Protestant Hosp. Assoc.
Bulletin, Atlantic-Cape May County Dental Society = Bull. Atl. Cape May Cty. Dent. Soc.
Bulletin, Cincinnati Dental Society = Bull. Cincinnati Dent. Soc.
Bulletin, Dayton Dental Society = Bull. Dayton Dent. Soc.
Bulletin, Essex County Dental Society = Bull. Essex Cty. Dent. Soc.
Bulletin, Hospital for Joint Diseases = Bull. Hosp. Jt. Dis.
Bulletin, Midtown Dental Society = Bull. Midtown Dent. Soc.
Bulletin, Monmouth-Ocean County Dental Society = Bull. Monmouth. Ocean Cty. Dent. Soc.
Bulletin, National Medical and Dental Association and National Advocates Society = Bull. Natl. Med. Dent. Assoc. Natl. Advocates Soc.
Bulletin, National Tuberculosis and Respiratory Disease Association = Bull. Natl. Tuberc. Respir. Dis. Assoc.
Bulletin, National Tuberculosis Association = Bull. Natl. Tuberc. Assoc.
Bulletin, Northern District Dental Society = Bull. North. Dist. Dent. Soc.
Bulletin, NZ Society of Periodontology = Bull. N. Z. Soc. Periodontol.
Bulletin, Pacific Coast Society of Orthodontists = Bull. Pac. Coast Soc. Orthod.
Bulletin, San Diego County Dental Society = Bull. San Diego Cty. Dent. Soc.
Bulletin, San Mateo County Dental Society = Bull. San Mateo Cty. Dent. Soc.
Bulletin, Second District Dental Society = Bull. Second Dist. Dent. Soc.
Bulletin, Tennessee Nurses Association = Bull. Tenn. Nurses Assoc.
Bulletin, Texas Nurses Association = Bull. Tex. Nurses Assoc.
Bulletins et Memoires de la Societe Francaise d'Ophtalmologie = Bull. Mem. Soc. Fr. Ophtalmol.
Bulletins et Memoires de la Societe Medicale des Hopitaux de Paris = Bull. Mem. Soc. Med. Hop. Paris
Bullettino delle Scienze Mediche = Bull. Sci. Med. (Bologna)
Bunseki Kagaku = Bunseki Kagaku
Bur = Bur
Bureau of Mines Information Circular = Bur. Mines Inf. Circ.
Bureau of Mines Report of Investigations = Bur. Mines Rep. Invest.
Burnout Research = Burnout Res.
Burns = Burns
Burns, including Thermal Injury = Burns. Incl. Therm. Inj.
Business and Health = Bus. Health
Business Horizons = Bus. Horiz.
Business Insurance = Bus. Insur.
Business Week = Bus. Week
BZB: Bayerisches Zahnarzteblatt, mit Mitteilungen d. Kassenzahnarztlichen Vereinigung Bayerns = BZB Bayer. Zahnarztebl. Mitt. Kassenzahnarztl. Ver. Bayerns
CA: A Cancer Journal for Clinicians = CA. Cancer J. Clin.
Cadernos de Saude Publica = Cad. Saude Publica
Caduceus = Caduceus
Caementum = Caementum
Cahiers d'Anesthesiologie = Cah. Anesthesiol.
Cahiers d'Informations Techniques / Revue de Metallurgie = Cah. Inf. Tech./Rev Metall
Cahiers d'Odonto-Stomatologie = Cah. Odontostomatol. (Touraine)
Cahiers de Medecine = Cah. Med.
Cahiers de Prothese = Cah. Prothese
Cahiers de Sociologie et de Demographie Medicales = Cah. Sociol. Demogr. Med.
Cahiers du College de Medecine des Hopitaux de Paris = Cah. Coll. Med. Hop. Paris
Cahiers du Nursing = Cah. Nurs.
Cailiao Rechuli Xuebao = Cailiao Rechuli Xuebao
CAL = CAL
Calcified Tissue International = Calcif. Tissue Int.
Calcified Tissue Research = Calcif. Tissue Res.
California Hospitals = Calif. Hosp.
California Law Review = Calif. Law Rev.
California Management Review = Calif. Manage. Rev.
California Medicine = Calif. Med.
California Nurse = Calif. Nurse
Calphad - Computer Coupling of Phase Diagrams and Thermochemistry = Calphad
CALPHAD: Computer Coupling of Phase Diagrams and Thermochemistry = CALPHAD: Comput. Coupling Phase Diagrams Thermochem.
Cambridge Archaeological Journal = Cambridge Archaeol. J.
Cambridge Quarterly of Healthcare Ethics = Camb. Q. Healthc. Ethics
Cambridge University Medical Society Magazine = Cambridge Univ. Med. Soc. Mag.
CANA = CANA
Canada Communicable Disease Report = Can. Commun. Dis. Rep.
Canada Diseases Weekly Report = Can. Dis. Wkly. Rep.
Canada's Mental Health = Can. Ment. Health
Canadian Anaesthetists Society Journal = Can. Anaesth. Soc. J.
Canadian Applied Mathematics Quarterly = Can. Appl. Math. Q.
Canadian Association of Radiologists Journal = Can. Assoc. Radiol. J.
Canadian Bee Journal = Can. Bee J.
Canadian Biosystems Engineering = Can. Biosyst. Eng.
Canadian Bulletin of Cardiovascular Nursing = Can. Bull. Cardiovasc. Nurs.
Canadian Cancer Conference = Can. Cancer Conf.
Canadian Ceramics Quarterly = Can. Ceram. Q.
Canadian Chemical Processing = Can. Chem. Process.
Canadian Critical Care Nursing Journal = Can. Crit. Care Nurs. J.
Canadian Dental Hygienist = Can. Dent. Hyg.
Canadian Doctor = Can. Doct.
Canadian Family Physician = Can. Fam. Physician
Canadian Forces Dental Services Bulletin = Can. Forces Dent. Serv. Bull.
Canadian Forces Dental Services Quarterly = Can. Forces Dent. Serv. Q.
Canadian Hospital = Can. Hosp.
Canadian Journal of Agricultural Science = Can. J. Agr. Sci.
Canadian Journal of Anaesthesia = Can. J. Anaesth.
Canadian Journal of Analytical Sciences and Spectroscopy = Can. J. Anal. Sci. Spectrosc.
Canadian Journal of Animal Science = Can. J. Anim. Sci.
Canadian Journal of Applied Physiology = Can. J. Appl. Physiol.
Canadian Journal of Applied Sport Sciences = Can. J. Appl. Sport Sci.
Canadian Journal of Biochemistry = Can. J. Biochem.
Canadian Journal of Biochemistry and Cell Biology = Can. J. Biochem. Cell Biol.
Canadian Journal of Cardiology = Can. J. Cardiol.
Canadian Journal of Cardiovascular Nursing = Can. J. Cardiovasc. Nurs.
Canadian Journal of Chemical Engineering = Can. J. Chem. Eng.
Canadian Journal of Chemistry = Can. J. Chem.
Canadian Journal of Civil Engineering = Can. J. Civ. Eng.
Canadian Journal of Community Dentistry = Can. J. Community Dent.
Canadian Journal of Community Mental Health = Can. J. Commun. Ment. Health
Canadian Journal of Comparative Medicine = Can. J. Comp. Med.
Canadian Journal of Comparative Medicine and Veterinary Science = Can. J. Comp. Med. Vet. Sci.
Canadian Journal of Diabetes = Can. J. Diabetes
Canadian Journal of Dietetic Practice and Research = Can. J. Diet. Pract. Res.
Canadian Journal of Earth Sciences = Can. J. Earth Sci.
Canadian Journal of Experimental Psychology = Can. J. Exp. Psychol.
Canadian Journal of Fisheries and Aquatic Sciences = Can. J. Fish. Aquat.Sci.
Canadian Journal of Forest Research = Can. J. For. Res.
Canadian Journal of Gastroenterology = Can. J. Gastroenterol.
Canadian Journal of Genetics and Cytology = Can. J. Genet. Cytol.
Canadian Journal of Hospital Pharmacy = Can. J. Hosp. Pharm.
Canadian Journal of Infection Control = Can. J. Infect. Control
Canadian Journal of Mathematics = Can. J. Math.
Canadian Journal of Medical Radiation Technology = Can. J. Med. Radiat. Technol.
Canadian Journal of Medical Technology = Can. J. Med. Technol.
Canadian Journal of Microbiology = Can. J. Microbiol.
Canadian Journal of Neurological Sciences = Can. J. Neurol. Sci.
Canadian Journal of Nursing Administration = Can. J. Nurs. Adm.
Canadian Journal of Nursing Research = Can. J. Nurs. Res.
Canadian Journal of Occupational Therapy = Can. J. Occup. Ther.
Canadian Journal of Oncology = Can. J. Oncol.
Canadian Journal of Ophthalmology = Can. J. Ophthalmol.
Canadian Journal of Otolaryngology = Can. J. Otolaryngol.
Canadian Journal of Otolaryngology. Supplement = Can. J. Otolaryngol. Suppl.
Canadian Journal of Pharmaceutical Sciences = Can. J. Pharm. Sci.
Canadian Journal of Physics = Can. J. Phys.
Canadian Journal of Physiology and Pharmacology = Can. J. Physiol. Pharmacol.
Canadian Journal of Plant Pathology = Can. J. Plant. Pathol.
Canadian Journal of Plant Science = Can. J. Plant. Sci.
Canadian Journal of Psychiatric Nursing = Can. J. Psychiatr. Nurs.
Canadian Journal of Psychiatry = Can. J. Psychiatry
Canadian Journal of Psychology = Can. J. Psychol.
Canadian Journal of Public Health = Can. J. Public Health.
Canadian Journal of Pure & Applied Science = Can. J. Pure Appl. Sci.
Canadian Journal of Radiography, Radiotherapy, Nuclear Medicine = Can. J. Radiogr. Radiother. Nucl. Med.
Canadian Journal of Research = Can. J. Res.
Canadian Journal of Soil Science = Can. J. Soil Sci.
Canadian Journal of Sport Science = Can. J. Sport Sci.
Canadian Journal of Sport Sciences = Can. J. Sport Sci.
Canadian Journal of Surgery = Can. J. Surg.
Canadian Journal of Urban Research = Can. J. Urban Res.
Canadian Journal of Veterinary Research = Can. J. Vet. Res.
Canadian Journal of Zoology = Can. J. Zool.
Canadian Mathematical Bulletin = Can. Math. Bull.
Canadian Medical Association Journal = Can. Med. Assoc. J.
Canadian Metallurgical Quarterly = Can. Metall. Q.
Canadian Mineralogist = Can. Mineral.
Canadian Mining Journal = Can. Min. J.
Canadian Nurse = Can. Nurse
Canadian Oncology Nursing Journal = Can. Oncol. Nurs. J.
Canadian Operating Room Nursing Journal = Can. Oper. Room Nurs. J.
Canadian Pharmaceutical Journal = Can. Pharm. J.
Canadian Psychiatric Association Journal = Can. Psychiatr. Assoc. J.
Canadian Public Administration = Can. Public Adm.
Canadian Respiratory Journal = Can. Respir. J.
Canadian Society of Forensic Science Journal = Can. Soc. Forensic Sci. J.
Canadian Veterinary Journal = Can. Vet. J.
Canadian Young Scientist Journal = Can. Young Sci. J.
Cancer = Cancer
Cancer and Metastasis Reviews = Cancer Metastasis Rev.
Cancer Biochemistry Biophysics = Cancer Biochem. Biophys.
Cancer Biology and Therapy = Cancer Biol. Ther.
Cancer Biotherapy = Cancer Biother.
Cancer Biotherapy and Radiopharmaceuticals = Cancer Biother. Radiopharm.
Cancer Causes and Control = Cancer Causes Control
Cancer Cell = Cancer Cell
Cancer Cells = Cancer Cells
Cancer Chemotheraphy and Pharmacology = Cancer Chemother. Pharmacol.
Cancer Chemotherapy and Biological Response Modifiers = Cancer Chemother. Biol. Response Modif.
Cancer Chemotherapy and Pharmacology = Cancer Chemother. Pharmacol.
Cancer Chemotherapy Reports. Part 1 = Cancer Chemother. Rep.
Cancer Chemotherapy Reports. Part 2 = Cancer Chemother. Rep. [2]
Cancer Chemotherapy Reports. Part 3 = Cancer Chemother. Rep. [3]
Cancer Clinical Trials = Cancer Clin. Trials
Cancer Communications = Cancer Commun.
Cancer Detection and Prevention = Cancer Detect. Prev.
Cancer Detection and Prevention. Supplement = Cancer Detect. Prev. Suppl.
Cancer Drug Delivery = Cancer Drug Deliv.
Cancer Epidemiology, Biomarkers and Prevention = Cancer Epidemiol. Biomarkers Prev.
Cancer Gene Therapy = Cancer Gene Ther.
Cancer Genetics and Cytogenetics = Cancer Genet. Cytogenet.
Cancer Genomics & Proteomics = Cancer Genomics Proteomics
Cancer Immunity = Cancer Immun.
Cancer Immunology, Immunotherapy = Cancer Immunol. Immunother.
Cancer Investigation = Cancer Invest.
Cancer Journal = Cancer J.
Cancer Journal from Scientific American = Cancer J. Sci. Am.
Cancer Letters (Amsterdam, Netherlands) = Cancer Lett. (Amsterdam, Neth.)
Cancer Letters = Cancer Lett.
Cancer Nanotechnology = Cancer Nanotechnol.
Cancer Nursing = Cancer Nurs.
Cancer Practice = Cancer Pract.
Cancer Prevention and Control = Cancer Prev. Control
Cancer Radiotherapie = Cancer Radiother.
Cancer Research = Cancer Res.
Cancer Science = Cancer Sci.
Cancer Surveys = Cancer Surv.
Cancer Treatment and Research = Cancer Treat. Res.
Cancer Treatment Reports = Cancer Treat. Rep.
Cancer Treatment Reviews = Cancer Treat. Rev.
Cancro = Cancro
CAP Today = CAP Today
Capital Nursing = Cap. Nurs.
Capitation Management Report = Capitation Manag. Rep.
Capitation Rates and Data = Capitation Rates Data
Carbohydrate Chemistry = Carbohydr. Chem.
Carbohydrate Letters = Carbohydr. Lett.
Carbohydrate Polymers = Carbohydr. Polym.
Carbohydrate Research = Carbohydr. Res.
Carbon = Carbon
Carbon Balance and Management = Carbon Balance Manage.
Carbon Management = Carbon Manage.
Carbonates and Evaporites = Carbonates Evaporites
Carcinogenesis = Carcinogenesis
Carcinogenesis: A Comprehensive Survey = Carcinog. Compr. Surv.
Cardiac Electrophysiology Review = Card. Electrophysiol. Rev.
Cardiologia = Cardiologia
Cardiologia Pratica = Cardiol. Prat.
Cardiology = Cardiology
Cardiology Clinics = Cardiol. Clin.
Cardiology in Review = Cardiol. Rev.
Cardiology in the Young = Cardiol. Young
Cardiology Management = Cardiol. Manage.
Cardioscience = Cardioscience
Cardiovascular and Hematological Agents in Medicinal Chemistry = Cardiovasc. Hematol. Agents Med. Chem.
Cardiovascular and Hematological Disorders Drug Targets = Cardiovasc. Hematol. Disord. Drug Targets.
Cardiovascular and Interventional Radiology = Cardiovasc. Intervent. Radiol.
Cardiovascular Clinics = Cardiovasc. Clin.
Cardiovascular Diabetology = Cardiovasc. Diabetol.
Cardiovascular Drug Reviews = Cardiovasc. Drug Rev.
Cardiovascular Drugs and Therapy = Cardiovasc. Drugs Ther.
Cardiovascular Engineering = Cardiovasc. Eng.
Cardiovascular Journal of South Africa = Cardiovasc. J. S. Afr.
Cardiovascular Nursing = Cardiovasc. Nurs.
Cardiovascular Pathology = Cardiovasc. Pathol.
Cardiovascular Radiation Medicine = Cardiovasc. Radiat. Med.
Cardiovascular Radiology = Cardiovasc. Radiol.
Cardiovascular Research = Cardiovasc. Res.
Cardiovascular Research Center Bulletin = Cardiovasc. Res. Cent. Bull.
Cardiovascular Revascularization Medicine = Cardiovasc. Revasc. Med.
Cardiovascular Surgery = Cardiovasc. Surg.
Cardiovascular Therapeutics = Cardiovasc. Ther.
Cardiovascular Toxicology = Cardiovasc. Toxicol.
Care Giver = Care Giver
Care Management Journals = Care Manag. J.
Caridad, Ciencia y Arte = Caridad. Cienc. Arte
Caries Research = Caries Res.
Caring = Caring
Caritas = Caritas
Caritasschwester = Caritasschwester
Carlsberg Research Communications = Carlsberg Res. Commun.
Carnets de l'Enfance = Carnets Enfance
Case Studies in Construction Materials = Case Stud. Constr. Mater.
Case Studies in Engineering Failure Analysis = Case Stud. Eng. Fail. Anal.
Case Studies in Health Administration = Case Stud. Health Adm.
Case Studies in Nondestructive Testing and Evaluation = Case Stud. Nondestr.Test. Eval.
Case Studies in Structural Engineering = Case Stud. Struct. Eng.
Case Studies in Transport Policy = Case Stud. Transp. Policy
Casopis Lekaru Ceskych = Cas. Lek. Cesk.
Catalysis Communications = Catal. Commun.
Catalysis in Industry = Catal. Ind.
Catalysis Letters = Catal. Lett.
Catalysis Reviews - Science and Engineering = Catal. Rev. - Sci. Eng.
Catalysis Science & Technology = Catal. Sci. Technol.
Catalysis Surveys from Asia = Catal. Surv. Asia
Catalysis Surveys from Japan = Catal. Surv. Jpn.
Catalysis Today = Catal. Today
Catalysis, Structure & Reactivity = Catal. Struct. React.
Catering and Health = Cater. Health
Catheterization and Cardiovascular Diagnosis = Cathet. Cardiovasc. Diagn.
Catheterization and Cardiovascular Interventions = Catheter. Cardiovasc. Interv.
Catholic Hospital = Cathol. Hosp.
Catholic Nurse = Cathol. Nurse
CBE Life Sciences Education = CBE Life Sci. Educ.
CCQ: Critical Care Quarterly = CCQ.
CDA Journal = CDA J.
CDR (London, Review) = CDR (Lond. Engl. Rev.)
CDR (London, Weekly) = CDR (Lond. Engl. Wkly.)
CDS Review = CDS Rev.
CDT Digest = CDT Dig.
CE Focus = CE Focus
Cell (Cambridge, MA, United States) = Cell (Cambridge, MA, U. S.)
Cell = Cell
Cell Adhesion and Communication = Cell Adhes. Commun.
Cell and Muscle Motility = Cell Muscle Motil.
Cell and Tissue Kinetics = Cell Tissue Kinet.
Cell and Tissue Research = Cell Tissue Res.
Cell Biochemistry and Biophysics = Cell Biochem. Biophys.
Cell Biochemistry and Function = Cell Biochem. Funct.
Cell Biology and Toxicology = Cell Biol. Toxicol.
Cell Biology International = Cell Biol. Int.
Cell Biology International Reports = Cell Biol. Int. Rep.
Cell Biology Reviews = Cell Biol. Rev.
Cell Biophysics = Cell Biophys.
Cell Calcium = Cell Calcium
Cell Communication and Adhesion = Cell Commun. Adhes.
Cell Cycle = Cell Cycle
Cell Death and Differentiation = Cell Death Differ.
Cell Differentiation = Cell Differ.
Cell Differentiation and Development = Cell Differ. Dev.
Cell Discovery = Cell Discovery
Cell Growth and Differentiation = Cell Growth Differ.
Cell Host & Microbe = Cell Host Microbe
Cell Metabolism = Cell Metab.
Cell Motility = Cell Motil.
Cell Motility and the Cytoskeleton = Cell Motil. Cytoskeleton
Cell Preservation and Technology = Cell Preserv. Technol.
Cell Proliferation = Cell Prolif.
Cell Regulation = Cell Regul.
Cell Research = Cell Res.
Cell Stress and Chaperones = Cell Stress Chaperones
Cell Structure and Function = Cell Struct. Funct.
Cell Transplantation = Cell Transplant.
Cell Vision = Cell Vis.
Cells, Tissues, Organs = Cells Tissues Organs
Cellular & Molecular Biology Letters = Cell. Mol. Biol. Lett.
Cellular and Molecular Bioengineering = Cell. Mol. Bioeng.
Cellular and Molecular Biology (Paris, France, Online) = Cell. Mol. Biol. (Paris, Fr., Online)
Cellular and Molecular Biology (Sarreguemines, France, Print) = Cell. Mol. Biol. (Sarreguemines, Fr., Print)
Cellular and Molecular Biology = Cell. Mol. Biol.
Cellular and Molecular Biology Letters = Cell. Mol. Biol. Lett.
Cellular and Molecular Biology Research = Cell. Mol. Biol. Res.
Cellular and Molecular Immunology = Cell. Mol. Immunol.
Cellular and Molecular Life Sciences = Cell. Mol. Life Sci.
Cellular and Molecular Neurobiology = Cell. Mol. Neurobiol.
Cellular Immunology = Cell. Immunol.
Cellular Microbiology = Cell. Microbiol.
Cellular Oncology = Cell. Oncol.
Cellular Physiology and Biochemistry = Cell. Physiol. Biochem.
Cellular Polymers = Cell. Polym.
Cellular Reprogramming = Cell. Reprogramming
Cellular Signalling = Cell. Signalling
Cellule = Cellule
Cellulose Chemistry and Technology = Cellul. Chem. Technol.
Cement & Concrete Composites = Cem. Concr. Compos.
Cement and Concrete Composites = Cem. Concr. Compos.
Cement and Concrete Research = Cem. Concr. Res.
Centaurus = Centaurus
Central African Journal of Medicine = Cent. Afr. J. Med.
Central European Journal of Chemistry = Cent. Eur. J. Chem.
Central European Journal of Energetic Materials = Cent. Eur. J. Energetic Mater.
Central European Journal of Physics = Cent. Eur. J. Phys.
Central European Journal of Public Health = Cent. Eur. J. Public Health
Central Nervous System Agents in Medicinal Chemistry = Cent. Nerv. Syst. Agents Med. Chem.
Central Nervous System Trauma = Cent. Nerv. Syst. Trauma
Centro de Estudios de Recursos Odontologicos para el Nino = Cent. Estud. Recur. Odontol. Nino
Cephalalgia = Cephalalgia
Ceramic Engineering and Science Proceedings = Ceram. Eng. Sci. Proc.
Ceramic Transactions = Ceram. Trans.
Ceramics - Silikaty = Ceram. Silik.
Ceramics International = Ceram. Int.
Ceramics-Silikaty = Ceram.-Silik.
Cereal Chemistry = Cereal Chem.
Cereal Research Communications = Cereal Res. Commun.
Cerebellum = Cerebellum
Cerebral Cortex = Cereb. Cortex
Cerebral Palsy Journal = Cereb. Palsy J.
Cerebral Palsy Review = Cereb. Palsy Rev.
Cerebrovascular and Brain Metabolism Reviews = Cerebrovasc. Brain Metab. Rev.
Cerebrovascular Diseases = Cerebrovasc. Dis.
Certified Dental Technician = Certif. Dent. Tech.
CES Odontologia = CES Odontol.
Ceska a Slovenska Farmacie = Ceska Slov. Farm.
Ceska a Slovenska Oftalmologie = Cesk. Slov. Oftalmol.
Ceska a Slovenska Psychiatrie = Ceska Slov. Psychiatr.
Ceska Gynekologie = Ceska Gynekol.
Ceskoslovenska Dermatologie = Cesk. Dermatol.
Ceskoslovenska Epidemiologie, Mikrobiologie, Imunologie = Cesk. Epidemiol. Mikrobiol. Imunol.
Ceskoslovenska Farmacie = Cesk. Farm.
Ceskoslovenska Fysiologie = Cesk. Fysiol.
Ceskoslovenska Gastroenterologie a Vyziva = Cesk. Gastroenterol. Vyz.
Ceskoslovenska Gynekologie = Cesk. Gynekol.
Ceskoslovenska Hygiena = Cesk. Hyg.
Ceskoslovenska Neurologie = Cesk. Neurol.
Ceskoslovenska Neurologie a Neurochirurgie = Cesk. Neurol. Neurochir.
Ceskoslovenska Oftalmologie = Cesk. Oftalmol.
Ceskoslovenska Otolaryngologie = Cesk. Otolaryngol.
Ceskoslovenska Patologie = Cesk. Patol.
Ceskoslovenska Pediatrie = Cesk. Pediatr.
Ceskoslovenska Psychiatrie = Cesk. Psychiatr.
Ceskoslovenska Radiologie = Cesk. Radiol.
Ceskoslovenska Stomatologie = Cesk. Stomatol.
Ceskoslovenske Zdravotnictvi = Cesk. Zdrav.
CEX Reports, Civil Effects Exercise = CEX Rep. Civ. Eff. Exerc.
Ceylon Dental Journal = Ceylon Dent. J.
Ceylon Medical Journal = Ceylon Med. J.
CHAC Review = CHAC Rev.
Chang Gung Medical Journal = Chang Gung Med. J.
Change = Change
Changgeng Yi Xue Za Zhi (Chang Gung Medical Journal) = Changgeng Yi Xue Za Zhi
Changing Times = Changing Times
Chaos, Solitons & Fractals = Chaos, Solitons  Fractals
Chart = Chart
Chem-Bio Informatics Journal = Chem-Bio Inf. J.
Chembiochem = Chembiochem
ChemCatChem = ChemCatChem
Chemia Analityczna (Warsaw, Poland) = Chem. Anal. (Warsaw, Pol.)
Chemia Analityczna = Chem. Anal. (Warsaw)
Chemical & Pharmaceutical Bulletin = Chem. Pharm. Bull.
Chemical and Biochemical Engineering Quarterly = Chem. Biochem. Eng. Q.
Chemical and Engineering News = Chem. Eng. News
Chemical and Petroleum Engineering = Chem. Pet. Eng.
Chemical and Pharmaceutical Bulletin = Chem. Pharm. Bull. (Tokyo)
Chemical Biology and Drug Design = Chem. Biol. Drug Des.
Chemical Communications (Cambridge, United Kingdom) = Chem. Commun. (Cambridge, U. K.)
Chemical Communications = Chem. Commun.
Chemical Dependencies = Chem. Depend.
Chemical Education Research and Practice = Chem. Educ. Res. Pract.
Chemical Education Research and Practice in Europe = CHem. Educ. Res. Pract. Eur.
Chemical Educator = Chem. Educ.
Chemical Engineer (London) = Chem. Eng. (London)
Chemical Engineering & Technology = Chem. Eng. Technol.
Chemical Engineering (New York) = Chem. Eng. (New York)
Chemical Engineering and Processing = Chem. Eng. Process.
Chemical Engineering and Processing: Process Intensification = Chem. Eng. Process. Process Intensif.
Chemical Engineering and Technology = Chem. Eng. Technol.
Chemical Engineering Communications = Chem. Eng. Commun.
Chemical Engineering Education = Chem. Eng. Educ.
Chemical Engineering Journal (Amsterdam, Netherlands) = Chem. Eng. J. (Amsterdam, Neth.)
Chemical Engineering Journal and the Biochemical Engineering Journal = Chem. Eng. J.
Chemical Engineering Progress = Chem. Eng. Prog.
Chemical Engineering Research and Design = Chem. Eng. Res. Des.
Chemical Engineering Science = Chem. Eng. Sci.
Chemical Fibers International = Chem. Fibers Int.
Chemical Geology = Chem. Geol.
Chemical Health and Safety = Chem. Health Saf.
Chemical Immunology = Chem. Immunol.
Chemical Immunology and Allergy = Chem. Immunol. Allergy
Chemical Papers - Chemicke Zvesti = Chem. Pap. - Chem. Zvesti
Chemical Papers = Chem. Pap.
Chemical Physics = Chem. Phys.
Chemical Physics Letters = Chem. Phys. Lett.
Chemical Physics Research Journal = Chem. Phys. Res. J.
Chemical Processing = Chem. Process.
Chemical Product and Process Modeling = Chem. Prod. Process Model.
Chemical Record = Chem. Rec.
Chemical Research in Chinese Universities = Chem. Res. Chin. Univ.
Chemical Research in Toxicology = Chem. Res. Toxicol.
Chemical Reviews (Washington, DC, United States) = Chem. Rev. (Washington, DC, U. S.)
Chemical Reviews = Chem. Rev.
Chemical Science = Chem. Sci.
Chemical Science Transactions = Chem. Sci. Trans.
Chemical Senses = Chem. Senses
Chemical Society Reviews = Chem. Soc. Rev.
Chemical Speciation and Bioavailability = Chem. Speciation Bioavailability
Chemical Vapor Deposition = Chem. Vap. Deposition
Chemical Week = Chem. Week
Chemicke Listy = Chem. Listy
Chemico-Biological Interactions = Chem. Biol. Interact.
Chemie Anlagen und Verfahren = Chem. Anlagen Verfahren
Chemie der Erde - Geochemistry = Chem. Erde
Chemie der Erde = Chem. Erde
Chemie in unserer Zeit = Chem. unserer Zeit
Chemie Ingenieur Technik = Chem. Ing. Tech.
Chemija = Chemija
Chemiker-Zeitung = Chem. Ztg
Chemioterapia = Chemioterapia
Chemische Berichte = Chem. Ber.
Chemische Berichte-Recueil = Chem. Ber. Recl.
Chemische Technik = Chem. Tech. (Leipzig)
Chemisches Zentralblatt = Chem. Zentralbl.
Chemistry & Biodiversity = Chem. Biodiversity
Chemistry & Biology (Cambridge, MA, United States) = Chem. Biol. (Cambridge, MA, U. S.)
Chemistry & Industry (London, United Kingdom) = Chem. Ind. (London, U. K.)
Chemistry - An Asian Journal = Chem. Asian J.
Chemistry A European Journal = Chem. Eur. J.
Chemistry and Biodiversity = Chem. Biodivers.
Chemistry and Biology = Chem. Biol.
Chemistry and Ecology = Chem. Ecol.
Chemistry and Industry = Chem. Ind. (London)
Chemistry and Physics of Carbon = Chem. Phys. Carbon
Chemistry and Physics of Lipids = Chem. Phys. Lipids
Chemistry and Technology of Fuels and Oils = Chem. Technol. Fuels Oils
Chemistry Central Journal = Chem. Cent. J.
Chemistry Express = Chem. Express
Chemistry in Australia = Chem. Aust.
Chemistry in Britain = Chem. Br.
Chemistry International = Chem. Int.
Chemistry Letters = Chem. Lett.
Chemistry of Heterocyclic Compounds (New York, NY, United States) = Chem. Heterocycl. Compd. (N. Y., NY, U. S.)
Chemistry of Heterocyclic Compounds = Chem. Heterocycl. Compd.
Chemistry of Materials = Chem. Mater.
Chemistry of Natural Compounds = Chem. Nat. Compd.
Chemistry--A European Journal = Chem.--Eur. J.
Chemmedchem = Chemmedchem
Chemometrics and Intelligent Laborary Systems = Chemom. Intell. Lab. Syst.
Chemometrics and Intelligent Laboratory Systems = Chemom. Intell. Lab. Syst.
Chemosensory Perception = Chemosens. Percept.
Chemosphere = Chemosphere
Chemotherapy (Basel, Switzerland) = Chemotherapy (Basel, Switz.)
Chemotherapy = Chemotherapy
ChemPhysChem = ChemPhysChem
ChemSusChem = ChemSusChem
ChemTech = Chem. Tech.
Chemtracts = Chemtracts
Chen Tzu Yen Chiu (Acupuncture Research) = Chen Tzu Yen Chiu
Chest = Chest
Chest Surgery Clinics of North America = Chest Surg. Clin. N. Am.
Chicago Medical School Quarterly = Chic. Med. Sch. Q.
Chief Information Officer Journal = Chief Inf. Off. J.
Chikwa Kijae Hakhoe Chi (Journal of the Korea Research Society for Dental Materials) = Chikwa Kijae Hakhoe Chi
Child Abuse and Neglect = Child Abuse Negl.
Child and Adolescent Psychiatric Clinics of North America = Child Adolesc. Psychiatr. Clin. N. Am.
Child Development = Child Dev.
Child Maltreatment = Child Maltreat.
Child Nephrology and Urology = Child Nephrol. Urol.
Child Psychiatry and Human Development = Child Psychiatry Hum. Dev.
Child Welfare = Child Welfare
Child's Brain = Childs Brain
Child's Nervous System = Childs Nerv. Syst.
Child: Care, Health and Development = Child Care Health Dev.
Children = Children
Children Today = Child. Today
Children's Health Care = Child. Health Care
Chilton's Food Eng. = Chilton's Food Eng.
Chimia = Chimia
Chimica e l'Industria (Milan, Italy) = Chim. Ind. (Milan, Italy)
Chimica e l'Industria = Chim. Ind.
Chimica Oggi = Chim. Oggi
Chimie et Industrie, Genie Chimique = Chim. Ind. Genie Chim.
Chimie Nouvelle = Chim. Nouv.
China's Medicine = Chinas Med.
Chinese Astronomy and Astrophysics = Chin. Astron. Astrophy
Chinese Chemical Letters = Chin. Chem. Lett.
Chinese Journal of Aeronautics = Chin. J. Aeronaut.
Chinese Journal of Agricultural Biotechnology = Chin. J. Agric. Biotechnol.
Chinese Journal of Analytical Chemistry = Chin. J. Anal. Chem.
Chinese Journal of Astronomy and Astrophysics = Chin. J. Astron. Astrophys.
Chinese Journal of Biotechnology = Chin. J. Biotechnol.
Chinese Journal of Catalysis = Chin. J. Catal.
Chinese Journal of Chemical Engineering = Chin. J. Chem. Eng.
Chinese Journal of Chemical Physics = Chin. J. Chem. Phys.
Chinese Journal of Chemistry = Chin. J. Chem.
Chinese Journal of Chromatography = Chin. J. Chromatogr.
Chinese Journal of Geochemistry = Chin. J. Geochem.
Chinese Journal of Geophysics = Chin. J. Geophys.
Chinese Journal of Integrative Medicine = Chin. J. Integr. Med.
Chinese Journal of Nuclear Physics = Chin. J. Nucl. Phys.
Chinese Journal of Oceanology and Limnology = Chin. J. Oceanol. Limnol.
Chinese Journal of Physics = Chin. J. Phys.
Chinese Journal of Physiology = Chin. J. Physiol.
Chinese Journal of Polymer Science = Chin. J. Polym. Sci.
Chinese Journal of Structural Chemistry = Chin. J. Struct. Chem.
Chinese Journal of Traumatology = Chin. J. Traumatol.
Chinese Medical Journal = Chin. Med. J. (Engl.)
Chinese Medical Sciences Journal = Chin. Med. Sci. J.
Chinese Physics = Chin. Phys.
Chinese Physics B = Chin. Phys. B
Chinese Physics C = Chin. Phys. C
Chinese Physics Letters = Chin. Phys. Lett.
Chinese Science Bulletin = Chin. Sci. Bull.
Chinese-German Journal of Clinical Oncology = Chin. Ger. J. Clin. Oncol.
Chirality = Chirality
Chirurg = Chirurg
Chirurgia = Chirurgia (Bucur.)
Chirurgia degli Organi di Movimento = Chir. Organi Mov.
Chirurgia e Patologia Sperimentale = Chir. Patol. Sper.
Chirurgia Italiana = Chir. Ital.
Chirurgia Maxillofacialis et Plastica = Chir. Maxillofac. Plast.
Chirurgia Narzadow Ruchu i Ortopedia Polska = Chir. Narzadow Ruchu Ortop. Pol.
Chirurgie = Chirurgie
Chirurgie de la Main = Chir. Main
Chirurgie Pediatrique = Chir. Pediatr.
Chirurgien-Dentiste de France = Chir. Dent. Fr.
Chirurgisches Forum fur Experimentelle und Klinische Forschung = Chir. Forum Exp. Klin. Forsch.
Choices in Respiratory Management = Choices Respir. Manage.
Chot Mai Het Kan Phayaban = Chot Mai Het Kan Phayaban
Christian Medical Dental Society Journal = Christ. Med. Dent. Soc. J.
Christian Nurse = Christ. Nurse (Mysore)
Christian Nurse International = Christ. Nurse Int.
Chromatographia = Chromatographia
Chromatographic Reviews = Chromatogr. Rev.
Chromatographic Science Series = Chromatogr. Sci. Ser.
Chromosoma = Chromosoma
Chromosome Research = Chromosome Res.
Chronic Diseases in Canada = Chronic Dis. Can.
Chronic Illness = Chronic Illn.
Chronic Respiratory Disease = Chron. Respir. Dis.
Chronicle = Chronicle
Chronicle of the New Researcher = Chron. New Res.
Chronobiologia = Chronobiologia
Chronobiology International = Chronobiol. Int.
Ciba Foundation Study Group = Ciba Found. Study Group
Ciba Foundation Symposium = Ciba Found. Symp.
CICIAMS Nouvelles = CICIAMS Nouv.
Ciel et Terre = Ciel Terre
Ciencia Biologia Molecular and Cellular Biology = Cienc. Biol. Mol. Cell. Biol.
Ciencia e Agrotecnologia = Cienc. Agrotecnol.
Ciencia y Tecnologia Alimentaria = Cienc. Tecnol. Aliment.
CIM Bulletin = CIM Bull.
Cincinnati Dental Society Bulletin = Cincinnati Dent. Soc. Bull.
Circulation = Circulation
Circulation Journal = Circ. J.
Circulation Research = Circ. Res.
Circulatory Shock = Circ. Shock
Circulatory Shock. Supplement = Circ. Shock. Suppl.
Circulo Odontologico de San Martin y Tres de Febrero = Circ. Odontol. San Martin Tres Febr.
CIRP Annals = CIRP Ann.
CIRP Journal of Manufacturing Science and Technology = CIRP J. Manuf. Sci. Technol.
Cirugia Bucal = Cir. Bucal
Cirugia Pediatrica = Cir. Pediatr.
Cirugia y Cirujanos = Cir. Cir.
Cirugia, Ginecologia y Urologia = Cir. Ginecol. Urol.
CLAO Journal = CLAO J.
Classical and Quantum Gravity = Classical Quantum Gravity
Clay Minerals = Clay Miner.
Clays and Clay Minerals = Clays Clay Miner.
Clean Technologies and Environmental Policy = Clean Technol. Environ. Policy
Cleft Palate Journal = Cleft Palate J.
Cleft Palate-Craniofacial Journal = Cleft Palate. Craniofac. J.
Cleveland Clinic Journal of Medicine = Cleve. Clin. J. Med.
Cleveland Clinic Quarterly = Cleve. Clin. Q.
Climacteric = Climacteric
Climate Dynamics = Climate Dyn.
Climate of the Past = Clim. Past
Climate of the Past Discussion = Clim. Past Discuss.
Climate Risk Management = Clim. Risk Manage.
Climatic Change = Climatic Change
Climatological Bulletin = Climatol. Bull.
Clinic = Clinic (Paris)
Clinic Odontologia = Clin. Odontol.
Clinica = Clinica
Clinica Chimica Acta = Clin. Chim. Acta
Clinica Europea = Clin. Eur.
Clinica Ortopedica = Clin. Ortop.
Clinica Ostetrica e Ginecologica = Clin. Ostet. Ginecol.
Clinica Otorinolaringoiatrica = Clin. Otorinolaringoiatr.
Clinica Pediatrica = Clin. Pediatr. (Bologna)
Clinica Terapeutica = Clin. Ter.
Clinica y Laboratorio = Clin. Lab.
Clinical Advances in Hematology and Oncology = Clin. Adv. Hematol. Oncol.
Clinical Allergy = Clin. Allergy
Clinical Anatomy = Clin. Anat.
Clinical and Developmental Immunology = Clin. Dev. Immunol.
Clinical and Diagnostic Laboratory Immunology = Clin. Diagn. Lab. Immunol.
Clinical and Diagnostic Virology = Clin. Diagn. Virol.
Clinical and Experimental Allergy = Clin. Exp. Allergy
Clinical and Experimental Dermatology = Clin. Exp. Dermatol.
Clinical and Experimental Dialysis and Apheresis = Clin. Exp. Dial. Apheresis
Clinical and Experimental Hypertension = Clin. Exp. Hypertens.
Clinical and Experimental Hypertension. Part A, Theory and Practice = Clin. Exp. Hypertens. A.
Clinical and Experimental Hypertension. Part B, Hypertension in Pregnancy = Clin. Exp. Hypertens. B.
Clinical and Experimental Immunology = Clin. Exp. Immunol.
Clinical and Experimental Medicine = Clin. Exp. Med.
Clinical and Experimental Metastasis = Clin. Exp. Metastasis
Clinical and Experimental Neurology = Clin. Exp. Neurol.
Clinical and Experimental Obstetrics and Gynecology = Clin. Exp. Obstet. Gynecol.
Clinical and Experimental Ophthalmology = Clin. Experiment. Ophthalmol.
Clinical and Experimental Pathology = Clin. Exp. Pathol.
Clinical and Experimental Pharmacology and Physiology = Clin. Exp. Pharmacol. Physiol.
Clinical and Experimental Pharmacology and Physiology. Supplement = Clin. Exp. Pharmacol. Physiol. Suppl.
Clinical and Experimental Rheumatology = Clin. Exp. Rheumatol.
Clinical and Investigative Medicine = Clin. Invest. Med.
Clinical and Laboratory Haematology = Clin. Lab. Haematol.
Clinical and Translational Oncology = Clin. Transl. Oncol.
Clinical and Translational Science = Clin. Transl. Sci.
Clinical and Vaccine Immunology = Clin. Vaccine Immunol.
Clinical Anesthesia = Clin. Anesth.
Clinical Autonomic Research = Clin. Auton. Res.
Clinical Biochemistry = Clin. Biochem.
Clinical Biomechanics = Clin. Biomech.
Clinical Breast Cancer = Clin. Breast Cancer
Clinical Bulletin = Clin. Bull.
Clinical Cancer Research = Clin. Cancer Res.
Clinical Cardiology = Clin. Cardiol.
Clinical Chemistry (Washington, DC, United States) = Clin. Chem. (Washington, DC, U. S.)
Clinical Chemistry = Clin. Chem.
Clinical Chemistry and Laboratory Medicine = Clin. Chem. Lab. Med.
Clinical Child and Family Psychology Review = Clin. Child Fam. Psychol. Rev.
Clinical Colorectal Cancer = Clin. Colorectal Cancer
Clinical Cornerstone = Clin. Cornerstone
Clinical Drug Investigation = Clin. Drug Invest.
Clinical Dysmorphology = Clin. Dysmorphol.
Clinical EEG and Neuroscience = Clin. EEG Neurosci.
Clinical Electroencephalography = Clin. Electroencephalogr.
Clinical Endocrinology = Clin. Endocrinol. (Oxf.)
Clinical Engineering = Clin. Eng.
Clinical Engineering Information Service = Clin. Eng. Inf. Serv.
Clinical Engineering News = Clin. Eng. News
Clinical Evidence = Clin. Evid.
Clinical Gastroenterology and Hepatology = Clin. Gastroenterol. Hepatol.
Clinical Genetics = Clin. Genet.
Clinical Genitourinary Cancer = Clin. Genitourin. Cancer
Clinical Gerontologist = Clin. Gerontol.
Clinical Hemorheology and Microcirculation = Clin. Hemorheol. Microcirc.
Clinical Imaging = Clin. Imaging
Clinical Immunology (San Diego, CA, United States) = Clin. Immunol. (San Diego, CA, U. S.)
Clinical Immunology = Clin. Immunol.
Clinical Immunology and Immunopathology = Clin. Immunol. Immunopathol.
Clinical Immunology Reviews = Clin. Immunol. Rev.
Clinical Implant Dentistry and Related Research = Clin. Implant Dent. Relat. Res.
Clinical Infectious Diseases = Clin. Infect. Dis.
Clinical Intensive Care = Clin. Intensive Care
Clinical Investigator = Clin. Investig.
Clinical Journal of Oncology Nursing = Clin. J. Oncol. Nurs.
Clinical Journal of Pain = Clin. J. Pain
Clinical Journal of Sport Medicine = Clin. J. Sport Med.
Clinical Laboratory = Clin. Lab.
Clinical Laboratory Management Review = Clin. Lab. Manage. Rev.
Clinical Laboratory Science = Clin. Lab. Sci.
Clinical Laser Monthly = Clin. Laser Mon.
Clinical Lymphoma = Clin. Lymphoma
Clinical Lymphoma and Myeloma = Clin. Lymphoma Myeloma
Clinical Materials = Clin. Mater.
Clinical Medicine = Clin. Med.
Clinical Medicine and Research = Clin. Med. Res.
Clinical Microbiology Reviews = Clin. Microbiol. Rev.
Clinical Nephrology = Clin. Nephrol.
Clinical Neurology and Neurosurgery = Clin. Neurol. Neurosurg.
Clinical Neuropathology = Clin. Neuropathol.
Clinical Neuropharmacology = Clin. Neuropharmacol.
Clinical Neurophysiology = Clin. Neurophysiol.
Clinical Neuroscience = Clin. Neurosci.
Clinical Neurosurgery = Clin. Neurosurg.
Clinical Notes on Respiratory Diseases = Clin. Notes Respir. Dis.
Clinical Nuclear Medicine = Clin. Nucl. Med.
Clinical Nurse Specialist = Clin. Nurse Spec.
Clinical Nursing Practice in Epilepsy = Clin. Nurs. Pract. Epilepsy
Clinical Nursing Research = Clin. Nurs. Res.
Clinical Nutrition = Clin. Nutr.
Clinical Obstetrics and Gynecology = Clin. Obstet. Gynecol.
Clinical Oncology (Royal College of Radiologists) = Clin. Oncol. (R. Coll. Radiol.)
Clinical Oncology = Clin. Oncol.
Clinical Oral Implants Research = Clin. Oral Implants Res.
Clinical Oral Investigations = Clin. Oral Investig.
Clinical Orthodontics and Research = Clin. Orthod. Res.
Clinical Orthopaedics and Related Research = Clin. Orthop.
Clinical Otolaryngology = Clin. Otolaryngol.
Clinical Pediatrics = Clin. Pediatr. (Phila.)
Clinical Performance and Quality Health Care = Clin. Perform. Qual. Health Care
Clinical Pharmacokinetics = Clin. Pharmacokinet.
Clinical Pharmacology & Therapeutics = Clin. Pharmacol. Ther.
Clinical Pharmacology and Therapeutics = Clin. Pharmacol. Ther.
Clinical Pharmacology in Drug Development = Clin. Pharmacol. Drug Dev.
Clinical Pharmacy = Clin. Pharm.
Clinical Physics and Physiological Measurement = Clin. Phys. Physiol. Meas.
Clinical Physiology = Clin. Physiol.
Clinical Physiology and Biochemistry = Clin. Physiol. Biochem.
Clinical Physiology and Functional Imaging = Clin. Physiol. Funct. Imaging
Clinical Phytoscience = Clin. Phytosci.
Clinical Practice Guideline. Quick Reference Guide for Clinicians = Clin. Pract. Guidel. Quick Ref. Guide Clin.
Clinical Preventive Dentistry = Clin. Prev. Dent.
Clinical Proceedings, Childrens Hospital of the District of Columbia = Clin. Proc. Child. Hosp. Dist. Columbia
Clinical Prostate and Kidney Cancer = Clin. Prostate Kidney Cancer
Clinical Proteomics = Clin. Proteomics
Clinical Psychology Review = Clin. Psychol. Rev.
Clinical Psychopharmacology and Neuroscience = Clin. Psychopharmacol. Neurosci.
Clinical Radiology = Clin. Radiol.
Clinical Rehabilitation = Clin. Rehabil.
Clinical Reproduction and Fertility = Clin. Reprod. Fertil.
Clinical Research = Clin. Res.
Clinical Research in Cardiology = Clin. Res. Cardiol.
Clinical Reviews in Allergy = Clin. Rev. Allergy
Clinical Reviews in Allergy and Immunology = Clin. Rev. Allergy Immunol.
Clinical Rheumatology = Clin. Rheumatol.
Clinical Science = Clin. Sci.
Clinical Science and Molecular Medicine = Clin. Sci. Mol. Med.
Clinical Science and Molecular Medicine. Supplement = Clin. Sci. Mol. Med. Suppl.
Clinical Symposia = Clin. Symp.
Clinical Techniques in Small Animal Practice = Clin. Tech. Small Anim. Pract.
Clinical Therapeutics = Clin. Ther.
Clinical Toxicology = Clin. Toxicol.
Clinical Transplantation = Clin. Transplant.
Clinical Transplants = Clin. Transpl.
Clinical Trials = Clin. Trials
Clinical Trials and Meta-Analysis = Clin. Trials Metaanal.
Clinical Trials Journal = Clin. Trials J.
Clinics = Clinics
Clinics in Chest Medicine = Clin. Chest Med.
Clinics in Communication Disorders = Clin. Commun. Disord.
Clinics in Dermatology = Clin. Dermatol.
Clinics in Diagnostic Ultrasound = Clin. Diagn. Ultrasound
Clinics in Endocrinology and Metabolism = Clin. Endocrinol. Metab.
Clinics in Gastroenterology = Clin. Gastroenterol.
Clinics in Geriatric Medicine = Clin. Geriatr. Med.
Clinics in Haematology = Clin. Haematol.
Clinics in Laboratory Medicine = Clin. Lab. Med.
Clinics in Liver Disease = Clin. Liver Dis.
Clinics in Obstetrics and Gynaecology = Clin. Obstet. Gynaecol.
Clinics in Occupational and Environmental Medicine = Clin. Occup. Environ. Med.
Clinics in Perinatology = Clin. Perinatol.
Clinics in Plastic Surgery = Clin. Plast. Surg.
Clinics in Podiatric Medicine and Surgery = Clin. Podiatr. Med. Surg.
Clinics in Podiatry = Clin. Podiatry
Clinics in Rheumatic Diseases = Clin. Rheum. Dis.
Clinics in Sports Medicine = Clin. Sports Med.
Clinique = Clinique (Paris)
Clio Medica = Clio Med.
Cllinical and Experimental Dental Research = Clin. Exp. Dent. Res.
Cloning = Cloning
Cloning and Stem Cells = Cloning Stem Cells
CMAJ = CMAJ
CNA Bulletin = CNA Bull.
CNS and Neurological Disorders Drug Targets = CNS Neurol. Disord. Drug Targets
CNS Drug Reviews = CNS Drug Rev.
CNS Neuroscience & Therapeutics = CNS Neurosci. Ther.
Coal Preparation (Philadelphia, PA, United States) = Coal Prep. (Philadelphia, PA, U. S.)
Coastal and Estuarine Studies = Coastal Estuarine Stud.
Coastal Engineering = Coastal Eng.
Coeur et Medecine Interne = Coeur Med. Interne
Cognition = Cognition
Cognitive and Behavioral Neurology = Cogn. Behav. Neurol.
Cognitive Behaviour Therapy = Cogn. Behav. Ther.
Cognitive Psychology = Cognit. Psychol.
Cognitive Systems Research = Cognit. Syst. Res.
Cognitive, Affective and Behavioral Neuroscience = Cogn. Affect. Behav. Neurosci.
Coke and Chemistry = Coke Chem.
Cold Regions Science and Technology = Cold Reg. Sci. Technol.
Cold Spring Harbor Perspectives in Biology = Cold Spring Harbor Perspect. Biol.
Cold Spring Harbor Symposia on Quantitative Biology = Cold Spring Harbor Symp. Quant. Biol.
Collagen and Related Research = Coll. Relat. Res.
Collected Works on Cardiopulmonary Disease = Coll. Works Cardiopulm. Dis.
Collection of Czechoslovak Chemical Communications = Collect. Czech. Chem. Commun.
College Review = Coll. Rev.
Collegian = Collegian
Collegium Antropologicum = Coll. Antropol.
Colloid and Interface Science Communications = Colloid Interface Sci. Commun.
Colloid and Polymer Science = Colloid Polym. Sci.
Colloid Journal = Colloid J.
Colloids and Interface Science Communications = Colloids Interface Sci. Commun.
Colloids and Surfaces A: Physicochemical and Engineering Aspects = Colloids Surf., A
Colloids and Surfaces B: Biointerfaces = Colloids Surf., B
Colloids and Surfaces, A: Physicochemical and Engineering Aspects = Colloids Surf., A
Colloids and Surfaces, B: Biointerfaces = Colloids Surf., B
Color Research & Application = Color Res. Appl.
Colorado Medicine = Colo. Med.
Colorado Nurse = Colo. Nurse
Coloration Technology = Color. Technol.
Columbia Law Review = Columbia Law Rev.
Columbus Dental Society Bulletin = Columbus Dent. Soc. Bull.
Combinatorial Chemistry  -  an Online Journal = Comb. Chem.
Combinatorial Chemistry and High Throughput Screening = Comb. Chem. High Throughput Screening
Combinatorics, Probability and Computing = Comb. Probab. Comput.
Combustion and Flame = Combust. Flame
Combustion Science and Technology = Combust. Sci. Technol.
Combustion Theory and Modelling = Combust. Theor. Model.
Comments on Astrophysics = Comments Astrophys.
Comments on Atomic and Molecular Physics = Comments At. Mol. Phys.
Comments on Condensed Matter Physics = Comments Condens. Matter Phys.
Comments on Inorganic Chemistry = Comments Inorg. Chem.
Comments on Modern Physics = Comments Mod. Phys.
Commitment = Commitment
Communicable Disease and Public Health = Commun. Dis. Public Health
Communicable Disease Report. CDR Review = Commun. Dis. Rep. CDR Rev.
Communicable Disease Report. CDR Supplement = Comun. Dis. Rep. CDR Suppl.
Communicable Disease Report. CDR Weekly = Commun. Dis. Rep. CDR Wkly.
Communicable Diseases Intelligence = Commun. Dis. Intell.
Communicating Nursing Research = Commun. Nurs. Res.
Communication and Medicine = Commun. Med.
Communications in Agricultural and Applied Biological Sciences = Commun. Agric. Appl. Biol. Sci.
Communications in Behavioral Biology. Part A, Original Articles = Commun. Behav. Biol.
Communications in Computational Physics = Comm. Comput. Phys.
Communications in Mathematical PHysics = Commun. Math. Phys.
Communications in Nonlinear Science and Numerical Simulation = Commun. Nonlinear Sci. Numer. Simul.
Communications in Numerical Methods in Engineering = Commun. Numer. Methods Eng.
Communications in Psychopharmacology = Commun. Psychopharmacol.
Communications in Soil Science and Plant Analysis = Commun. Soil Sci. Plant Anal.
Communications in Theoretical Physics = Commun. Theor. Phys.
Communications of the ACM = Commun. ACM
Communications on Pure and Applied Mathematics = Commun. Pure Appl. Math.
Communicative & Integrative Biology = Commun. Integr. Biol.
Communique = Communique
Communique Newsletter = Commun. Newsl.
Community and Junior College Journal = Community Jr. Coll. J.
Community Dental Health = Community Dent. Health
Community Dentistry and Oral Epidemiology = Community Dent. Oral Epidemiol.
Community Health = Community Health (Bristol)
Community Health Studies = Community Health Stud.
Community Medicine = Community Med.
Community Mental Health Journal = Community Ment. Health J.
Community Mental Health Review = Community Ment. Health Rev.
Community Nurse = Community Nurse
Community Nursing = Community Nurs.
Community Outlook = Community Outlook
Comparative and Functional Genomics = Comp. Funct. Genomics
Comparative and General Pharmacology = Comp. Gen. Pharmacol.
Comparative Biochemistry and Physiology = Comp. Biochem. Physiol.
Comparative Biochemistry and Physiology Part A: Molecular & Integrative Physiology = Comp. Biochem. Physiol. A: Mol. Integr. Physiol.
Comparative Biochemistry and Physiology Part B: Biochemistry and Molecular Biology = Comp. Biochem. Physiol. B: Biochem. Mol. Biol.
Comparative Biochemistry and Physiology Part C: Pharmacology Toxicology and Endocrinology = Comp. Biochem. Physiol. C: Pharmacol. Toxicol. Endocrinol.
Comparative Biochemistry and Physiology Part C: Toxicology & Pharmacology = Comp. Biochem. Physiol. C: Toxicol. Pharmacol.
Comparative Biochemistry and Physiology Part D: Genomics and Proteomics = Comp. Biochem. Physiol. D: Genomics Proteomics
Comparative Biochemistry and Physiology, Part A: Molecular & Integrative Physiology = Comp. Biochem. Physiol., Part A: Mol. Integr. Physiol.
Comparative Biochemistry and Physiology, Part B: Biochemistry & Molecular Biology = Comp. Biochem. Physiol., Part B: Biochem. Mol. Biol.
Comparative Biochemistry and Physiology, Part C: Toxicology & Pharmacology = Comp. Biochem. Physiol., Part C: Toxicol. Pharmacol.
Comparative Biochemistry and Physiology. A, Comparative Physiology = Comp. Biochem. Physiol. A
Comparative Biochemistry and Physiology. B, Comparative Biochemistry = Comp. Biochem. Physiol. B
Comparative Biochemistry and Physiology. Biochemistry and Molecular Biology = Comp. Biochem. Physiol. Biochem. Mol. Biol.
Comparative Biochemistry and Physiology. C, Comparative Pharmacology = Comp. Biochem. Physiol. C
Comparative Biochemistry and Physiology. C, Comparative Pharmacology and Toxicology. = Comp. Biochem. Physiol. C
Comparative Biochemistry and Physiology. Comparative Physiology = Comp. Biochem. Physiol. Comp. Physiol.
Comparative Biochemistry and Physiology. Part A, Molecular and Integrative Physiology = Comp. Biochem. Physiol. A. Mol. Integr. Physiol.
Comparative Biochemistry and Physiology. Part A, Physiology = Comp. Biochem. Physiol. A Physiol.
Comparative Biochemistry and Physiology. Part B, Biochemistry and Molecular Biology = Comp. Biochem. Physiol. B Biochem. Mol. Biol.
Comparative Biochemistry and Physiology. Part C, Pharmacology, Toxicology and Endocrinology = Comp. Biochem. Physiol. C Pharmacol. Toxicol. Endocrinol.
Comparative Biochemistry and Physiology. Pharmacology, Toxicology and Endocrinology = Comp. Biochem. Physiol. Pharmacol. Toxicol. Endocrinol.
Comparative Biochemistry and Physiology. Physiology = Comp. Biochem. Physiol. Physiol.
Comparative Biochemistry and Physiology. Toxicology and Pharmacology = Comp. Biochem. Physiol. C Toxicol. Pharmacol.
Comparative Immunology, Microbiology and Infectious Diseases = Comp. Immunol. Microbiol. Infect. Dis.
Comparative Medicine = Comp. Med.
Comparative Medicine East and West = Comp. Med. East West
Compendium = Compendium
Compendium of Continuing Education in Dentistry = Compend. Contin. Educ. Dent.
Compendium. Supplement = Compend. Suppl.
Compensation and Benefits Review = Compens. Benefits Rev.
Compensation Review = Compens. Rev.
Complement = Complement
Complement and Inflammation = Complement Inflamm.
Complementary Therapies in Medicine = Complement. Ther. Med.
Complementary Therapies in Nursing and Midwifery = Complement. Ther. Nurs. Midwifery
Complexity International = Complexity Int.
Composite Interfaces = Compos. Interfaces
Composite Structures = Compos. Struct.
Composites Engineering = Compos. Eng.
Composites Part A Applied Science and Manufacturing = Composites Part A
Composites Part B Engineering = Composites Part B
Composites Science and Technology = Compos. Sci. Technol.
Comprehensive Gerontology. Section A, Clinical and Laboratory Sciences = Compr. Gerontol. [A]
Comprehensive Gerontology. Section B, Behavioural, Social and Applied Sciences = Compr. Gerontol. [B]
Comprehensive Gerontology. Section C, Interdisciplinary Topics = Compr. Gerontol. [C]
Comprehensive Psychiatry = Compr. Psychiatry
Comprehensive Reviews in Food Science and Food Safety = Compr. Rev. Food Sci. Food Saf.
Comprehensive Series in Photochemistry & Photobiology = Compre. Ser. Photochem. Photobiol.
Comprehensive Therapy = Compr. Ther.
Comptes Rendus Biologies = C.R. Biol.
Comptes Rendus Chimie = C. R. Chim.
Comptes Rendus de l Association des Anatomistes = C. R. Assoc. Anat.
Comptes Rendus de l' Academie des Sciences Serie IIa:Sciences de la Terre et des Planets = C.R. Acad. Sci., Ser. IIa: Sci. Terre Planets
Comptes Rendus de l' Academie des Sciences Serie IIb:Mecanique Physique Chimie Astronomie = C.R. Acad. Sci., Ser. IIb: Mec., Phys., Chim., Astron.
Comptes Rendus de l' Academie des Sciences Serie IIc:Chemie = C.R. Acad. Sci., Ser. IIc: Chim.
Comptes Rendus de l' Academie des Sciences Serie III: Sciences de la Vie = C.R. Acad. Sci., Ser. III
Comptes Rendus de l'Academie des Sciences. Serie III, Sciences de la Vie = C. R. Acad. Sci. III
Comptes Rendus des Seances de l Academie des Sciences. Serie III, Sciences de la Vie = C. R. Seances Acad. Sci. III
Comptes Rendus des Seances de l'Academie des Sciences. Serie D, Sciences Naturelles = C. R. Seances Acad. Sci. D.
Comptes Rendus des Seances de la Societe de Biologie et de Ses Filiales = C. R. Seances Soc. Biol. Fil.
Comptes Rendus des Travaux du Laboratoire Carlsberg = C. R. Trav. Lab. Carlsberg
Comptes Rendus Geoscience = C.R. Geosci.
Comptes Rendus Hebdomadaires des Seances de l'Academie des Sciences = C.R. Hebd. Seances Acad. Sci.
Comptes Rendus Hebdomadaires des Seances de l'Academie des Sciences. D, Sciences Naturelles = C. R. Acad. Sci. Hebd. Seances Acad. Sci. D
Comptes Rendus Mathematique = C.R. Math.
Comptes Rendus Mecanique = C.R. Mec.
Comptes Rendus Palevol = C.R. Palevol
Comptes Rendus Physique = C. R. Phys.
Computation Materials Science = Comput. Mater. Sci.
Computational and Mathematical Methods in Medicine = Comput. Math. Methods Med.
Computational and Structural Biotechnology Journal = Comput. Struct. Biotechnol. J.
Computational and Theoretical Chemistry = Comput. Theor. Chem.
Computational and Theoretical Polymer Science = Comput. Theor. Polym. Sci.
Computational Biology and Chemistry = Comput. Biol. Chem.
Computational Condensed Matter = Comput. Condens. Matter
Computational Geometry: Theory and Applications = Comput. Geom. Theory Appl.
Computational Geosciences = Comput. Geosci.
Computational Intelligence = Comput. Intell.
Computational Mathematics and Mathematical Physics = Comput. Math. Math. Phys.
Computational Mathematics and Modeling = Comput. Math. Model.
Computational Mechanics = Comput. Mech.
Computational Science & Discovery = Comput. Sci. Discovery
Computational Statistics and Data Analysis = Comput. Stat. Data Anal.
Computer Aided Geometric Design = Comput. Aided Geom. Des.
Computer Aided Surgery = Comput. Aided Surg.
Computer Animation and Virtual Worlds = Comput. Anim. Virtual Worlds
Computer Applications in the Biosciences = Comput. Appl. Biosci.
Computer Communications = Comput. Commun.
Computer Graphics Forum = Comput. Graphics Forum
Computer Integrated Manufacturing Systems = Comput. Integr. Manuf. Syst.
Computer Methods and Programs in Biomedicine = Comput. Methods Programs Biomed.
Computer Methods in Applied Mechanics and Engineering = Comput. Methods Appl. Mech. Eng.
Computer Methods in Biomechanics and Biomedical Engineering = Comput. Methods Biomech. Biomed. Engin.
Computer Music Journal = Comput. Music J.
Computer Networks = Comput. Networks
Computer Physics Communications = Comput. Phys. Commun.
Computer Programs in Biomedicine = Comput. Programs Biomed.
Computer Speech & Language = Comput. Speech Lang.
Computer Vision and Image Understanding = Comput. Vision Image Understanding
Computer-Aided Civil and Infrastructure Engineering = Comput.-Aided Civ. Infrastruct. Eng.
Computer-Aided Design = Comput.-Aided Des.
Computer-Aided Design and Applications = Comput.-Aided Des. Applic.
Computerized Medical Imaging and Graphics = Comput. Med. Imaging Graph.
Computerized Radiology = Comput. Radiol.
Computerized Tomography = Comput. Tomogr.
Computers & Chemical Engineering = Comput. Chem. Eng.
Computers & Chemistry = Comput. Chem.
Computers & Fluids = Comput. Fluids
Computers & Geosciences = Comput. Geosci.
Computers & Industrial Engineering = Comput. Ind. Eng.
Computers & Mathematics with Applications = Comput. Math. Appl.
Computers and Biomedical Research = Comput. Biomed. Res.
Computers and Chemical Engineering = Comput. Chem. Eng.
Computers and Chemistry = Comput. Chem. (Oxford)
Computers and Electrical Engineering = Comput. Electr. Eng.
Computers and Electronics in Agriculture = Comput. Electron. Agric.
Computers and Geotechnics = Comput. Geotech.
Computers and Structures = Comput. Struct.
Computers in Biology and Medicine = Comput. Biol. Med.
Computers in Healthcare = Comput. Healthc.
Computers in Hospitals = Comput. Hosp.
Computers in Industry = Comput. Ind.
Computers in Nursing = Comput. Nurs.
Computers, Environment and Urban Systems = Comput. Environ. Urban Syst.
Computers, Informatics, Nursing = Comput. Inform. Nurs.
Computertomographie = Computertomographie
Computing in Science & Engineering = Comput. Sci. Eng.
Computing Letters = Comput. Lett.
Comunicaciones presentadas a las Jornadas del Comite Espanol de la Detergencia = Comun. Jorn. Com. Esp. Deterg.
Concepts in Immunopathology = Concepts Immunopathol.
Concepts in Magenetic Resonance = Concepts Magn. Reson.
Concepts in Magnetic Resonance Part B = Concepts Magn. Reson. Part B
Concern = Concern
Concern in Care of the Aging = Concern Care Aging
Concours Medical = Concours Med.
Concrete Engineering International = Concr. Eng. Int.
Concrete International = Concr. Int.
Concrete Science and Engineering = Concr. Sci. Eng.
Condensed Matter Physics = Condens. Matter Phys.
Condensed Matter Theories = Condens. Matter Theor.
Conditional Reflex = Cond. Reflex
Conector = Conector
Confederation of the Australian Critical Care Nurses Journal = Confed. Aust. Crit. Care Nurses J.
Confinia Neurologica = Confin. Neurol.
Confinia Psychiatrica = Confin. Psychiatr.
Confrontations Radio-Anatomo-Cliniques = Confront. Radio. Anat. Clin.
Congestive Heart Failure = Congest. Heart Fail.
Congres International de Stomatologie = Congr. Int. Stomatol.
Connecticut Dental Student Journal = Conn. Dent. Stud. J.
Connecticut Medicine = Conn. Med.
Connecticut Nursing News = Conn. Nurs. News
Connective Tissue Research = Connect. Tissue Res.
Consciousness and Cognition = Conscious. Cogn.
Consensus Development Conference Summaries, National Institutes of Health = Consens. Dev. Conf. Summ. Natl. Inst. Health
Consensus Statement = Consens. Statement
Conservation Biology = Conserv. Biol.
Construction and Building Materials = Constr. Build. Mater.
Consultant = Consultant
Consulting-Specifying Engineer = Consult. Specif. Eng.
Consumer Health Perspectives = Consum. Health Perspect.
Consumer Reports = Consum. Rep.
Contact and Intraocular Lens Medical Journal = Contact Intraocul. Lens Med. J.
Contact Dermatitis = Contact Dermatitis
Contact Point = Contact Point
Contamination Control = Contam. Control
Contemporary Administrator = Contemp. Adm.
Contemporary Administrator for Long-Term Care = Contemp. Adm. Long. Term Care
Contemporary Anesthesia Practice = Contemp. Anesth. Pract.
Contemporary Clinical Trials = Contemp. Clin. Trials
Contemporary Educational Psychology = Contemp. Educ. Psychol.
Contemporary Internal Medicine = Contemp. Intern. Med.
Contemporary Issues in Clinical Biochemistry = Contemp. Issues Clin. Biochem.
Contemporary Longterm Care = Contemp. Longterm Care
Contemporary Neurology Series = Contemp. Neurol. Ser.
Contemporary Nurse = Contemp. Nurse
Contemporary Organic synthesis = Contemp. Org. Synth.
Contemporary Orthopaedics = Contemp. Orthop.
Contemporary Pediatrics = Contemp. Pediatr.
Contemporary Pharmacy Practice = Contemp. Pharm. Pract.
Contemporary Physics = Contemp. Phys.
Contemporary Surgery = Contemp. Surg.
Contemporary Topics in Immunobiology = Contemp. Top. Immunobiol.
Contemporary Topics in Laboratory Animal Science = Contemp. Top. Lab. Anim. Sci.
Contemporary Topics in Molecular Immunology = Contemp. Top. Mol. Immunol.
Contemporary Urology = Contemp. Urol.
Continental Shelf Research = Cont. Shelf Res.
Continuing Care = Contin. Care
Continuum = Continuum
Continuum Mechanics and Thermodynamics = Continuum Mech. Thermodyn.
Contraception = Contraception
Contraception, Fertilite, Sexualite = Contracept. Fertil. Sex. (Paris)
Contract = Contract
Contract Design = Contract Des.
Contract Healthcare = Contract Healthc.
Contract Interiors = Contract Inter.
Contributions to Atmospheric Physics = Contrib. Atmos. Phys.
Contributions to Gynecology and Obstetrics = Contrib. Gynecol. Obstet.
Contributions to Microbiology = Contrib. Microbiol.
Contributions to Microbiology and Immunology = Contrib. Microbiol. Immunol.
Contributions to Mineralogy and Petrology = Contrib. Mineral. Petrol.
Contributions to Nephrology = Contrib. Nephrol.
Contributions to Plasma Physics = Contrib. Plasma Phys.
Contributions to Primatology = Contrib. Primatol.
Contributions to Sensory Physiology = Contrib. Sens. Physiol.
Control & Automation = Control Autom.
Control and Dynamic Systems = Control Dyn. Syst.
Control Engineering Practice = Control Eng. Pract.
Controlled Clinical Trials = Control. Clin. Trials
Convergent Science Physical Oncology = Convergent Sci. Phys. Oncol.
Convulsive Therapy = Convuls. Ther.
COO Reports = COO Rep.
Cooperador Dental = Coop. Dent. (B. Aires)
Coordination Chemistry Reviews = Coord. Chem. Rev.
COPD = COPD
Cor et Vasa = Cor Vasa
Cornea = Cornea
Cornell Hotel and Restaurant Administration Quarterly = Cornell Hotel Restaur. Adm. Q.
Cornell Journal of Law and Public Policy = Cornell J. Law Public Policy
Cornell Law Review = Cornell Law Rev.
Cornell Veterinarian = Cornell Vet.
Coronary Artery Disease = Coron. Artery Dis.
Corporate Commentary = Corp. Comment.
Corps Medical = Corps Med. (Ettelbruck)
Corrosion & Materials = Corros. Mater.
Corrosion (Houston, TX, United States) = Corrosion (Houston, TX, U. S.)
Corrosion Engineering, Science and Technology = Corros. Eng., Sci. Technol.
Corrosion Reviews = Corros. Rev.
Corrosion Science = Corros. Sci.
Cortex = Cortex
Cosmetologica = Cosmetologica
Cosmic Research = Cosmic Res.
COSPAR Colloquia Series = COSPAR Colloq. Ser.
Cost and Quality Quarterly Journal = Cost Qual. Q. J.
Cost Containment = Cost Containment
CPP Chemical Plants and Processing = CPP Chem. Plants and Process.
Cranio = Cranio
Cranio Clinics International = Cranio Clin. Int.
CRC Critical Reviews in Biochemistry = CRC Crit. Rev. Biochem.
CRC Critical Reviews in Bioengineering = CRC Crit. Rev. Bioeng.
CRC Critical Reviews in Clinical Laboratory Sciences = CRC Crit. Rev. Clin. Lab. Sci.
CRC Critical Reviews in Clinical Neurobiology = CRC Crit. Rev. Clin. Neurobiol.
CRC Critical Reviews in Clinical Radiology and Nuclear Medicine = CRC Crit. Rev. Clin. Radiol. Nucl. Med.
CRC Critical Reviews in Diagnostic Imaging = CRC Crit. Rev. Diagn. Imaging
CRC Critical Reviews in Food Science and Nutrition = CRC Crit. Rev. Food Sci. Nutr.
CRC Critical Reviews in Immunology = CRC Crit. Rev. Immunol.
CRC Critical Reviews in Microbiology = CRC Crit. Rev. Microbiol.
CRC Critical Reviews in Radiological Sciences = CRC Crit. Rev. Radiol. Sci.
CRC Critical Reviews in Toxicology = CRC Crit. Rev. Toxicol.
Creative Nursing = Creat. Nurs.
Cretaceous Research = Cretaceous Res.
Crisis = Crisis
Critical Care = Crit. Care
Critical Care Clinics = Crit. Care Clin.
Critical Care Medicine = Crit. Care Med.
Critical Care Nurse = Crit. Care Nurse
Critical Care Nursing Clinics of North America = Crit. Care Nurs. Clin. North Am.
Critical Care Nursing Quarterly = Crit. Care Nurs. Q.
Critical Care Update = Crit. Care Update
Critical Reviews in Analytical Chemistry = Crit. Rev. Anal. Chem.
Critical Reviews in Biochemistry and Molecular Biology = Crit. Rev. Biochem. Mol. Biol.
Critical Reviews in Biomedical Engineering = Crit. Rev. Biomed. Eng.
Critical Reviews in Biotechnology = Crit. Rev. Biotechnol.
Critical Reviews in Bone and Mineral Metabolism = Crit. Rev. Bone Miner. Metab.
Critical Reviews in Clinical Laboratory Sciences = Crit. Rev. Clin. Lab. Sci.
Critical Reviews in Computed Tomography = Crit. Rev. Comput. Tomogr.
Critical Reviews in Critical Laboratory Sciences = Crit. Rev. Clin. Lab. Sci.
Critical Reviews in Diagnostic Imaging = Crit. Rev. Diagn. Imaging
Critical Reviews in Environment Science and Technology = Crit. Rev. Env. Sci. Technol.
Critical Reviews in Eukaryotic Gene Expression = Crit. Rev. Eukaryot. Gene Expr.
Critical Reviews in Food Science and Nutrition = Crit. Rev. Food Sci. Nutr.
Critical Reviews in Immunology = Crit. Rev. Immunol.
Critical Reviews in Medical Informatics = Crit. Rev. Med. Inform.
Critical Reviews in Microbiology = Crit. Rev. Microbiol.
Critical Reviews in Neurobiology = Crit. Rev. Neurobiol.
Critical Reviews in Oncogenesis = Crit. Rev. Oncog.
Critical Reviews in Oncology/Hematology = Crit. Rev. Oncol. Hematol.
Critical Reviews in Oral Biology and Medicine = Crit. Rev. Oral Biol. Med.
Critical Reviews in Plant Sciences = Crit. Rev. Plant Sci.
Critical Reviews in Solid State and Materials Sciences = Crit. Rev. Solid State Mater. Sci.
Critical Reviews in Therapeutic Drug Carrier Systems = Crit. Rev. Ther. Drug Carrier Syst.
Critical Reviews in Toxicology = Crit. Rev. Toxicol.
CRNA = CRNA
Croatian Medical Journal = Croat. Med. J.
Croatica Chemica Acta = Croat. Chem. Acta
Crop Protection = Crop Prot.
Crop Science = Crop Sci.
Cross-Reference = Crossreference.
Cross-Reference on Human Resources Management = Crossref. Hum. Resour. Manage.
Cryobiology = Cryobiology
Cryogenics = Cryogenics
Cryosphere Discussions = Cryosphere Discuss.
Crystal Engineering = Cryst. Eng.
Crystal Growth & Design = Cryst. Growth Des.
Crystal Growth and Design = Cryst. Growth Des.
Crystal Research and Technology = Cryst. Res. Technol.
Crystallography Reports = Crystallogr. Rep.
Crystallography Reviews = Crystallogr. Rev.
CrystEngComm = CrystEngComm
Cuihua Xuebao = Cuihua Xuebao
Cultural Diversity and Ethnic Minority Psychology = Cultur. Divers. Ethnic Minor. Psychol.
Culture, Medicine and Psychiatry = Cult. Med. Psychiatry
Cuore e Circolazione = Cuore Circ.
Curationis = Curationis
Current Allergy and Asthma Reports = Curr. Allergy Asthma Rep.
Current Allergy Reports = Curr. Allergy Rep.
Current Alzheimer Research = Curr. Alzheimer Res.
Current Analytical Chemistry = Curr. Anal. Chem.
Current Applied Physics = Curr. Appl Phys.
Current Atherosclerosis Reports = Curr. Atheroscler. Rep.
Current Bioactive Compounds = Curr. Bioact. Compd.
Current Biology = Curr. Biol.
Current Cancer Drug Targets = Curr. Cancer Drug Targets
Current Cardiology Reports = Curr. Cardiol. Rep.
Current Clinical Topics in Infectious Diseases = Curr. Clin. Top. Infect. Dis.
Current Computer-Aided Drug Design = Curr. Comput.-Aided Drug Des.
Current Concepts in Hospital Pharmacy Management = Curr. Concepts Hosp. Pharm. Manage.
Current Concepts in Nutrition = Curr. Concepts Nutr.
Current Developments in Psychopharmacology = Curr. Dev. Psychopharmacol.
Current Diabetes Reports = Curr. Diab. Rep.
Current Directions in Autoimmunity = Curr. Dir. Autoimmun.
Current Drug Abuse Reviews = Curr. Drug Abuse Rev.
Current Drug Delivery = Curr. Drug Deliv.
Current Drug Discovery Technologies = Curr. Drug Discov. Technol.
Current Drug Metabolism = Curr. Drug Metab.
Current Drug Targets = Curr. Drug Targets
Current Drug Targets: Cardiovascular & Haematological Disorders = Curr. Drug Targets: Cardiovasc. & Haematol. Disord.
Current Drug Targets: CNS & Neurological Disorders = Curr. Drug Targets: CNS Neurol. Disord.
Current Drug Targets: Immune, Endocrine and Metabolic Disorders = Curr. Drug Targets: Immune, Endocr. Metab. Disord.
Current Drug Targets: Infectious Disorders = Curr. Drug Targets: Infect. Disord.
Current Drug Targets: Inflammation & Allergy = Curr. Drug Targets: Inflammation Allergy
Current Enzyme Inhibition = Curr. Enzyme Inhib.
Current Eye Research = Curr. Eye Res.
Current Gastroenterology Reports = Curr. Gastroenterol. Rep.
Current Gene Therapy = Curr. Gene Ther.
Current Genetics = Curr. Genet.
Current Genomics = Curr. Genomics
Current Green Chemistry = Curr. Green Chem.
Current Heart Failure Reports = Curr. Heart Fail. Rep.
Current Hematologic Malignancy Reports = Curr. Hematol. Malig. Rep.
Current HIV Research = Curr. HIV Res.
Current HIV/AIDS Reports = Curr. HIV/AIDS Rep.
Current Hypertension Reports = Curr. Hypertens. Rep.
Current Immunology Reviews = Curr. Immunol. Rev.
Current Issues in Intestinal Microbiology = Curr. Issues Intest. Microbiol.
Current Issues in Molecular Biology = Curr. Issues Mol. Biol.
Current Medical Research and Opinion = Curr. Med. Res. Opin.
Current Medicinal Chemistry = Curr. Med. Chem.
Current Medicinal Chemistry: Anti-Cancer Agents = Curr. Med. Chem.: Anti-Cancer Agents
Current Medicinal Chemistry: Anti-Infective Agents = Curr. Med. Chem.: Anti-Infect. Agents
Current Medicinal Chemistry: Anti-Inflammatory & Anti-Allergy Agents = Curr. Med. Chem.: Anti-Inflammatory Anti-Allergy Agents
Current Medicinal Chemistry: Cardiovascular & Hematological Agents = Curr. Med. Chem.: Cardiovasc. Hematol. Agents
Current Medicinal Chemistry: Central Nervous System Agents = Curr. Med. Chem.: Cent. Nerv. Syst. Agents
Current Medicinal Chemistry: Immunology, Endocrine & Metabolic Agents = Curr. Med. Chem.: Immunol., Endocr. Metab. Agents
Current Medicine and Drugs = Curr. Med. Drugs
Current Microbiology = Curr. Microbiol.
Current Molecular Medicine = Curr. Mol. Med.
Current Neurology and Neuroscience Reports = Curr. Neurol. Neurosci. Rep.
Current Neuropharmacology = Curr. Neuropharmacol.
Current Neurovascular Research = Curr. Neurovasc. Res.
Current Oncology Reports = Curr. Oncol. Rep.
Current Opinion in Allergy and Clinical Immunology = Curr. Opin. Allergy Clin. Immunol.
Current Opinion in Biotechnology = Curr. Opin. Biotechnol.
Current Opinion in Cardiology = Curr. Opin. Cardiol.
Current Opinion in Cell Biology = Curr. Opin. Cell Biol.
Current Opinion in Chemical Biology = Curr. Opin. Chem. Biol.
Current Opinion in Clinical Nutrition and Metabolic Care = Curr. Opin. Clin. Nutr. Metab. Care
Current Opinion in Colloid & Interface Science = Curr. Opin. Colloid Interface Sci.
Current Opinion in Colloid and Interface Science = Curr. Opin. Colloid Interface Sci.
Current Opinion in Cosmetic Dentistry = Curr. Opin. Cosmet. Dent.
Current Opinion in Dentistry = Curr. Opin. Dent.
Current Opinion in Drug Discovery & Development = Curr. Opin. Drug Discovery Dev.
Current Opinion in Drug Discovery and Development = Curr. Opin. Drug Discov. Devel.
Current Opinion in Environment Sustainability = Curr. Opin. Environ. Sustainability
Current Opinion in Food Science = Curr. Opin. Food Sci.
Current Opinion in General Surgery = Curr. Opin. Gen. Surg.
Current Opinion in Genetics & Development = Curr. Opin. Genet. Dev.
Current Opinion in Genetics and Development = Curr. Opin. Genet. Dev.
Current Opinion in Hematology = Curr. Opin. Hematol.
Current Opinion in Immunology = Curr. Opin. Immunol.
Current Opinion in Insect Science = Curr. Opin. Insect Sci.
Current Opinion in Investigational Drugs = Curr. Opin. Investig. Drugs
Current Opinion in Lipidology = Curr. Opin. Lipidol.
Current Opinion in Microbiology = Curr. Opin. Microbiol.
Current Opinion in Molecular Therapeutics = Curr. Opin. Mol. Ther.
Current Opinion in Nephrology and Hypertension = Curr. Opin. Nephrol. Hypertens.
Current Opinion in Neurobiology = Curr. Opin. Neurobiol.
Current Opinion in Neurology = Curr. Opin. Neurol.
Current Opinion in Neurology and Neurosurgery = Curr. Opin. Neurol. Neurosurg.
Current Opinion in Obstetrics and Gynecology = Curr. Opin. Obstet. Gynecol.
Current Opinion in Oncology = Curr. Opin. Oncol.
Current Opinion in Ophthalmology = Curr. Opin. Ophthalmol.
Current Opinion in Pediatrics = Curr. Opin. Pediatr.
Current Opinion in Periodontology = Curr. Opin. Periodontol.
Current Opinion in Pharmacology = Curr. Opin. Pharmacol.
Current Opinion in Plant Biology = Curr. Opin. Plant Biol.
Current Opinion in Pulmonary Medicine = Curr. Opin. Pulm. Med.
Current Opinion in Radiology = Curr. Opin. Radiol.
Current Opinion in Rheumatology = Curr. Opin. Rheumatol.
Current Opinion in Solid State and Materials Science = Curr. Opin. Solid State Mater. Sci.
Current Opinion in Structural Biology = Curr. Opin. Struct. Biol.
Current Organic Chemistry = Curr. Org. Chem.
Current Organic Synthesis = Curr. Org. Synth.
Current Osteoporosis Reports = Curr. Osteoporos. Rep.
Current Pain and Headache Reports = Curr. Pain Headache Rep.
Current Pharmaceutical Analysis = Curr. Pharm. Anal.
Current Pharmaceutical Biotechnology = Current Pharm. Biotechnol.
Current Pharmaceutical Design = Curr. Pharm. Des.
Current Pharmacogenomics = Curr. Pharmacogenomics
Current Pharmacogenomics and Personalized Medicine = Curr. Pharmacogenomics Pers. Med.
Current Plant Biology = Curr. Plant Biol.
Current Plant Science in Biotechnology and Agriculture = Curr. Plant Sci. Biotechnol. Agric.
Current Population Reports. Special Censuses. Series P-28 = Curr. Popul. Rep. [Spec. Censuses]
Current Practice in Gerontological Nursing = Curr. Pract. Gerontol. Nurs.
Current Practice in Obstetric and Gynecologic Nursing = Curr. Pract. Obstet. Gynecol. Nurs.
Current Practice in Orthopaedic Surgery = Curr. Pract. Orthop. Surg.
Current Practice in Pediatric Nursing = Curr. Pract. Pediatr. Nurs.
Current Problems in Cancer = Curr. Probl. Cancer
Current Problems in Cardiology = Curr. Probl. Cardiol.
Current Problems in Clinical Biochemistry = Curr. Probl. Clin. Biochem.
Current Problems in Dermatology = Curr. Probl. Dermatol.
Current Problems in Diagnostic Radiology = Curr. Probl. Diagn. Radiol.
Current Problems in Pediatric and Adolescent Health Care = Curr. Probl. Pediatr. Adolesc. Health Care
Current Problems in Pediatrics = Curr. Probl. Pediatr.
Current Problems in Surgery = Curr. Probl. Surg.
Current Protein & Peptide Science = Curr. Protein Pept. Sci.
Current Protein and Peptide Science = Curr. Protein Pept. Sci.
Current Proteomics = Curr. Proteomics
Current Psychiatric Therapies = Curr. Psychiatr. Ther.
Current Psychiatry Reports = Curr. Psychiatry Rep.
Current Rheumatology Reports = Curr. Rheumatol. Rep.
Current Science = Curr. Sci.
Current Separations = Curr. Sep.
Current Separations and Drug Development = Curr. Sep Drug Dev.
Current Sports Medicine Reports = Curr. Sports Med. Rep.
Current Studies in Hematology and Blood Transfusion = Curr. Stud. Hematol. Blood Transfus.
Current Surgery = Curr. Surg.
Current Therapeutic Research, Clinical and Experimental = Curr. Ther. Res. Clin. Exp.
Current Therapy in Endocrinology and Metabolism = Curr. Ther. Endocrinol. Metab.
Current Topics in Cellular Regulation = Curr. Top. Cell. Regul.
Current Topics in Comparative Pathobiology = Curr. Top. Comp. Pathobiol.
Current Topics in Developmental Biology = Curr. Top. Dev. Biol.
Current Topics in Experimental Endocrinology = Curr. Top. Exp. Endocrinol.
Current Topics in Eye Research = Curr. Top. Eye Res.
Current Topics in Hematology = Curr. Top. Hematol.
Current Topics in Medical Mycology = Curr. Top. Med. Mycol.
Current Topics in Medicinal Chemistry (Sharjah, United Arab Emirates) = Curr. Top. Med. Chem. (Sharjah, United Arab Emirates)
Current Topics in Medicinal Chemistry = Curr. Top. Med. Chem.
Current Topics in Membranes = Curr. Top. Membr.
Current Topics in Microbiology and Immunology = Curr. Top. Microbiol. Immunol.
Current Topics in Molecular Endocrinology = Curr. Top. Mol. Endocrinol.
Current Topics in Pathology = Curr. Top. Pathol.
Current Topics in Radiation Research Quarterly = Curr. Top. Radiat. Res. Q.
Current Treatment Options in Oncology = Curr. Treat. Options Oncol.
Current Urology Reports = Curr. Urol. Rep.
Current Vascular Pharmacology = Curr. Vasc. Pharmacol.
Current Women's Health Reports = Curr. Womens Health Rep.
Currents in Alcoholism = Curr. Alcohol.
Currents in Modern Biology = Curr. Mod. Biol.
Cutaneous and Ocular Toxicology = Cutan. Ocul. Toxicol.
Cutis = Cutis
CVP = CVP
Cyberpsychology and Behavior = Cyberpsychol. Behav.
CyTA Journal of Food = CyTA J. Food
Cytobiologie = Cytobiologie
Cytobios = Cytobios
Cytogenetic and Genome Research = Cytogenet. Genome Res.
Cytogenetics = Cytogenetics
Cytogenetics and Cell Genetics = Cytogenet. Cell Genet.
Cytokine & Growth Factor Reviews = Cytokine Growth Factor Rev.
Cytokine = Cytokine
Cytokine and Growth Factor Reviews = Cytokine Growth Factor Rev.
Cytokine+ = Cytokine+
Cytokines = Cytokines
Cytokines and Molecular Therapy = Cytokines Mol. Ther.
Cytokines, Cellular and Molecular Therapy = Cytokines Cell. Mol. Ther.
Cytologia = Cytologia (Tokyo)
Cytometry = Cytometry
Cytometry, Part B: Clinical Cytometry = Cytometry, Part B
Cytometry. Part A = Cytometry A
Cytometry. Part B, Clinical Cytometry = Cytometry B Clin. Cytom.
Cytometry. Supplement = Cytometry. Suppl.
Cytopathology = Cytopathology
Cytotechnology = Cytotechnology
Cytotherapy = Cytotherapy
Czasopismo Stomatologiczne = Czas. Stomatol.
Czech Journal of Food Science = Czech J. Food Sci.
Czechoslovak Journal of Food Sciences = Czech. J. Food Sci.
Czechoslovak Journal of Physics = Czech. J. Phys.
Czechoslovak Medicine = Czech. Med.
Daedalus = Daedalus
Dakar Medical = Dakar Med.
Dalhousie Dental Journal = Dalhousie Dent. J.
Dalton Transactions = Dalton Trans.
Danish Medical Bulletin = Dan. Med. Bull.
Dansk Tidsskrift for Farmaci = Dan. Tidsskr. Farm.
Danski Kemi = Dan. Kemi
Dapim Refuiim = Dapim Refuiim
Data and Knowledge Engineering = Data Knowl. Eng.
Data Science and Engineering = Data Sci. Eng.
Data Science Journal = Data Sci. J.
Data Strategies and Benchmarks = Data Strategies Benchmarks
DDZ: Das Deutsche Zahnarzteblatt = DDZ.
DE: Journal of Dental Engineering = DE J. Dent. Eng.
Deans List = Deans List
Deans Notes = Deans Notes
Death Education = Death Educ.
Death Studies = Death Stud.
Decubitus = Decubitus
Deep Sea Research Part A: Oceanographic Research Papers = Deep Sea Res. Part A
Deep Sea Research Part B: Oceanographic Literature Review = Deep Sea Res. Part B
Deep Sea Research Part I: Oceanographic Research Papers = Deep Sea Res. Part I
Deep Sea Research Part II: Topical Studies in Oceanography = Deep Sea Res. Part II
Deep-Sea Research = Deep-Sea Res.
Delaware Medical Journal = Del. Med. J.
Delaware Nurse = Del. Nurse
Dementia = Dementia
Dementia and Geriatric Cognitive Disorders = Dement. Geriatr. Cogn. Disord.
Demography = Demography
Dens = Dens
Dens Sapiens = Dens Sapiens
Dent: Contemporary Dentistry = Dent
Dentago = Dentago
Dental Abstracts = Dent. Abstr.
Dental Anaesthesia and Sedation = Dent. Anaesth. Sedat.
Dental Angles = Dent. Angles
Dental Assistant = Dent. Assist.
Dental Assistant Journal = Dent. Assist. J.
Dental Assisting = Dent. Assist. (Waco Tx.)
Dental Cadmos = Dent. Cadmos
Dental Clinics of North America = Dent. Clin. North Am.
Dental Concepts = Dent. Concepts
Dental Delineator = Dent. Delin.
Dental Dialogue = Dent. Dialogue
Dental Dienst = Dent. Dienst
Dental Digest = Dent. Dig.
Dental Dimensions = Dent. Dimens.
Dental Discourse = Dent. Discourse
Dental Echo = Dent. Echo (Heidelb.)
Dental Economics = Dent. Econ.
Dental Health = Dent. Health (London)
Dental Historian = Dent. Hist.
Dental Hygiene = Dent. Hyg. (Chic.)
Dental Hygienist = Dent. Hyg. (San Franc.)
Dental Images = Dent. Images
Dental Implantology Update = Dent. Implantol. Update
Dental Journal = Dent. J.
Dental Journal of Malaysia = Dent. J. Malays.
Dental Journal of Malaysia and Singapore = Dent. J. Malaysia Singapore
Dental Journal of Zambia = Dent. J. Zamb.
Dental Lab Management Today = Dent. Lab Manage. Today
Dental Labor = Dent. Labor (Munch.)
Dental Laboratorie Bladet = Dent. Lab. Bl.
Dental Laboratory Review = Dent. Lab. Rev.
Dental Magazine and Oral Topics = Dent. Mag. Oral Top.
Dental Management = Dent. Manage.
Dental Materials = Dent. Mater.
Dental Materials Journal = Dent. Mater. J.
Dental Mirror = Dent. Mirror (Atlanta)
Dental News = Dent. News (Lond.)
Dental Office = Dent. Off.
Dental Outlook = Dent. Outlook
Dental Practice = Dent. Pract. (Cincinnati)
Dental Practice Management = Dent. Pract. Manage.
Dental Practitioner and Dental Record = Dent. Pract. Dent. Rec.
Dental Press = Dent. Press
Dental Radiography and Photography = Dent. Radiogr. Photogr.
Dental School Quarterly, University of Texas Health Science Center at San Antonio = Dent. Sch. Q.
Dental Student = Dent. Stud.
Dental Survey = Dent. Surv.
Dental Team = Dent. Team
Dental Teamwork = Dent. Teamwork
Dental Technician = Dent. Tech.
Dental Therapeutics Newsletter = Dent. Ther. Newsl.
Dental Update = Dent. Update
Dental World = Dent. World
Dental-Revue = Dent. Rev.
Dentalhygienistnews = Dentalhygienistnews
Dentalpractice = Dentalpractice
Dentessence = Dentessence
Dentist = Dentist
Dentist News = Dent. News
Dentistry = Dentistry
Dentistry in Japan = Dent. Jpn. (Tokyo)
Dentistry Today = Dent. Today
Dentisuto (Dentist) = Dentisuto.
Dento-Maxillo-Facial Radiology = Dentomaxillofac. Radiol.
Dento-Maxillo-Facial Radiology. Supplement = Dentomaxillofac. Radiol. Suppl.
Dentoral = Dentoral (Istanbul)
Dentoscope = Dentoscope
Depositional Record = Depositional Rec.
Depression = Depression
Depression and Anxiety = Depress. Anxiety
Dermatitis = Dermatitis
Dermatologia Internationalis = Dermatol. Int.
Dermatologic Clinics = Dermatol. Clin.
Dermatologic Surgery = Dermatol. Surg.
Dermatologica = Dermatologica
Dermatologische Monatsschrift = Dermatol. Monatsschr.
Dermatologische Wochenschrift = Dermatol. Wochenschr.
Dermatology = Dermatology
Dermatology Nursing = Dermatol. Nurs.
Dermatology Online Journal = Dermatol. Online J.
Dermatosen in Beruf und Umwelt (Occupational and Environmental Dermatoses) = Derm. Beruf Umwelt
Desalination = Desalination
Desalination and Water Treatment = Desalin. Water Treat.
Design Issues = Des. Issues
Designed Monomers and Polymers = Des. Monomers Polym.
Desmos = Desmos
Detroit Dental Bulletin = Detroit Dent. Bull.
Deutsche Apotheker Zeitung = Dtsch. Apoth. Ztg.
Deutsche Entomologische Zeitschrift = Dtsch. Entomol. Z.
Deutsche Gesundheitswesen = Dtsch. Gesundheitswes.
Deutsche Hydrographische Zeitschrift = Dtsch. Hydrogr. Z.
Deutsche Krankenpflegezeitschrift = Dtsch. Krankenpflegez.
Deutsche Medizinische Wochenschrift = Dtsch. Med. Wochenschr.
Deutsche Schwesternzeitung = Dtsch. Schwesternztg.
Deutsche Stomatologie = Dtsch. Stomatol.
Deutsche Tierarztliche Wochenschrift = Dtsch. Tierarztl. Wochenschr.
Deutsche Zahn-, Mund- und Kieferheilkunde mit Zentralblatt fur die Gesamte Zahn-, Mund- und Kieferheilkunde = Dtsch. Zahn Mund Kieferheilkd. Zentralbl. Gesamte
Deutsche Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt = Dtsch. Zahn Mund Kieferheilkd. Zentralbl.
Deutsche Zahnarztliche Zeitschrift = Dtsch. Zahnarztl. Z.
Deutsche Zeitschrift fur die Gesamte Gerichtliche Medizin = Dtsch. Z. Gesamte Gerichtl. Med.
Deutsche Zeitschrift fur Mund-, Kiefer-, und Gesichts-Chirurgie = Dtsch. Z. Mund Kiefer Gesichtschir.
Deutsche Zeitschrift fur Nervenheilkunde = Dtsch. Z. Nervenheilkd.
Deutsche Zeitschrift fur Sportmedizin = Dtsch. Z. Sportmed.
Deutsche Zeitschrift fur Verdauungs- und Stoffwechselkrankheiten = Dtsch. Z. Verdau. Stoffwechselkr.
Deutsches Archiv fur Klinische Medizin = Dtsch. Arch. Klin. Med.
Deutsches Medizinisches Journal = Dtsch. Med. J.
Deutsches Zentralblatt fur Krankenpflege = Dtsch. Zentralbl. Krankenpfl.
Development (Cambridge, United Kingdom) = Development (Cambridge, U. K.)
Development = Development
Development and Psychopathology = Dev. Psychopathol.
Development Genes and Evolution = Dev. Genes Evol.
Development Growth and Differentiation = Dev. Growth Differ.
Development. Supplement = Dev. Suppl.
Developmental & Comparative Immunology = Dev. Comp. Immunol.
Developmental and Comparative Immunology = Dev. Comp. Immunol.
Developmental Biology (San Diego, CA, United States) = Dev. Biol. (San Diego, CA, U. S.)
Developmental Biology = Dev. Biol.
Developmental Brain Research = Dev. Brain Res.
Developmental Cell = Dev. Cell
Developmental Dynamics = Dev. Dyn.
Developmental Genetics = Dev. Genet.
Developmental Immunology = Dev. Immunol.
Developmental Medicine and Child Neurology = Dev. Med. Child Neurol.
Developmental Medicine and Child Neurology. Supplement = Dev. Med. Child Neurol. Suppl.
Developmental Neuroscience (Basel, Switzerland) = Dev. Neurosci. (Basel, Switz.)
Developmental Neuroscience = Dev. Neurosci.
Developmental Pharmacology and Therapeutics = Dev. Pharmacol. Ther.
Developmental Psychobiology = Dev. Psychobiol.
Developmental Psychology = Dev. Psychol.
Developmental Review = Dev. Rev.
Developments in Biological Standardization = Dev. Biol. Stand.
Developments in Biologicals (Basel, Switzerland) = Dev. Biol. (Basel, Switz.)
Developments in Biologicals = Dev. Biol.
Developments in Health Economics and Public Policy = Dev. Health Econ. Public Policy
Developments in Ophthalmology = Dev. Ophthalmol.
Developments in Toxicology and Environmental Science = Dev. Toxicol. Environ. Sci.
Diabete = Diabete
Diabetes = Diabetes
Diabetes and Metabolism = Diabetes Metab.
Diabetes and Vascular Disease Research = Diab. Vasc. Dis. Res.
Diabetes Care = Diabetes Care
Diabetes Educator = Diabetes Educ.
Diabetes Research = Diabetes Res.
Diabetes Research and Clinical Practice = Diabetes Res. Clin. Pract.
Diabetes Research and Clinical Practice. Supplement = Diabetes Res. Clin. Pract. Suppl.
Diabetes Technology and Therapeutics = Diabetes Technol. Ther.
Diabetes, Obesity and Metabolism = Diabetes Obes. Metab.
Diabetes/Metabolism Research and Reviews = Diabetes Metab. Res. Rev.
Diabetes/Metabolism Reviews = Diabetes. Metab. Rev.
Diabetic Medicine = Diabet. Med.
Diabetologia = Diabetologia
Diagnostic and Clinical Immunology = Diagn. Clin. Immunol.
Diagnostic and Interventional Imaging = Diagn. Interventional Imaging
Diagnostic and Interventional Radiology = Diagn. Interv. Radiol.
Diagnostic Cytopathology = Diagn. Cytopathol.
Diagnostic Gynecology and Obstetrics = Diagn. Gynecol. Obstet.
Diagnostic Histopathology = Diagn. Histopathol.
Diagnostic Imaging = Diagn. Imaging
Diagnostic Imaging in Clinical Medicine = Diagn. Imaging Clin. Med.
Diagnostic Immunology = Diagn. Immunol.
Diagnostic Microbiology and Infectious Disease = Diagn. Microbiol. Infect. Dis.
Diagnostic Molecular Pathology = Diagn. Mol. Pathol.
Diagnostic Pathology = Diagn. Pathol.
Dialog: Fairleigh Dickinson University School of Dentistry = Dialog. Fairleigh Dickinson Univ. Sch. Dent.
Diamond = Diamond
Diamond and Related Materials = Diamond Relat. Mater.
Diamond Films and Technology = Diamond Films Technol.
Dianhuaxue = Dianhuaxue
Diastema = Diastema
Dicle University Tip Fakultesi Dergisitesi = Dicle Univ. Tip Fakul. Derg.
DICP = DICP
Differentiation (Malden, MA, United States) = Differentiation (Malden, MA, U. S.)
Differentiation = Differentiation
Diffusion and Defect Data--Solid State Data, Pt. A: Defect and Diffusion Forum = Diffus. Defect Data, Pt. A
Diffusion and Defect Data--Solid State Data, Pt. B: Solid State Phenomena = Diffus. Defect Data, Pt. B
Digestion = Digestion
Digestive and Liver Disease = Dig. Liver Dis.
Digestive Diseases = Dig. Dis.
Digestive Diseases and Sciences = Dig. Dis. Sci.
Digestive Surgery = Dig. Surg.
Digital Investigation = Digital Invest.
Digital Signal Processing = Digital Signal Process.
Digitale Bilddiagnostik = Digitale Bilddiagn.
Dimensions = Dimensions (Wash.)
Dimensions in Health Service = Dimens. Health Serv.
Dimensions in Oncology Nursing = Dimens. Oncol. Nurs.
Dimensions of Critical Care Nursing = Dimens. Crit. Care Nurs.
Diqiu Huaxue = Diqiu Huaxue
Director = Director
Directors and Boards = Dir. Boards
Disability and Rehabilitation = Disabil. Rehabil.
Disasters = Disasters
Discharge Planning Update = Disch. Plann. Update
Discovery Medicine = Discov. Med.
Discrete Applied Mathematics = Discrete Appl. Math.
Discussions of the Faraday Society = Discuss. Faraday Soc.
Disease Markers = Dis. Markers
Disease-a-Month = Dis. Mon.
Diseases of Aquatic Organisms = Dis. Aquat. Organ.
Diseases of the Chest = Dis. Chest
Diseases of the Colon and Rectum = Dis. Colon Rectum
Diseases of the Esophagus = Dis. Esophagus
Diseases of the Nervous System = Dis. Nerv. Syst.
Diskussionsforum Medizinische Ethik = Diskussionsforum Med. Ethik
Distributed Systems Engineering = Distrib. Sys. Eng.
District Nursing = Dist. Nurs.
Diversity and Distributions = Divers. Distrib.
Divulgacion Cultural Odontologica = Divulg. Cult. Odontol.
DNA = DNA
DNA and Cell Biology = DNA Cell Biol.
DNA Repair = DNA Repair
DNA Research = DNA Res.
DNA Sequence = DNA Seq.
Documenta Ophthalmologica = Doc. Ophthalmol.
Doklady Akademii Nauk = Dokl. Akad. Nauk
Doklady Akademii Nauk SSSR = Dokl. Akad. Nauk SSSR
Doklady Biochemistry and Biophysics = Dokl. Biochem. Biophys.
Doklady Biophysics = Dokl. Biophys.
Doklady Bolgarskoi Akademii Nauk = Dokl. Bolg. Akad. Nauk
Doklady Chemical Technology = Dokl. Chem. Technol.
Doklady Chemistry = Dokl. Chem.
Doklady Earth Sciences = Dokl. Earth Sci.
Doklady Physical Chemistry = Dokl. Phys. Chem.
Doklady Physics = Dokl. Phys.
Doklady. Biochemistry and Biophysics = Dokl. Biochem. Biophys.
Domestic Animal Endocrinology = Domest. Anim. Endocrinol.
Dopovidi Natsional'noi Akademii Nauk Ukraini = Dopov. Nats. Akad. Nauk Ukr.
DP Reports = DP Rep.
DP: Dental Practice = Dent. Pract. (Ewell)
DRG Monitor = DRG Monit.
Drinking Water Engineering and Science = Drinking Water Eng. Sci.
Drinking Water Engineering and Science Discussions = Drinking Water Eng. Sci. Discuss.
Drug and Alcohol Dependence = Drug Alcohol Depend.
Drug and Chemical Toxicology (1977) = Drug Chem. Toxicol. (1977)
Drug and Chemical Toxicology = Drug Chem. Toxicol.
Drug and Therapeutics Bulletin = Drug Ther. Bull.
Drug Delivery = Drug Delivery
Drug Design and Delivery = Drug Des. Deliv.
Drug Design and Discovery = Drug Des. Discov.
Drug Development and Industrial Pharmacy = Drug Dev. Ind. Pharm.
Drug Development Research = Drug Dev. Res.
Drug Discovery and Development = Drug Discovery Dev.
Drug Discovery Today = Drug Discovery Today
Drug Information Journal = Drug Inf. J.
Drug Intelligence and Clinical Pharmacy = Drug Intell. Clin. Pharm.
Drug Metabolism and Disposition = Drug Metab. Dispos.
Drug Metabolism and Drug Interactions = Drug Metabol. Drug Interact.
Drug Metabolism and Pharmacokinetics = Drug Metab. Pharmacokinet.
Drug Metabolism Reviews = Drug Metab. Revi.
Drug Repurposing, Rescue, and Repositioning = Drug Repurposing Rescue Repositioning
Drug Resistance Updates = Drug Resist. Updat.
Drug Safety = Drug Saf.
Drug Testing and Analysis = Drug Test. Anal.
Drug Therapeutics = Drug Ther.
Drug-Nutrient Interactions = Drug. Nutr. Interact.
Drugs = Drugs
Drugs and Aging = Drugs Aging
Drugs in R and D = Drugs R. D.
Drugs Under Experimental and Clinical Research = Drugs Exp. Clin. Res.
Drying Technology = Drying Technol.
DTW: Deutsche Tierarztliche Wochenschrift = DTW Dtsch. Tierarztl. Wochenschr.
Duke Law Journal = Duke Law J.
Duodecim = Duodecim
Dyes and Pigments = Dyes Pigm.
Dynamics and Control = Dyn. Control
Dynamics of Atmospheres and Oceans = Dyn. Atmos. Oceans
Dysphagia = Dysphagia
E-ITV: Educational and Industrial Television = EITV
E-Journal of Chemistry = E-J. Chem.
e-Journal of Surface Science and Nanotechnology = e-J. Surf. Sci. Nanotechnol.
Ear and Hearing = Ear Hear.
Ear, Nose, and Throat Journal = Ear. Nose. Throat J.
Early Human Development = Early Hum. Dev.
Early Pregnancy = Early Pregnancy
Earth and Environmental Science Transactions = Earth Environ. Sci. Trans.
Earth and Planetary Science Letters = Earth Planet. Sci. Lett.
Earth and Space Science = Earth Space Sci.
Earth Interactions = Earth Interact
Earth Science Frontiers = Earth Sci. Front.
Earth Science Informatics = Earth Sci. Inf.
Earth Sciences Research Journal = Earth Sci. Res. J.
Earth Surface Dynamics = Earth Surf. Dyn.
Earth Surface Dynamics Discussions = Earth Surf. Dyn. Discuss.
Earth Surface Processes and Landforms = Earth Surf. Processes Landforms
Earth System Dynamics = Earth Syst. Dyn.
Earth System Dynamics Discussions = Earth Syst. Dyn. Discuss.
Earth System Science Data = Earth Syst. Sci. Data
Earth System Science Data Discussions = Earth Syst. Sci. Data Discuss.
Earth's Future = Earth's Future
Earth, Planets and Space = Earth Planets Space
Earth-Science Reviews = Earth Sci. Rev.
Earthquake Engineering and Structural Dynamics = Earthquake Eng. Struct. Dyn.
East African Medical Journal = East Afr. Med. J.
Eating and Weight Disorders = Eat. Weight Disord.
Ebony = Ebony
EBRI Issue Brief = EBRI Issue Brief
Echo Research and Practice = Echo Res. Pract.
Echocardiography = Echocardiography
Ecletica Quimica = Ecletica Quim.
Eclogae Geologicae Helvetiae = Eclogae Geol. Helv.
Ecohydrology & Hydrobiology = Ecohydrol. Hydrobiol.
Ecological Applications = Ecol. Appl.
Ecological Chemistry and Engineering = Ecol. Chem. Eng.
Ecological Chemistry and Engineering A = Ecol. Chem. Eng. A
Ecological Chemistry and Engineering S = Ecol. Chem. Eng. S
Ecological Complexity = Ecol. Complexity
Ecological Conservation = Ecol. Conserv.
Ecological Economics = Ecol. Econ.
Ecological Engineering = Ecol. Eng.
Ecological Entomology = Ecol. Entomol.
Ecological Indicators = Ecol. Indic.
Ecological Informatics = Ecol. Inf.
Ecological Management and Restoration = Ecol. Manage. Restor.
Ecological Modelling = Ecol. Modell.
Ecological Research = Ecol. Res.
Ecology and Society = Ecol. Soc.
Ecology of Disease = Ecol. Dis.
Economic Botany = Econ. Bot.
Economic Geology = Econ. Geol.
Economic Geology and the Bulletin of the Society of Economic Geologists = Econ. Geol. Bull. Soc. Econ. Geol.
Economic Inquiry = Econ. Inq.
Economics and Human Biology = Econ. Hum. Biol.
Ecosystem Health and Sustainability = Ecosyst. Health Sustainability
Ecosystem Services = Ecosyst. Serv.
Ecotoxicology and Environment Safety = Ecotoxicol. Environ. Saf.
Ecotoxicology and Environmental Safety = Ecotoxicol. Environ. Saf.
ECS Transactions = ECS Trans.
ED Management = ED Manag.
Edinburgh Dental Hospital Gazette = Edinb. Dent. Hosp. Gaz.
EDS Magazine = EDS Mag.
EDTNA/ERCA Journal = EDNTNA ERCA J.
Educacion Dental = Educ. Dent. (Ica)
Educacion Medica y Salud = Educ. Med. Salud
Educacion Quimica = Educ. Quim.
Education for Chemical Engineers = Educ. Chem. Eng.
Education in Chemistry = Educ. Chem.
Educational Administration Quarterly = Educ. Adm. Q.
Educational and Industrial Television = Educ. Ind. Telev.
Educational Directions for Dental Auxiliaries = Educ. Dir. Dent. Aux.
Educational Directions in Dental Hygiene = Educ. Dir. Dent. Hyg.
EEG-EMG: Zeitschrift fur Elektroenzephalographie, Elektromyographie und Verwandte Gebiete = EEG EMG Z. Elektroenzephalogr. Elektromyogr. Verwandte Geb.
Effective Clinical Practice = Eff. Clin. Pract.
Effective Health Care = Eff. Health Care
EFSA Journal = EFSA J.
Egyptian Dental Journal = Egypt. Dent. J.
Egyptian Journal of Agronomy = Egypt. J. Agron.
Egyptian Journal of Analytical Chemistry = Egypt. J. Anal. Chem.
Egyptian Journal of Aquatic Research = Egypt. J. Aquat. Res.
Egyptian Journal of Bilharziasis = Egypt. J. Bilharz.
Egyptian Journal of Biochemistry and Molecular Biology = Egypt. J. Biochem. Mol. Biol.
Egyptian Journal of Biotechnology = Egypt. J. Biotechnol.
Egyptian Journal of Chemistry = Egypt. J. Chem.
Egyptian Journal of Geology = Egypt. J. Geol.
Egyptian Journal of Hospital Medicine = Egypt. J. Hosp. Med.
Egyptian Journal of Petroleum = Egypt. J. Pet.
Egyptian Journal of Psychiatry = Egypt. J. Psychiatry
Egyptian Journal of Radiology and Nuclear Medicine = Egypt. J. Radiol. Nucl. Med.
Egyptian Journal of Remote Sensing and Space Science = Egypt. J. Remote Sens. Space. Sci.
Eicosanoids = Eicosanoids
Einstein Journal of Biology and Medicine = Einstein J. Biol. Med.
Einstein Quarterly Journal of Biology and Medicine = Einstein Q. J. Biol. Med.
Eisei Shikenjo Hokoku (Bulletin of National Institute of Hygienic Sciences) = Eisei Shikenjo Hokoku
Ekologiia = Ekologiia
Ekotekhnologii i Resursosberezhenie = Ekotekhnol. Resursosberezhenie
Eksperimental'naya i Klinicheskaya Farmakologiya = Eksp. Klin. Farmakol.
Eksperimentalna Meditsina i Morfologiia = Eksp. Med. Morfol.
Eksperimentalnaia i Klinicheskaia Farmakologiia = Eksp. Klin. Farmakol.
Eksperimentalnaia i Klinicheskaia Gastroenterologiia = Eksp. Klin. Gastroenterol.
Eksperimentalnaia Khirurgiia i Anesteziologiia = Eksp. Khir. Anesteziol.
Eksperimentalnaia Onkologiia = Eksp. Onkol.
Elderly Care = Elder. Care
Electric Power Components & Systems = Electr. Power Compon. Syst.
Electric Power Systems Research = Electr. Power Syst. Res.
Electrical Engineering in Japan = Electr. Eng. Jpn.
Electro- and Magnetobiology = Electro- Magnetobiol.
Electroanalysis = Electroanalysis
Electrochemical and Solid-State Letters = Electrochem. Solid-State Lett.
Electrochemical Society Interface = Electrochem. Soc. Interface
Electrochemistry (Tokyo, Japan) = Electrochemistry (Tokyo, Jpn.)
Electrochemistry Communications = Electrochem. Commun.
Electrochimica Acta = Electrochim. Acta
Electrocomponent Science and Technology = Electrocomponent Sci. Technol.
Electrodiagnostic-Therapie = Electrodiagn. Ther.
Electroencephalography and Clinical Neurophysiology = Electroencephalogr. Clin. Neurophysiol.
Electroencephalography and Clinical Neurophysiology. Supplement = Electroencephalogr. Clin. Neurophysiol. Suppl.
Electromagnetic Biology and Medicine = Electromagn. Biol. Med.
Electromyography = Electromyography
Electromyography and Clinical Neurophysiology = Electromyogr. Clin. Neurophysiol.
Electron Microscopy Reviews = Electron Microsc. Rev.
Electronic Journal of Biotechnology = Electron. J. Biotechnol.
Electronic Journal of Boundary Elements = Electron. J. Boundary Elem.
Electronic Journal of Geotechnical Engineering = Electron. J. Geotech. Eng.
Electronic Journal of Operational Meteorology = Electron. J. Oper. Meteorol.
Electronic Journal of Severe Storms Metereology = Electron. J. Severe Storms Metereol.
Electronic Journal of Theoretical Chemistry = Electron. J. Theor. Chem.
Electronic Materials Letters = Electron. Mater. Lett.
Electronic Notes in Theoretical Computer Science = Electron. Notes Theor. Comput. Sci.
Electronic Systems News = Electron. Syst. News
Electronic Technology = Electron. Technol.
Electronic Transactions on Numerical Analysis = Electron. Trans. Numer. Anal.
Electronics and Communications in Japan = Electron. Commun. Jpn.
Electronics and Power = Electron. Power
Electronics Education = Electron. Educ.
Electronics Letters = Electron. Lett.
Electrophoresis = Electrophoresis
Elektromedizin, Biomedizin und Technik = Elektromed. Biomed. Tech.
Elektrotechnik und Maschinenbau = Elektrotech. Maschinenbau
Elektrotechnische Zeitschrift = Elektrotech. Z.
EMBO Journal = EMBO J.
EMBO Reports = EMBO Rep.
Embryologia = Embryologia (Nagoya)
Emergency = Emergency
Emergency Department News = Emerg. Dep. News
Emergency Health Services Quarterly = Emerg. Health Serv. Q.
Emergency Health Services Review = Emerg. Health Serv. Rev.
Emergency Medical Services = Emerg. Med. Serv.
Emergency Medicine = Emerg. Med.
Emergency Medicine Australasia = Emerg. Med. Australas.
Emergency Medicine Clinics of North America = Emerg. Med. Clin. North Am.
Emergency Medicine Journal = Emerg. Med. J.
Emergency Nurse = Emerg. Nurse
Emergency Planning Digest = Emerg. Plann. Dig.
Emerging Infectious Diseases = Emerg. Infect. Dis.
Emotion = Emotion
Emphasis, Nursing = Emphasis Nurs.
Employee Benefit Plan Review = Employee Benefit Plan Rev.
Employee Benefits Journal = Empl. Benefits J.
Employee Health and Fitness Newsletter = Employee Health Fitness Newsl.
Employee Relations Law Journal = Employee Relat. Law J.
Employment Relations Today = Employ. Relat. Today
EMT Journal = EMT J.
Enantiomer = Enantiomer
Encephale = Encephale
Endeavour = Endeavour
ENDO = ENDO
Endocrine = Endocrine
Endocrine Development = Endocr. Dev.
Endocrine Journal = Endocr. J.
Endocrine Regulations = Endocr. Regul.
Endocrine Research = Endocr. Res.
Endocrine Research Communications = Endocr. Res. Commun.
Endocrine Reviews = Endocr. Rev.
Endocrine, Metabolic and Immune Disorders Drug Targets = Endocr. Metab. Immune Disord. Drug Targets
Endocrinologia e Scienza della Costituzione = Endocrinol. Sci. Cost.
Endocrinologia Experimentalis = Endocrinol. Exp.
Endocrinologia Japonica = Endocrinol. Jpn.
Endocrinologie = Endocrinologie
Endocrinology = Endocrinology
Endocrinology and Metabolism Clinics of North America = Endocrinol. Metab. Clin. North Am.
Endodoncia = Endodoncia (Mex.)
Endodontic Practice = Endod. Pract.
Endodontic Report = Endod. Rep.
Endodontics and Dental Traumatology = Endod. Dent. Traumatol.
Endokrinologie = Endokrinologie
Endokrynologia Polska = Endokrynol. Pol.
Endoscopic Surgery and Allied Technologies = Endosc. Surg. Allied Technol.
Endoscopy = Endoscopy
Endothelium = Endothelium
Energie Wasser Praxis = Energ. Wasser Prax.
Energy & Environment = Energy Environ.
Energy & Environmental Science = Energy Environ. Sci.
Energy & Fuels = Energy Fuels
Energy and Buildings = Energy Build.
Energy and Fuels = Energy Fuels
Energy Conversion and Management = Energy Convers. Manage.
Energy Economics = Energy Econ.
Energy Efficiency = Energy Effic.
Energy Engineering = Energy Eng.
Energy Exploration & Exploitation = Energy Explor. Exploit.
Energy Harvesting Systems = Energy Harvesting Syst.
Energy Procedia = Energy Procedia
Energy Research & Social Science = Energy Res. Social Sci.
Energy Sources, Part A: Recovery, Utilization, and Environmental Effects = Energy Sources Part A
Energy Sources, Part B: Economics, Planning and Policy = Energy Sources Part B
Energy Systems = Energy Syst.
Enfermedades Infecciosas y Microbiologia Clinica = Enferm. Infecc. Microbiol. Clin.
Enfermeria = Enfermeria
Enfermeria Intensiva = Enferm. Intensiva
Enfoque = Enfoque
Engineered Casting Solutions = Eng. Cast. Solutions
Engineering & Technology = Eng. Technol.
Engineering Analysis with Boundary Elements = Eng. Anal. Boundary Elem.
Engineering and Mining Journal = Eng. Min. J.
Engineering and Mining Journal Press = Eng. Min. J. Press
Engineering Applications of Artificial Intelligence = Eng. Appl. Artif. Intell.
Engineering Failure Analysis = Eng. Fail. Anal.
Engineering Fracture Mechanics = Eng. Fract. Mech.
Engineering Geology = Eng. Geol.
Engineering in Agriculture, Environment and Food = Eng. Agric. Environ. Food
Engineering in Life Sciences = Eng. Life Sci.
Engineering in Medicine = Eng. Med.
Engineering Management Journal = Eng. Manage. J.
Engineering Optimization = Eng. Optim.
Engineering Science and Education Journal = Eng. Sci. Educ. J.
Engineering Science and Technology = Eng. Sci. Technol.
Engineering Sciences = Eng. Sci.
Engineering Structures = Eng. Struct.
Engineering Studies = Eng. Stud.
ENLB: Emergency Nurse Legal Bulletin = ENLB Emerg. Nurse Leg. Bull.
ENO FO = ENO FO
ENTechnology = Entechnology
Entomologia Experimentalis et Applicata = Entomol. Exp. Appl.
Entomological News = Entomol. News
Entomological Research = Entomol. Res.
Entomological Science = Entomol. Sci.
Entomologische Zeitschrift = Entomol. Z.
Environ. Chem. Preprints of Extended Abstracts presented at the ACS National Meeting, American Chemical Society, Division of Environmental Chemistry = Prepr. Ext. Abstr. ACS Natl. Meet., Am. Chem. Soc., Div.
Environ. Eng. Journal of Environmental Science and Health, Part A: Toxic/Hazardous Substances & Environmental Engineering = J. Environ. Sci. Health, Part A: Toxic/Hazard. Subst.
Environment Carcinogenesis and Ecotoxicology Reviews = Environ. Carcinog. Ecotoxicol. Rev.
Environment International = Environ. Int.
Environment Protection Engineering = Environ. Prot. Eng.
Environmental and Engineering Geoscience = Environ. Eng. Geosci.
Environmental and Experimental Botany = Environ. Exp. Bot.
Environmental and Molecular Mutagenesis = Environ. Mol. Mutagen.
Environmental and Resource Economics = Environ. Resour. Econ.
Environmental Bioindicators = Environ. Bioindic.
Environmental Biology and Medicine = Environ. Biol. Med.
Environmental Biology of Fishes = Environ. Biol. Fishes
Environmental Biosafety Research = Environ. Biosafety Res.
Environmental Chemistry = Environ. Chem.
Environmental Chemistry Letters = Environ. Chem. Lett.
Environmental Conservation = Environ. Conserv.
Environmental Control in Biology = Environ. Control. Biol.
Environmental Engineering and Management Journal = Environ. Eng. Manage. J.
Environmental Engineering and Policy = Environ. Eng. Policy
Environmental Engineering Research = Environ.  Eng. Res.
Environmental Engineering Science = Environ. Eng. Sci.
Environmental Fluid Mechanics = Environ. Fluid Mech.
Environmental Forensics = Environ. Forensics
Environmental Geochemistry and Health = Environ. Geochem. Health
Environmental Geology = Environ. Geol.
Environmental Geosciences = Environ. Geosci.
Environmental Health = Environ. Health
Environmental Health and Preventive Medicine = Environ. Health Preventative Med.
Environmental Health Perspectives = Environ. Health Perspect.
Environmental Health Series. Radiological Health = Environ. Health Ser. [Radiol. Health]
Environmental Impact Assessment Review = Environ. Impact Assess. Rev.
Environmental Letters = Environ. Lett.
Environmental Management = Environ. Manage.
Environmental Microbiology = Environ. Microbiol.
Environmental Modeling and Assessment = Environ. Model. Assess.
Environmental Modelling and Software = Environ. Modell. Software
Environmental Monitoring and Assessment = Environ. Monit. Assess.
Environmental Mutagenesis = Environ. Mutagen.
Environmental Nanotechnology, Monitoring & Management = Environ. Nanotechnol. Monit. Manage.
Environmental Physiology and Biochemistry = Environ. Physiol. Biochem.
Environmental Pollution (Amsterdam, Netherlands) = Environ. Pollut. (Amsterdam, Neth.)
Environmental Pollution = Environ. Pollut.
Environmental Practice = Environ. Pract.
Environmental Progress & Sustainable Energy = Environ. Prog. Sustainable Energy
Environmental Progress = Environ. Prog.
Environmental Quality and Safety = Environ. Qual. Saf.
Environmental Quality and Safety. Supplement = Environ. Qual. Saf. Suppl.
Environmental Quality Management = Environ. Qual. Manage.
Environmental Research = Environ. Res.
Environmental Research Letters = Environ. Res. Lett.
Environmental Science & Policy = Environ. Sci. Policy
Environmental Science & Technology = Environ. Sci. Technol.
Environmental Science & Technology Letters = Environ. Sci. Technol. Lett.
Environmental Science and Pollution Research International = Environ. Sci. Pollut. Res. Int.
Environmental Science and Technology = Environ. Sci. Technol.
Environmental Science and Technology Letters = Environ. Sci. Technol. Lett.
Environmental Science: Nano = Environ. Sci. Nano
Environmental Science: Processes & Impacts = Environ. Sci. Processes Impacts
Environmental Science: Water Research & Technology = Environ. Sci. Water Res. Technol.
Environmental Sciences Europe = Environ. Sci. Eur.
Environmental Technology & Innovation = Environ. Technol. Innovation
Environmental Technology = Environ. Technol.
Environmental Toxicology = Environ. Toxicol.
Environmental Toxicology and Chemistry = Environ. Toxicol. Chem.
Environmental Toxicology and Pharmacology = Environ. Toxicol. Pharmacol.
Environmental Toxicology and Water Quality = Environ. Toxicol. Water Qual.
Enzyme = Enzyme
Enzyme and Microbial Technology = Enzyme Microb. Technol.
Enzyme and Protein = Enzyme Protein
Enzymologia = Enzymologia
Enzymologia Biologica et Clinica = Enzymol. Biol. Clin. (Basel)
Eos, Transactions, American Geophysical Union (EOS) = Eos, Trans. Amer. Geophys. Union
Epatologia = Epatologia
Epheta: Revista de Enfermeria y Accion Social = Epheta
Epidemiologia e Prevenzione = Epidemiol. Prev.
Epidemiologia e Psichiatria Sociale = Epidemiol. Psichiatr. Soc.
Epidemiologic Reviews = Epidemiol. Rev.
Epidemiological Bulletin = Epidemiol. Bull.
Epidemiologie, Mikrobiologie, Imunologie = Epidemiol. Mikrobiol. Imunol.
Epidemiology = Epidemiology
Epidemiology and Community Health = Epidemiol. Community Health
Epidemiology and Infection = Epidemiol. Infect.
Epilepsia = Epilepsia
Epilepsy Research = Epilepsy Res.
Epilepsy Research. Supplement = Epilepsy Res. Suppl.
Epileptic Disorders = Epileptic. Disord.
Epione = Epione
Epithelial Cell Biology = Epithelial Cell Biol.
Epitheorese Klinikes Farmakologias kai Farmakokinetikes, International Edition = Epitheor. Klin. Farmakol. Farmakokinet. Int. Ed.
EPJ Applied Metamaterials = EPJ Appl. Metamater.
Equine and Comparative Exercise Physiology = Equine Comp. Exercise Physiol.
Equine Veterinary Journal = Equine Vet. J.
Equine Veterinary Journal. Supplement = Equine Vet. J. Suppl.
Erdoel & Kohle Erdgas, Petrochemie = Erdoel, Kohle, Erdgas, Petrochem.
Erdoel, Erdgas, Kohle = Erdoel, Erdgas, Kohle
Ergebnisse der Allgemeinen Pathologie und Pathologischen Anatomie = Ergeb. Allg. Pathol. Pathol. Anat.
Ergebnisse der Anatomie und Entwicklungsgeschichte = Ergeb. Anat. Entwicklungsgesch.
Ergebnisse der Chirurgie und Orthopadie = Ergeb. Chir. Orthop.
Ergebnisse der Inneren Medizin und Kinderheilkunde = Ergeb. Inn. Med. Kinderheilkd.
Ergebnisse der Mikrobiologie, Immunitatsforschung und Experimentellen Therapie = Ergeb. Mikrobiol. Immunitatsforsch. Exp. Ther.
Ergebnisse der Physiologie, Biologischen Chemie und Experimentellen Pharmakologie = Ergeb. Physiol.
Ergonomics = Ergonomics
Ernährung - Wissenschaft und Praxis = Ernahrung Wiss. Prax.
ESA Bulletin = ESA Bull.
ESA Scientific and Technical Review = ESA Sci. Tech. Rev.
Esencia Odontologica = Esencia Odontol.
Essays in Biochemistry = Essays Biochem.
Essays in Fundamental Immunology = Essays Fundam. Immunol.
Essays in Neurochemistry and Neuropharmacology = Essays Neurochem. Neuropharmacol.
Estodont Press = Estodont Press
Estomatologia = Estomatologia
Estomatologia e Cultura = Estomatol. Cult.
Estonian Journal of Engineering = Est. J. Eng.
Estuaries and Coasts = Estuaries Coasts
Estuarine and Coastal Marine Science = Estuarine Coastal Mar. Sci.
Estuarine, Coastal and Shelf Science = Estuarine Coastal Shelf Sci.
ET Journal = ET J.
Ethics in Science and Medicine = Ethics Sci. Med.
Ethiopian Medical Journal = Ethiop. Med. J.
Ethnicity and Disease = Ethn. Dis.
Ethnicity and Health = Ethn. Health
Etudes sur les Soins et le Service Infirmier = Etud. Soins Serv. Infirm.
Eugenics Quarterly = Eugen. Q.
Eugenics Review = Eugen. Rev.
Eugenics Society Symposia = Eugen. Soc. Symp.
Eukaryotic Cell = Eukaryot. Cell
Eurasian Chemico-Technological Journal = Eurasian Chem. Technol. J.
Eurasian Journal of Analytical Chemistry = Eurasian J. Anal. Chem.
EURASIP Journal on Bioinformatics & Systems Biology = EURASIP J. Bioinf. Syst. Biol.
EURO Reports and Studies = EURO Rep. Stud.
Europa Medica (Edicion Espanola) = Eur. Med. (Paris)
Europace = Europace
European Addiction Research = Eur. Addict. Res.
European Archives of Oto-Rhino-Laryngology = Eur. Arch. Otorhinolaryngol.
European Archives of Oto-Rhino-Laryngology. Supplement = Eur. Arch. Otorhinolaryngol. Suppl.
European Archives of Paediatric Dentistry = Eur. Arch. Paediatr. Dent.
European Archives of Psychiatry and Clinical Neuroscience = Eur. Arch. Psychiatry Clin. Neurosci.
European Archives of Psychiatry and Neurological Sciences = Eur. Arch. Psychiatry Neurol. Sci.
European Biophysics Journal = Eur. Biophys. J.
European Cells and Materials = Eur. Cell. Mater.
European Child and Adolescent Psychiatry = Eur. Child Adolesc. Psychiatry
European Cytokine Network = Eur. Cytokine Netw.
European Food Research and Technology = Eur. Food Res. Technol.
European Heart Journal = Eur. Heart J.
European Journal of Agronomy = Eur. J. Agron.
European Journal of Anaesthesiology = Eur. J. Anaesthesiol.
European Journal of Anaesthesiology. Supplement = Eur. J. Anaesthesiol. Suppl.
European Journal of Applied Mathematics = Eur. J. Appl. Math.
European Journal of Applied Microbiology = Eur. J. Appl. Microbiol.
European Journal of Applied Microbiology and Biotechnology = Eur. J. Appl. Microbiol. Biotechnol.
European Journal of Applied Physiology = Eur. J. Appl. Physiol.
European Journal of Applied Physiology and Occupational Physiology = Eur. J. Appl. Physiol.
European Journal of Basic and Applied Histochemistry = Eur. J. Basic Appl. Histochem.
European Journal of Biochemistry = Eur. J. Biochem.
European Journal of Cancer = Eur. J. Cancer
European Journal of Cancer and Clinical Oncology = Eur. J. Cancer Clin. Oncol.
European Journal of Cancer Care (English Language Edition) = Eur. J. Cancer Care (Engl.)
European Journal of Cancer Prevention = Eur. J. Cancer Prev.
European Journal of Cancer. Part B, Oral Oncology = Eur. J. Cancer. B. Oral Oncol.
European Journal of Cardio-Thoracic Surgery = Eur. J. Cardiothorac. Surg.
European Journal of Cardiology = Eur. J. Cardiol.
European Journal of Cardiovascular Nursing = Eur. J. Cardiovasc. Nurs.
European Journal of Cardiovascular Prevention and Rehabilitation = Eur. J. Cardiovasc. Prev. Rehabil.
European Journal of Cell Biology = Eur. J. Cell Biol.
European Journal of Cell Biology. Supplement = Eur. J. Cell Biol. Suppl.
European Journal of Clinical Chemistry and Clinical Biochemistry = Eur. J. Clin. Chem. Clin. Biochem.
European Journal of Clinical Investigation = Eur. J. Clin. Invest.
European Journal of Clinical Microbiology & Infectious Diseases = Eur. J. Clin. Microbiol. Infect. Dis.
European Journal of Clinical Microbiology = Eur. J. Clin. Microbiol.
European Journal of Clinical Microbiology and Infectious Diseases = Eur. J. Clin. Microbiol. Infect. Dis.
European Journal of Clinical Nutrition = Eur. J. Clin. Nutr.
European Journal of Clinical Pharmacology = Eur. J. Clin. Pharmacol.
European Journal of Contraception and Reproductive Health Care = Eur. J. Contracept. Reprod. Health Care
European Journal of Dental Education = Eur. J. Dent. Educ.
European Journal of Dermatology = Eur. J. Dermatol.
European Journal of Disorders of Communication = Eur. J. Disord. Commun.
European Journal of Drug Metabolism and Pharmacokinetics = Eur. J. Drug Metab. Pharmacokinet.
European Journal of Echocardiography = Eur. J. Echocardiogr.
European Journal of Emergency Medicine = Eur. J. Emerg. Med.
European Journal of Endocrinology = Eur. J. Endocrinol.
European Journal of Engineering Educatino = Eur. J. Eng. Educ.
European Journal of Entomology = Eur. J. Entomol.
European Journal of Epidemiology = Eur. J. Epidemiol.
European Journal of Gastroenterology and Hepatology = Eur. J. Gastroenterol. Hepatol.
European Journal of Gynaecological Oncology = Eur. J. Gynaecol. Oncol.
European Journal of Haematology = Eur. J. Haematol.
European Journal of Haematology. Supplementum = Eur. J. Haematol. Suppl.
European Journal of Health Economics = Eur. J. Health Econ.
European Journal of Heart Failure = Eur. J. Heart Fail.
European Journal of Histochemistry = Eur. J. Histochem.
European Journal of Human Genetics = Eur. J. Hum. Genet.
European Journal of Immunogenetics = Eur. J. Immunogenet.
European Journal of Immunology = Eur. J. Immunol.
European Journal of Inorganic Chemistry = Eur. J. Inorg. Chem.
European Journal of Intensive Care Medicine = Eur. J. Intensive Care Med.
European Journal of Lipid Science and Technology = Eur. J. Lipid Sci. Technol.
European Journal of Mass Spectrometry = Eur. J. Mass Spectrom.
European Journal of Mechanics - A/Solids = Eur. J. Mech. A. Solids
European Journal of Mechanics - B/Fluids = Eur. J. Mech. B. Fluids
European Journal of Medical Genetics = Eur. J. Med. Genet.
European Journal of Medical Research = Eur. J. Med. Res.
European Journal of Medicinal Chemistry = Eur. J. Med. Chem.
European Journal of Medicine = Eur. J. Med.
European Journal of Mineralogy = Eur. J. Mineral.
European Journal of Morphology = Eur. J. Morphol.
European Journal of Neurology = Eur. J. Neurol.
European Journal of Neuroscience = Eur. J. Neurosci.
European Journal of Nuclear Medicine = Eur. J. Nucl. Med.
European Journal of Nuclear Medicine and Molecular Imaging = Eur. J. Nucl. Med. Mol. Imaging
European Journal of Nutrition = Eur. J. Nutr.
European Journal of Obstetrics, Gynecology, and Reproductive Biology = Eur. J. Obstet. Gynecol. Reprod. Biol.
European Journal of Operational Research = Eur. J. Oper. Res.
European Journal of Ophthalmology = Eur. J. Ophthalmol.
European Journal of Oral Sciences = Eur. J. Oral Sci.
European Journal of Organic Chemistry = Eur. J. Org. Chem.
European Journal of Orthodontics = Eur. J. Orthod.
European Journal of Paediatric Neurology = Eur. J. Paediatr. Neurol.
European Journal of Pain = Eur. J. Pain
European Journal of Pediatric Surgery = Eur. J. Pediatr. Surg.
European Journal of Pediatrics = Eur. J. Pediatr.
European Journal of Pharmaceutical Sciences = Eur. J. Pharm. Sci.
European Journal of Pharmaceutics and Biopharmaceutics = Eur. J. Pharm. Biopharm.
European Journal of Pharmacology = Eur. J. Pharmacol.
European Journal of Pharmacology: Environmental Toxicology and Pharmacology = Eur. J. Pharmacol. Environ. Toxicol. Pharm.
European Journal of Pharmacology: Molecular Pharmacology = Eur. J. Pharmacol. Mol. Pharmacol.
European Journal of Phycology = Eur. J. Phycol.
European Journal of Physics = Eur. J. Phys.
European Journal of Prosthodontics and Restorative Dentistry = Eur. J. Prosthodont. Restor. Dent.
European Journal of Pure and Applied Mathematics = Eur. J. Pure Appl. Math.
European Journal of Radiology = Eur. J. Radiol.
European Journal of Respiratory Diseases = Eur. J. Respir. Dis.
European Journal of Respiratory Diseases. Supplement = Eur. J. Respir. Dis. Suppl.
European Journal of Rheumatology and Inflammation = Eur. J. Rheumatol. Inflamm.
European Journal of Soil Biology = Eur. J. Soil Biol.
European Journal of Soil Science = Eur. J. Soil Sci.
European Journal of Solid State and Inorganic Chemistry = Eur. J. Solid State Inorg. Chem.
European Journal of Surgery = Eur. J. Surg.
European Journal of Surgery. Supplement = Eur. J. Surg. Suppl.
European Journal of Surgical Oncology = Eur. J. Surg. Oncol.
European Journal of Toxicology = Eur. J. Toxicol.
European Journal of Toxicology and Environmental Hygiene = Eur. J. Toxicol. Environ. Hyg.
European Journal of Toxicology and Hygiene of Environment = Eur. J. Toxicol. Hyg. Environ.
European Journal of Ultrasound = Eur. J. Ultrasound
European Journal of Vascular and Endovascular Surgery = Eur. J. Vasc. Endovasc. Surg.
European Journal of Vascular Surgery = Eur. J. Vasc. Surg.
European Journal of Wood and Wood Products = Eur. J. Wood Wood Prod.
European Mass Spectrometry = Eur. Mass Spectrom.
European Neurology = Eur. Neurol.
European Neuropsychopharmacology = Eur. Neuropsychopharmacol.
European Physical Journal A: Hadrons and Nuclei = Eur. Phys. J. A
European Physical Journal Applied Physics = Eur. Phys. J. Appl. Phys.
European Physical Journal B: Condensed Matter and Complex Systems = Eur. Phys. J. B
European Physical Journal B: Condensed Matter Physics = Eur. Phys. J. B
European Physical Journal C: Particles and Fields = Eur. Phys. J. C
European Physical Journal D = Eur. Phys. J. D
European Physical Journal D: Atomic, Molecular and Optical Physics = Eur. Phys. J. D
European Physical Journal D: Atomic, Molecular, Optical and Plasma Physics = Eur. Phys. J. D
European Physical Journal E: Soft Matter = Eur. Phys. J. E
European Physical Journal H: Historical Perspectives on Contemporary Physics = Eur. Phys. J. H
European Polymer Journal = Eur. Polym. J.
European Potato Journal = Eur. Potato J.
European Quality Assurance Network Newsletter = Eur. Qual. Assur. Netw. Newsl.
European Radiology = Eur. Radiol.
European Respiratory Journal = Eur. Respir. J.
European Respiratory Journal. Supplement = Eur. Respir. J. Suppl.
European Review for Medical and Pharmacological Sciences = Eur. Rev. Med. Pharmacol. Sci.
European Space Agency Special Publication SP = Eur. Space Agency Spec. Publ. SP
European Spine Journal = Eur. Spine J.
European Surgical Research = Eur. Surg. Res.
European Transactions on Electrical Power = Eur. Trans. Electr. Power
European Transactions on Telecommunications = Eur. Trans. Telecommun.
European Urban and Regional Studies = Eur. Urban Reg. Stud.
European Urology = Eur. Urol.
Europhysics Letters = Europhys. Lett.
Europhysics News = Europhys. News
Evaluation = Evaluation
Evaluation and Program Planning = Eval. Program Plann.
Evaluation and the Health Professions = Eval. Health Prof.
Evaluation Review = Eval. Rev.
Evidence Report/Technology Assessment (Summary) = Evid. Rep. Technol. Assess. (Summ.)
Evidence-Based Mental Health = Evid. Based Ment. Health
Evidence-Based Nursing = Evid. Based Nurs.
Evolution and Development = Evol. Dev.
Evolution Psychiatrique = Evol. Psychiatr. (Paris)
Evolutionary Applications = Evol. Appl.
Evolutionary Computation = Evol. Comput.
Exceptional Children = Except. Child.
Executive Housekeeper = Exec. Housekeeper
Executive Housekeeping Today = Exec. Housekeep. Today
Executive Solutions for Healthcare Management = Exec. Solut. Healthc. Manag.
Exercise and Sport Sciences Reviews = Exerc. Sport Sci. Rev.
Exercise Immunology Review = Exerc. Immunol. Rev.
Experientia = Experientia
Experientia. Supplementum = Experientia. Suppl.
Experimental Aging Research = Exp. Aging Res.
Experimental Agriculture = Exp. Agric.
Experimental and Applied Acarology = Exp. Appl. Acarol.
Experimental and Clinical Endocrinology & Diabetes = Exp. Clin. Endocrinol. Diabetes
Experimental and Clinical Endocrinology = Exp. Clin. Endocrinol.
Experimental and Clinical Endocrinology and Diabetes = Exp. Clin. Endocrinol. Diabetes
Experimental and Clinical Immunogenetics = Exp. Clin. Immunogenet.
Experimental and Clinical Psychopharmacology = Exp. Clin. Psychopharmacol.
Experimental and Clinical Transplantation = Exp. Clin. Transplant.
Experimental and Molecular Medicine = Exp. Mol. Med.
Experimental and Molecular Pathology = Exp. Mol. Pathol.
Experimental and Toxicologic Pathology = Exp. Toxicol. Pathol.
Experimental Animals = Exp. Anim.
Experimental Astronomy = Exp. Astron.
Experimental Biology = Exp. Biol.
Experimental Biology and Medicine (Maywood, NJ, United States) = Exp. Biol. Med. (Maywood, NJ, U. S.)
Experimental Biology and Medicine = Exp. Biol. Med.
Experimental Brain Research = Exp. Brain Res.
Experimental Cell Biology = Exp. Cell Biol.
Experimental Cell Research = Exp. Cell. Res.
Experimental Dermatology = Exp. Dermatol.
Experimental Diabetes Research = Exp. Diabetes Res.
Experimental Embryology and Teratology = Exp. Embryol. Teratol.
Experimental Eye Research = Exp. Eye Res.
Experimental Gerontology = Exp. Gerontol.
Experimental Heat Transfer = Exp. Heat Transfer
Experimental Hematology = Exp. Hematol.
Experimental Lung Research = Exp. Lung Res.
Experimental Mechanics = Exp. Mech.
Experimental Medicine and Surgery = Exp. Med. Surg.
Experimental Mycology = Exp. Mycol.
Experimental Nephrology = Exp. Nephrol.
Experimental Neurology = Exp. Neurol.
Experimental Oncology = Exp. Oncol.
Experimental Parasitology = Exp. Parasitol.
Experimental Pathology = Exp. Pathol.
Experimental Pathology. Supplement = Exp. Pathol. Suppl.
Experimental Physiology = Exp. Physiol.
Experimental Psychology = Exp. Psychol.
Experimental Techniques = Exp. Tech.
Experimental Thermal and Fluid Science = Exp. Therm Fluid Sci.
Experimentelle Medizin, Pathologie und Klinik = Exp. Med. Pathol. Klin.
Experimentelle Pathologie = Exp. Pathol. (Jena)
Experimentelle Strahlentherapie und Klinische Strahlenbiologie = Exp. Strahlenther. Klin. Strahlenbiol.
Experimentelle Technik der Physik = Exp. Tech. Phys.
Experiments in Fluids = Exp. Fluids
Expert Opinion on Biological Therapy = Expert Opin. Biol. Ther.
Expert Opinion on Drug Delivery = Expert Opin. Drug Deliv.
Expert Opinion on Drug Discovery = Expert Opin. Drug Discovery
Expert Opinion on Drug Metabolism & Toxicology = Expert Opin. Drug Metab. Toxicol.
Expert Opinion on Drug Metabolism and Toxicology = Expert Opin. Drug Metab. Toxicol.
Expert Opinion on Drug Safety = Expert Opin. Drug Saf.
Expert Opinion on Emerging Drugs = Expert Opin. Emerging Drugs
Expert Opinion on Investigational Drugs = Expert Opin. Invest. Drugs
Expert Opinion on Orphan Drugs = Expert Opin. Orphan Drugs
Expert Opinion on Pharmacotherapy = Expert Opin. Pharmacother.
Expert Opinion on Therapeutic Patents = Expert Opin. Ther. Pat.
Expert Opinion on Therapeutic Targets = Expert Opin. Ther. Targets
Expert Review of Anti-Infective Therapy = Expert Rev. Anti Infect. Ther.
Expert Review of Anticancer Therapy = Expert Rev. Anticancer Ther.
Expert Review of Cardiovascular Therapy = Expert Rev. Cardiovasc. Ther.
Expert Review of Medical Devices = Expert Rev. Med. Devices
Expert Review of Molecular Diagnostics = Expert Rev. Mol. Diagn.
Expert Review of Neurotherapeutics = Expert Rev. Neurother.
Expert Review of Proteomics = Expert Rev. Proteomics
Expert Review of Vaccines = Expert Rev. Vaccines
Expert Reviews in Molecular Medicine = Expert Rev. Mol. Med.
Expert Systems with Applications = Expert Syst. Appl.
Exploration and Mining Geology = Explor. Min. Geol.
Exploration Geophysics = Explor. Geophys.
Explore = Explore
Explorer (Kansas City) = Explorer (Kansas City)
Explorer = Explorer (Hayward)
Exposes Annuels de Biochimie Medicale = Expos. Annu. Biochim. Med.
eXPRESS Polymer Letters = eXPRESS Polym. Lett.
EXS = EXS
Extractive Industries and Society = Extr. Ind. Soc.
Extreme Mechanics Letters = Extreme Mech. Lett.
Extreme Physiology & Medicine = Extreme Physiol. Med.
Extremophiles = Extremophiles
Eye = Eye
Eye and Contact Lens = Eye Contact Lens
Eye, Ear, Nose and Throat Monthly = Eye. Ear. Nose Throat Mon.
F1000Research = F1000Research
Fa Yi Xue Za Zhi (Journal of Forensic Medicine) = Fa Yi Xue Za Zhi
Facial Orthopedics and Temporomandibular Arthrology = Facial Orthop. Temporomandibular Arthrol.
Facial Plastic Surgery = Facial Plast. Surg.
Factor Odontologico = Factor Odontol.
Fag Tidsskriftet Sykepleien = Fag Tidsskr. Sykepleien
Family and Community Health = Fam. Community Health
Family Health = Fam. Health
Family Medicine = Fam. Med.
Family Planning = Fam. Plann.
Family Planning Perspectives = Fam. Plann. Perspect.
Family Practice = Fam. Pract.
Family Practice Management = Fam. Pract. Manag.
Family Practice Research Journal = Fam. Pract. Res. J.
Family Process = Fam. Process
FAO Food and Nutrition Paper = FAO Food Nutr. Pap.
FAO Food and Nutrition Series = FAO Food Nutr. Ser.
FAO Nutrition Meetings Report Series = FAO Nutr. Meet. Rep. Ser.
FAO Nutritional Studies = FAO Nutr. Stud.
Faraday Discussions = Faraday Discuss.
Faraday Discussions of the Chemical Society = Faraday Discuss. Chem. Soc.
Faraday Discussions of the Royal Society of Chemistry = Faraday Discuss. R. Soc. Chem.
Faraday Special Discussions of the Chemical Society = Farday Spec. Discuss. Chem. Soc.
Faraday Symposium of the Chemical Society = Faraday Symp. Chem. Soc.
Faraday Symposium of the Royal Society of Chemistry = Faraday Symp. R. Soc. Chem.
Faraday Transactions = Faraday Trans.
Farmaco = Farmaco
Farmaco. Edizione Pratica = Farmaco. [Prat.]
Farmaco. Edizione Scientifica = Farmaco. [Sci.]
Farmacognosia = Farmacognosia
Farmakologiia i Toksikologiia = Farmakol. Toksikol.
Farmatsevtychnyi Zhurnal = Farm. Zh.
Farmatsiia = Farmatsiia
FASEB Journal = FASEB J.
Fasett = Fasett
Fashion and Textiles = Fashion Text.
Fatigue and Fracture of Engineering Materials and Structures = Fatigue Fract. Eng. Mater. Struct.
Fauchard = Fauchard
Faulkner and Gray's Medicine and Health = Faulkner Grays Med. Health
FDA Consumer = FDA Consum.
FDA Drug Bulletin = FDA Drug Bull.
FDI World = FDI World
FEBS Journal = FEBS J.
FEBS Letters = FEBS Lett.
Federal Register = Fed. Regist.
Federation Bulletin = Fed. Bull.
Federation of Operative Dentistry = Fed. Oper. Dent.
Federation Proceedings = Fed. Proc.
Federation Proceedings. Translation Supplement = Fed. Proc. Transl. Suppl.
Fegato = Fegato
Feldsher i Akusherka = Feldsher Akush.
FEMS Immunology and Medical Microbiology = FEMS Immunol. Med. Microbiol.
FEMS Microbiology Ecology = FEMS Microbiol. Ecol.
FEMS Microbiology Immunology = FEMS Microbiol. Immunol.
FEMS Microbiology Letters = FEMS Microbiol. Lett.
FEMS Microbiology Review = FEMS Microbiol. Rev.
FEMS Microbiology Reviews = FEMS Microbiol. Rev.
FEMS Yeast Research = FEMS Yeast Res.
Fen Zi Xi Bao Sheng Wu Xue Bao (Journal of Molecular Cell Biology) = Fen Zi Xi Bao Sheng Wu Xue Bao
Fenxi Huaxue = Fenxi Huaxue
Fenzi Cuihua = Fenzi Cuihua
Ferroelectric Letters Section = Ferroelectr. Lett. Sect.
Ferroelectrics = Ferroelectrics
Ferroelectrics Letters = Ferroelectr. Lett.
Ferroelectrics Review = Ferroelectr. Rev.
Ferroelectrics, Letters Section = Ferroelectr., Lett. Sect.
Fertility and Sterility = Fertil. Steril.
Fetal and Pediatric Pathology = Fetal Pediatr. Pathol.
Fetal Diagnosis and Therapy = Fetal Diagn. Ther.
Fetal Therapy = Fetal Ther.
Fett - Lipid = Fett - Lipid
Few-Body Systems = Few-Body Syst.
Fiber and Integrated Optics = Fiber Integr. Opt.
Fibers and Polymers = Fibers Polym.
Fibre Chemistry = Fibre Chem.
Fibres & Textiles in Eastern Europe = Fibres Text. East. Eur
Field Analytical Chemistry and Technology. = Field Anal. Chem. Technol.
Filtration & Separation = Filtr. Sep.
Finite Elements in Analysis and Design = Finite Elem. Anal. Des.
Finite Fields and Their Applications = Finite Fields Appl.
Finska Lakaresallskapets Handlingar = Fin. Lakaresallsk. Handl.
Fire and Materials = Fire Mater.
Fire Journal = Fire J.
Fire Safety Journal = Fire Saf. J.
Fire Science Reviews = Fire Sci. Rev.
Fire Technology = Fire Technol.
Fish & Shellfish Immunology = Fish Shellfish Immunol.
Fish Physiology and Biochemistry = Fish Physiol. Biochem.
Fisheries Oceanography = Fish. Oceanogr.
Fisheries Research = Fish. Res.
Fisheries Science (Carlton, Australia) = Fish. Sci. (Carlton, Aust.)
Fisheries Science = Fish. Sci.
Fission Product Inhalation Project = Fission Prod. Inhal. Proj.
Fizika Goreniya i Vzryva = Fiz. Goreniya Vzryva
Fizika i Khimiya Obrabotki Materialov = Fiz. Khim. Obrab. Mater.
Fizika Metallov i Metallovedenie = Fiz. Met. Metalloved.
Fiziologia Normala si Patologica = Fiziol. Norm. Patol.
Fiziologicheskii Zhurnal = Fiziol. Zh.
Fiziologicheskii Zhurnal Imeni I. M. Sechenova = Fiziol. Zh. Im. I. M. Sechenova
Fiziologicheskii Zhurnal SSSR Imeni I. M. Sechenova = Fiziol. Zh. SSSR Im. I. M. Sechenova
Fiziologichnyi Zhurnal = Fiziol. Zh.
Fiziologiia Cheloveka = Fiziol. Cheloveka
Flash-Informations = Flash. Inf.
Flavour and Fragance Journal = Flavour Fragance J.
Florida Dental Journal = Fla. Dent. J.
Florida Nurse = Fla. Nurse
Flow Measurement and Instrumentation = Flow Meas. Instrum.
Fluctuations and Noise Letters = Fluctuation Noise Lett.
Fluegers Archiv fur die Gesamte Physiologie des Menschen und der Tiere = Pfluegers Arch. Gesame Physiol. Menschen Tiere
Fluid Dynamics = Fluid Dyn.
Fluid Dynamics Research = Fluid Dyn. Res.
Fluid Phase Equilibria = Fluid Phase Equilib.
Fluid/Particle Separation Journal = Fluid/Part. Sep. J.
Flussiges Obst = Fluss. Obst
FNIB Info = FNIB Info
FNIB: Organe de la Federation Nationale des Infirmier(e)s Belges = FNIB
FO: Facultad de Odontologia = FO
Focus on AACN = Focus AACN
Focus on Catalysts = Focus Catal.
Focus on Critical Care = Focus Crit. Care
Focus on Ohio Dentistry = Focus Ohio Dent.
Focus on Pigments = Focus Pigm.
Focus on Polyvinyl Chloride = Focus Polyvinyl Chloride
Focus on Powder Coatings = Focus Powder Coat.
Focus on Surfactants = Focus Surfactants
Fogorvosi Szemle = Fogorv. Sz.
Folding and Design = Fold. Des.
Folha Medica = Folha Med.
Folia Allergologica = Folia Allergol. (Roma)
Folia Biologica = Folia Biol. (Praha)
Folia Cardiologica = Folia Cardiol.
Folia Clinica Internacional = Folia Clin. Int. (Barc.)
Folia Endocrinologica = Folia Endocrinol.
Folia Haematologica: Internationales Magazin fur Blutforschung = Folia Haematol. (Frankf.)
Folia Haematologica: Internationales Magazin fur Klinische und Morphologische Blutforschung = Folia Haematol. Int. Mag. Klin. Morphol. Blutforsch.
Folia Hereditaria et Pathologica = Folia Hered. Pathol. (Milano)
Folia Histochemica et Cytobiologica = Folia Histochem. Cytobiol.
Folia Histochemica et Cytochemica = Folia Histochem. Cytochem. (Krakow)
Folia Medica = Folia Med. (Plovdiv)
Folia Medica Cracoviensia = Folia Med. Cracov.
Folia Medica Neerlandica = Folia Med. Neerl.
Folia Microbiologica (Prague, Czech Republic) = Folia Microbiol. (Prague, Czech Repub.)
Folia Microbiologica = Folia Microbiol. (Praha)
Folia Morphologica (Poland) = Folia Morphol. (Warsz.)
Folia Morphologica (Prague) = Folia Morphol. (Praha)
Folia Neuropathologica = Folia Neuropathol.
Folia Parasitologica = Folia Parasitol. (Praha)
Folia Phoniatrica = Folia Phoniatr. (Basel)
Folia Phoniatrica et Logopedica = Folia Phoniatr. Logop.
Folia Primatologica = Folia Primatol. (Basel)
Folia Psychiatrica et Neurologica Japonica = Folia Psychiatr. Neurol. Jpn.
Folia Veterinaria Latina = Folia Vet. Lat.
Fonderie Fondeur d'Aujourd'hui = Fonderie Fondeur Aujourd'hui
Food & Foods Ingredients Journal of Japan = Food Foods Ingredients J. Jpn.
Food & Function = Food Funct.
Food Additives & Contaminants = Food Addit. Contam.
Food Additives and Contaminants = Food Addit. Contam.
Food Analytical Methods = Food Anal. Methods
Food and Bioprocess Technology = Food Bioprocess Technol.
Food and Bioproducts Processing = Food Bioprod. Process.
Food and Chemical Toxicology = Food Chem. Toxicol.
Food and Cosmetics Toxicology = Food Cosmet. Toxicol.
Food and Drug Law Journal = Food Drug Law J.
Food and Energy Security = Food Energy Secur.
Food and Nutrition = Food Nutr. (Roma)
Food and Nutrition Bulletin = Food Nutr. Bull.
Food Biophysics = Food Biophys.
Food Biotechnology = Food Biotechnol.
Food Chemistry = Food Chem.
Food Control = Food Control
Food Engineering Reviews = Food Eng. Rev.
Food Hydrocolloids = Food Hydrocolloids
Food Management = Food Manage.
Food Microbiology = Food Microbiol.
Food Policy = Food Policy
Food Quality = Food Qual.
Food Quality and Preference = Food Qual. Preference
Food Research International = Food Res. Int.
Food Science and Biotechnology = Food Sci. Biotechnol.
Food Science and Technology International = Food Sci. Technol. Int.
Food Science and Technology Research = Food Sci. Technol. Res.
Foodborne Pathogens and Disease = Foodborne Pathog. Dis.
Foot and Ankle = Foot Ankle
Foot and Ankle Clinics = Foot Ankle Clin.
Foot and Ankle International = Foot Ankle Int.
Footwear Science = Footwear Sci.
Forbes = Forbes
Fordham Law Review = Fordham Law Rev.
Forensic Science = Forensic Sci.
Forensic Science International = Forensic Sci. Int.
Forensic Science International: Genetics = Forensic Sci. Int. Genet.
Forensic Science Policy and Management = Forensic Sci. Policy Manage.
Forensic Science Progress = Forensic Sci. Prog.
Forensic Science, Medicine and Pathology = Forensic Sci. Med. Pathol.
Forensic Science, Medicine, and Pathology = Forensic Sci. Med. Pathol.
Forensic Toxicology = Forensic Toxicol.
Forest Ecology and Management = For. Ecol. Manage.
Forestry Chronicle = For. Chron.
Formulary = Formulary
Forschende Komplementarmedizin = Forsch. Komplementarmed.
Forschende Komplementarmedizin und Klassische Naturheilkunde = Forsch. Komplementarmed. Klass. Naturheilkd.
Forschung im Ingenieurwesen = Forsch. Ingenieurwes.
Forschungen und Fortschritte = Forsch. Fortschr.
Fortnightly Review of the Chicago Dental Society = Fortn. Rev. Chic. Dent. Soc.
Fortschriftsberiche der Deutschen Keramischen Gesellschaft = Fortschrittsber. Dtschen Keram. Ges.
Fortschritte auf dem Gebiete der Rontgenstrahlen = Fortschr. Geb. Rontgenstr.
Fortschritte auf dem Gebiete der Rontgenstrahlen und der Neuen Bildgebenden Verfahren. Erganzungsband = Fortschr. Geb. Rontgenstrahlen Neuen Bildgeb. Verfahr. Erganzungsbd.
Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin = Fortschr. Geb. Rontgenstr. Nuklearmed.
Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin. Erganzungsband = Fortschr. Geb. Rontgenstrahlen Nuklearmed. Erganzungsbd.
Fortschritte auf dem Gebiete der Rontgenstrahlen und Nuklearmedizine = Fortschr. Geb. Rontgenstr. Nuklearmed.
Fortschritte der Andrologie = Fortschr. Androl.
Fortschritte der Arzneimittelforschung (Progress in Drug Research) = Fortschr. Arzneimittelforsch.
Fortschritte der Chemie Organischer Naturstoffe = Fortschr. Chem. Org. Naturst.
Fortschritte der Chemie, Physik und Physikalischen Chemie = Fortschr. Chem. Phys. Phys. Chem.
Fortschritte der Chemischen Forschung = Fortschr. Chem. Forsch.
Fortschritte der Geburtshilfe und Gynakologie = Fortschr. Geburtshilfe Gynakol.
Fortschritte der Hals-, Nasen-, Ohrenheilkunde = Fortschr. Hals. Nasen. Ohrenheilkd.
Fortschritte der Hochpolymoren-Forschung = Fortschr. Hochpolym. Forsch.
Fortschritte der Immunitatsforschung = Fortschr. Immunitatsforsch.
Fortschritte der Kiefer- und Gesichts-Chirurgie = Fortschr. Kiefer. Gesichtschir.
Fortschritte der Kieferorthopadie = Fortschr. Kieferorthop.
Fortschritte der Medizin = Fortschr. Med.
Fortschritte der Medizin. Monographie = Fortschr. Med. Monogr.
Fortschritte der Medizin. Supplement = Fortschr. Med. Suppl.
Fortschritte der Mineralogie = Fortschr. Mineral.
Fortschritte der Mineralogie, Kristallograhie, und Petrographie = Fortschr. Mineral. Kristallog. Petrogr.
Fortschritte der Neurologie, Psychiatrie und Ihrer Grenzgebiete = Fortschr. Neurol. Psychiatr. Grenzgeb.
Fortschritte der Neurologie-Psychiatrie = Fortschr. Neurol. Psychiatr.
Fortschritte der Ophthalmologie = Fortschr. Ophthalmol.
Fortschritte der Physik = Fortschr. Phys.
Fortschritte der Physikalischen Chemie = Fortschr. Phys. Chem.
Fortschritte der Teerfarben fabrikation und Verwandter Industriezweige = Fortschr. Teerfarbenfabr. Verw. Industriezweige
Fortschritte der Verfahrenstechnik = Fortschr. Verfahrenstech.
Fortschritte der Verfahrenstechnik Abteilung A: Grundlagen der Verfahrenstechnik = Fortschr. Verfahrenstech. Abt. A
Fortschritte der Verfahrenstechnik Abteilung B: Mechanische Verfahrenstechnik = Fortschr. Verfahrenstech. Abt. B
Fortschritte der Verfahrenstechnik Abteilung C: Thermische Verfahrenstechnik = Fortschr. Verfahrenstech. Abt. C
Fortschritte der Verfahrenstechnik Abteilung D: Reaktionstechnik = Fortschr. Verfahrenstech. Abt. D
Fortschritte der Verfahrenstechnik Abteilung E: Planung und Betrieb Von Anlagen = Fortschr. Verfahrenstech. Abt. E
Fortschritte der Verfahrenstechnik Abteilung F: Spezielle Technologien = Fortschr. Verfahrenstech. Abt. F
Fortschritte der Verhaltensforschung = Fortschr. Verhaltensforsch.
Fortschritte der Zoologie = Fortschr. Zool.
Fortschritte in der Tierphysiologie und Tierernahrung = Fortschr. Tierphysiol. Tierernahr.
Fortune = Fortune
Forum = Forum (Genova)
Forum of Nutrition = Forum Nutr.
Forum on Medicine = Forum Med.
Fossil Record = Fossil Rec.
Foundation News = Found. News
Foundation News and Commentary = Found. News Comment.
Foundation of Physics Letters = Found. Phys. Lett.
Foundations of Chemistry = Found. Chem.
Foundations of Physics = Found. Phys.
Fra Sundhedsstyrelsen = Fra Sundhedsstyr.
Fracastoro = Fracastoro
Fragrance Journal = Fragance J.
Frankfurter Zeitschrift fur Pathologie = Frankf. Z. Pathol.
Frater of Psi Omega = Frater Psi Omega
Free Radical Biology & Medicine = Free Radical Biol. Med.
Free Radical Biology and Medicine = Free Radical Biol. Med.
Free Radical Research = Free Radical Res.
Free Radical Research Communications = Free Radic. Res. Commun.
Free Radicals and Antioxidants = Free Radicals Antioxid.
Freiberger Forschungshefte A. = Freiberg. Forschungsh. A.
Freie Zahnarzt = Freie Zahnarzt
Fresenius Environment bulletin = Fresenius Environ. Bull.
Fresenius Environmental Bulletin = Fresenius Environ. Bull.
Fresenius Journal of Analytical Chemistry = Fresenius J. Anal. Chem.
Friuli Medico = Friuli Med.
Frontier Nursing Service Quarterly Bulletin = Front. Nurs. Serv. Q. Bull.
Frontier Science Series = Front. Sci. Ser.
Frontiers in Aging Neuroscience = Front. Aging Neurosci.
Frontiers in Aging Series = Front. Aging Ser.
Frontiers in Aquatic Physiology = Front. Aquat. Physiol.
Frontiers in Behavioral Neuroscience = Front. Behav. Neurosci.
Frontiers in Bioengineering and Biotechnology = Front. Bioeng. Biotechnol.
Frontiers in Bioscience = Front. Biosci.
Frontiers in Cell and Developmental Biology = Front. Cell Dev. Biol.
Frontiers in Cellular and Infection Microbiology = Front. Cell. Infect. Microbiol.
Frontiers in Cellular Neuroscience = Front. Cell. Neurosci.
Frontiers in Chemistry = Front. Chem.
Frontiers in Computational Neuroscience = Front. Comput. Neurosci.
Frontiers in Drug Design and Discovery = Front. Drug Des. Discovery
Frontiers in Earth Science = Front. Earth Sci.
Frontiers in Ecology and the Environment = Front. Ecol. Environ.
Frontiers in Endocrinology = Front. Endocrinol.
Frontiers in Energy Research = Front. Energy Res.
Frontiers in Environmental Science = Front. Environ. Sci.
Frontiers in Evolutionary Neuroscience = Front. Evolut. Neurosci.
Frontiers in Genetics = Front. Genet.
Frontiers in Human Neuroscience = Front. Hum. Neurosci.
Frontiers in Immunology = Front. Immunol.
Frontiers in Integrative Neuroscience = Front. Integr. Neurosci.
Frontiers in Marine Science = Front. Mar. Sci.
Frontiers in Materials = Front. Mater.
Frontiers in Microbiology = Front. Microbiol.
Frontiers in Molecular Neuroscience = Front. Mol. Neurosci.
Frontiers in Neural Circuits = Front. Neural Circuits
Frontiers in Neuroanatomy = Front. Neuroanat.
Frontiers in Neuroendocrine Science = Front. Neuroendocr. Sci.
Frontiers in Neuroendocrinology = Front. Neuroendocrinol.
Frontiers in Neuroenergetics = Front. Neuroenerg.
Frontiers in Neuroengineering = Front. Neuroeng.
Frontiers in Neuroinformatics = Front. Neuroinf.
Frontiers in Neurology = Front. Neurol.
Frontiers in Neurorobotics = Front. Neurorob.
Frontiers in Neuroscience = Front. Neurosci.
Frontiers in Oncology = Front. Oncol.
Frontiers in Pediatrics = Front. Pediatr.
Frontiers in Pharmacology = Front. Pharmacol.
Frontiers in Physics = Front. Phys.
Frontiers in Physiology = Front. Physiol.
Frontiers in Plant Science = Front. Plant Sci.
Frontiers in Psychiatry = Front. Psychiatry
Frontiers in Psychology = Front. Psychol.
Frontiers in Public Health = Front. Public Health
Frontiers in Synaptic Neuroscience = Front. Synaptic Neurosci.
Frontiers in Systems Neuroscience = Front. Syst. Neurosci.
Frontiers in Zoology = Front. Zool.
Frontiers of Biology = Front. Biol.
Frontiers of Chemical Engineering in China = Front. Chem. Eng. China
Frontiers of Chemistry in China = Front. Chem. China
Frontiers of Earth Science in China = Front. Earth Sci. China
Frontiers of Electrical and Electronic Engineering in China = Front. Electr. Electron. Eng. China
Frontiers of Energy and Power Engineering in China = Front. Energy Power Eng. China
Frontiers of Environmental Science & Engineering in China = Front. Environ. Sci. Eng. China
Frontiers of Gastrointestinal Research = Front. Gastrointest. Res.
Frontiers of Health Services Management = Front. Health Serv. Manage.
Frontiers of Hormone Research = Front. Horm. Res.
Frontiers of Materials Science in China = Front. Mater. Sci. China
Frontiers of Mechanical Engineering in China = Front. Mech. Eng. China
Frontiers of Medical and Biological Engineering = Front. Med. Biol. Eng.
Frontiers of Oral Physiology = Front. Oral Physiol.
Frontiers of Radiation Therapy and Oncology = Front. Radiat. Ther. Oncol.
Ftiziologia = Ftiziologia
Fuel = Fuel
Fuel Cells (Weinheim, Germany) = Fuel Cells (Weinheim, Ger.)
Fuel Cells Bulletin = Fuel Cells Bull.
Fuel Processing Technology = Fuel Process. Technol.
Fuel Science and Technology International = Fuel Sci. Technol. Int.
Fujitsu Scientific & Technical Journal = Fujitsu Sci. Tech. J.
Fukuoka Igaku Zasshi (Fukuoka Acta Medica) = Fukuoka Igaku Zasshi
Fukuoka Shika Daigaku Gakkai Zasshi = Fukuoka Shika Daigaku Gakkai Zasshi
Fukushima Journal of Medical Science = Fukushima J. Med. Sci.
Fullerence, Nanotubes, and Carbon Nanostructures = Fullerenes Nanotubes Carbon Nanostruct.
Fullerene Science and Technology = Fullerene Sci. Technol.
Fullerenes, Nanotubes, and Carbon Nanostructures = Fullerenes, Nanotubes, Carbon Nanostruct.
Functional & Integrative Genomics = Funct. Integr. Genomics
Functional and Developmental Morphology = Funct. Dev. Morphol.
Functional and Integrative Genomics = Funct. Integr. Genomics
Functional Ecology = Funct. Ecol.
Functional Neurology = Funct. Neurol.
Functional Orthodontist = Funct. Orthod.
Fund Raising Management = Fund Raising Manage.
Fundamental & Clinical Pharmacology = Fundam. Clin. Pharmacol.
Fundamental and Applied Toxicology = Fundam. Appl. Toxicol.
Fundamental and Clinical Pharmacology = Fundam. Clin. Pharmacol.
Fungal Genetics and Biology = Fungal Genet. Biol.
Funtai oyobi Funmatsu Yakin = Funtai oyobi Funmatsu Yakin
Fusion Engineering and Design = Fusion Eng. Des.
Fusion Science and Technology = Fusion Sci. Technol.
Fusion Technology = Fusion Technol.
Future Dentistry = Future Dent.
Future Medicinal Chemistry = Future Med. Chem.
Future of Children = Future Child.
Future Oncology = Future Oncol.
Fuzzy Information and Engineering = Fuzzy Inf. Eng.
Fuzzy Sets and Systems = Fuzzy Sets Syst.
Fysiatricky a Revmatologicky Vestnik = Fysiatr. Revmatol. Vestn.
G.E.N. = G. E. N.
Gaceta Medica de Caracas = Gac. Med. Caracas
Gaceta Medica de Mexico = Gac. Med. Mex.
Gaceta Sanitaria = Gac. Sanit.
Gait and Posture = Gait Posture
Galvanotechnik = Galvanotechnik
Gamete Research = Gamete Res.
GAMS Journal of Mathematics and Mathemaical Biosciences = GAMS J. Math. Math. Biosci.
Gan No Rinsho (Japanese Journal of Cancer Clinics) = Gan No Rinsho
Gan To Kagaku Ryoho (Cancer and Chemotherapy) = Gan To Kagaku Ryoho
Ganguang Kexue Yu Guang Huaxue = Ganguang Kexue Yu Guang Huaxue
Ganka (Ophthalmology) = Ganka
Gann = Gann
Gaodeng Xuexiao Huaxue Xuebao = Gaodeng Xuexiao Huaxue Xuebao
Gaofenzi Cailiao Kexue Yu Gongcheng = Gaofenzi Cailiao Kexue Yu Gongcheng
Gaofenzi Xuebao = Gaofenzi Xuebao
Gaoneng Wuli Yu Hewuli = Gaoneng Wuli Yu Hewuli
Gaoxiao Huaxue Gongcheng Xuebao = Gaoxiao Huaxue Gongcheng Xuebao
Gaoxiong Yi Xue Ke Xue Za Zhi (Kaohsiung Journal of Medical Sciences) = Gaoxiong Yi Xue Ke Xue Za Zhi
Gas Separation and Purification = Gas Sep. Purif.
Gastric Cancer = Gastric Cancer
Gastroenterologia = Gastroenterologia
Gastroenterologia Japonica = Gastroenterol. Jpn.
Gastroenterologia y Hepatologia = Gastroenterol. Hepatol.
Gastroenterologie Clinique et Biologique = Gastroenterol. Clin. Biol.
Gastroenterologische Fortbildungskurse fur die Praxis = Gastroenterol. Fortbildungskurse Prax.
Gastroenterologisches Journal = Gastroenterol. J.
Gastroenterologist = Gastroenterologist
Gastroenterology = Gastroenterology
Gastroenterology Clinics of North America = Gastroenterol. Clin. North Am.
Gastroenterology Nursing = Gastroenterol. Nurs.
Gastrointestinal Endoscopy = Gastrointest. Endosc.
Gastrointestinal Endoscopy Clinics of North America = Gastrointest. Endosc. Clin. N. Am.
Gastrointestinal Radiology = Gastrointest. Radiol.
Gaswaerme International = Gaswaerme Int.
Gazette Medicale de France = Gaz. Med. Fr.
Gazette of the Egyptian Paediatric Association = Gaz. Egypt. Paediatr. Assoc.
Gazzetta Chimica Italiana = Gazz. Chim. Ital.
Gazzetta Internazionale di Medicina e Chirurgia = Gazz. Int. Med. Chir.
Gazzetta Medica Italiana = Gazz. Med. Ital.
Gazzetta Sanitaria = Gazz. Sanit.
GCB Bioenergy = GCB Bioenergy
Geburtshilfe und Frauenheilkunde = Geburtshilfe Frauenheilkd.
Gefahrstoffe Reinhaltung der Luft = Gefahrstoffe - Reinhalt. Luft
Gegenbaurs Morphologisches Jahrbuch = Gegenbaurs Morphol. Jahrb.
Geka Chiryo (Surgical Therapy) = Geka Chiryo
Gem State RN News Letter = Gem State RN News Lett.
Gematologiia i Transfuziologiia = Gematol. Transfuziol.
Gems & Gemology = Gems Gemol.
Gender Medicine = Gend. Med.
Gene = Gene
Gene Amplification and Analysis = Gene Amplif. Anal.
Gene Analysis Techniques = Gene Anal. Tech.
Gene Expression = Gene Expr.
Gene Expression Patterns = Gene Expr. Patterns
Gene Geography = Gene Geogr.
Gene Therapy = Gene Ther.
Gene Therapy and Regulation = Gene Ther. Regul.
Geneeskundige Bladen uit Kliniek en Laboratorium voor de Praktijk = Geneeskd. Bl.
Geneeskundige Gids = Geneeskd. Gids
General and Comparative Endocrinology = Gen. Comp. Endocrinol.
General and Diagnostic Pathology = Gen. Diagn. Pathol.
General Dentistry = Gen. Dent.
General Hospital Psychiatry = Gen. Hosp. Psychiatry
General Pharmacology = Gen. Pharmacol.
General Physiology and Biophysics = Gen. Physiol. Biophys.
General Relativity and Gravitation = Gen. Relativ. Gravitation
Genes & Development = Genes Dev.
Genes and Development = Genes Dev.
Genes and Function = Genes Funct.
Genes and Genetic Systems = Genes Genet. Syst.
Genes to Cells = Genes Cells
Genes, Brain, and Behavior = Genes Brain Behav.
Genes, Chromosomes & Cancer = Genes, Chromosomes Cancer
Genes, Chromosomes and Cancer = Genes. Chromosomes Cancer
Genesis = Genesis
Genetic Analysis - Biomolecular Engineering = Genet. Anal. - Biomol. Eng.
Genetic Analysis = Genet. Anal.
Genetic Analysis, Techniques and Applications = Genet. Anal. Tech. Appl.
Genetic Counseling = Genet. Couns.
Genetic Engineering = Genet. Eng. (N. Y.)
Genetic Epidemiology = Genet. Epidemiol.
Genetic Epidemiology. Supplement = Genet. Epidemiol. Suppl.
Genetic Psychology Monographs = Genet. Psychol. Monogr.
Genetic Testing = Genet. Test.
Genetic Testing and Molecular Biomarkers = Genet. Test. Mol. Biomarkers
Genetic, Social, and General Psychology Monographs = Genet. Soc. Gen. Psychol. Monogr.
Genetica = Genetica
Genetical Research = Genet. Res.
Genetics = Genetics
Genetics and Molecular Research = Genet. Mol. Res.
Genetics in Medicine = Genet. Med.
Genetika = Genetika
Genitourinary Medicine = Genitourin. Med.
Genome = Genome
Genome Biology = Genome Biol.
Genome Informatics = Genome Inform.
Genome Integrity = Genome Integr.
Genome Medicine = Genome Med.
Genome Research = Genome Res.
Genomics = Genomics
Genomics, Proteomics and Bioinformatics = Genomics Proteomics Bioinformatics
Geo-Marine Letters = Geo-Mar. Lett.
Geochemical Journal = Geochem. J.
Geochemical Perspectives = Geochem. Perspect.
Geochemical Transactions = Geochem. Trans.
Geochemistry International = Geochem. Int.
Geochemistry, Geophysics, Geosystems = Geochem. Geophys. Geosyst.
Geochemistry: Exploration, Environment, Analysis = Geochem. Explor. Environ. Anal.
Geochimica et Cosmochimica Acta = Geochim. Cosmochim. Acta
Geodermal Regional = Geodermal Reg.
Geofisica Internationale = Geofis. Int.
Geofysiske Publikasjoner = Geofys. Publ.
GeofÃsica Internacional = GeofÃs. Int.
Geographia Medica = Geogr. Med.
Geographia Medica. Supplement = Geogr. Med. Suppl.
Geokhimiya = Geokhimiya
Geological Journal = Geol. J.
Geological Magazine = Geol. Mag.
Geological Society of America Bulletin = Geol. Soc. Am. Bull.
Geological Society Special Publication = Geol. Soc. Spec. Publ.
Geologie en Mijnbouw = Geol. Mijnbouw
Geologische Rundschau = Geol. Rundsch.
Geologisches Jahrbuch = Geol. Jahrb.
Geologiska Foereningens i Stockholm Foerhandlingar = GFF
Geologiya i Geofizika = Geol. Geofiz.
Geology of Ore Deposits = Geol. Ore Deposits
Geology Today = Geol. Today
Geomagnetism and Aeronomy = Geomag. Aeron.
Geomechanics and Geoengineering = Geomech. Geoeng.
Geomechanics and Tunnelling = Geomech. Tunnelling
Geomicrobiology Journal = Geomicrobiol. J.
Geophysical and Astrophysical Fluid Dynamics = Geophys. Astrophys. Fluid Dyn.
Geophysical Fluid Dynamics = Geophys. Fluid Dyn.
Geophysical Journal = Geophys. J.
Geophysical Journal International = Geophys. J. Int.
Geophysical Journal of the Royal Astronomical Society = Geophys. J. R. Astron. Soc.
Geophysical Magazine = Geophys. Mag.
Geophysical Prospecting = Geophys. Prospect.
Geophysical Research Letters = Geophys. Res. Lett.
Geophysics = Geophysics
Georgetown Dental Journal = Georgetown Dent. J.
Georgetown Law Journal = Georgetown Law J.
Georgetown University School of Dentistry Mirror = Georgetown Univ. Sch. Dent. Mirror
Georgia Hospitals Today = Ga. Hosp. Today
Georgia Nursing = Ga. Nurse.
Geoscience Data Journal = Geosci. Data J.
Geoscience Frontiers = Geosci. Front.
Geosciences Journal = Geosci. J.
Geoscientific Instrumentation, Methods and Data Systems = Geosci. Instrum. Methods Data Syst.
Geoscientific Instrumentation, Methods and Data Systems Discussions = Geosci. Instrum. Methods Data Syst. Discuss.
Geoscientific Model Development = Geosci. Model Dev.
Geoscientific Model Development Discussions = Geosci. Model Dev. Discuss.
Geostandards and Geoanalytical Research = Geostand. Geoanal. Res.
Geotechnical and Geological Engineering = Geotech. Geol. Eng.
Geotechnical Testing Journal = Geotech. Test. J.
Geotextiles and Geomembranes = Geotext. Geomembr.
Geothermal Energy Science = Geotherm. Energy Sci.
Geriatric Nephrology and Urology = Geriatr. Nephrol. Urol.
Geriatric Nursing = Geriatr. Nur. (Lond.)
Geriatric Nursing and Home Care = Geriatr. Nur. Home Care
Geriatrics = Geriatrics
Gerlands Beitrage zur Geophysik = Gerlands Beitr. Geophys.
German Journal of Ophthalmology = Ger. J. Ophthalmol.
German Medical Monthly = Ger. Med. Mon.
German Medicine = Ger. Med.
Gerodontics = Gerodontics
Gerodontology = Gerodontology
Geron = Geron
Gerontion = Gerontion
Gerontologia = Gerontologia
Gerontologia Clinica = Gerontol. Clin. (Basel)
Gerontologie = Gerontologie
Gerontologist = Gerontologist
Gerontology = Gerontology
Gerontology and Geriatrics Education = Gerontol. Geriatr. Educ.
Gesnerus = Gesnerus
Gesnerus. Supplement = Gesnerus. Suppl.
Gesundheits- und Umwelttechnik = Gesund. Umwelttech.
Gesundheits-Ingenier = Gesund. Ing.
Gesundheits-Ingenieur = Gesund. Ing.
Gesundheitswesen = Gesundheitswesen
Gesundsheitsschutz und Umwelttechnik = Gesundheitsschutz Umwelttech.
GHA Today = GHA Today
GHAA Journal = GHAA J.
Ghana Medical Journal = Ghana Med. J.
Ghanaian Nurse = Ghana. Nurse
Gifu Shika Gakkai Zasshi (Journal of Gifu Dental Society) = Gifu Shika Gakkai Zasshi
Gigiena i Sanitariia = Gig. Sanit.
Gigiena Truda i Professionalnye Zabolevaniia = Gig. Tr. Prof. Zabol.
Ginecologia y Obstetricia de Mexico = Ginecol. Obstet. Mex.
Ginekologia Polska = Ginekol. Pol.
Giornale di Anestesia Stomatologica = G. Anest. Stomatol.
Giornale di Batteriologia, Virologia ed Immunologia = G. Batteriol. Virol. Immunol.
Giornale di Batteriologia, Virologia ed Immunologia ed Annali dell Ospedale Maria Vittoria di Torino = G. Batteriol. Virol. Immunol.
Giornale di Batteriologia, Virologia ed Immunologia ed Annali dell Ospedale Maria Vittoria di Torino. Parte 2, Sezione Clinica = G. Batteriol. Virol. Immunol. [Clin.]
Giornale di Chirurgia = G. Chir.
Giornale di Clinica Medica = G. Clin. Med.
Giornale di Endodonzia = G. Endodonzia
Giornale di Fisica Sanitaria e Protezione Contro le Radiazioni = G. Fis. Sanit. Prot. Radiaz.
Giornale di Gerontologia = G. Gerontol.
Giornale di Gerontologia. Supplemento = G. Gerontol. Suppl.
Giornale di Igiene e Medicina Preventiva = G. Ig. Med. Prev.
Giornale di Malattie Infettive e Parassitarie = G. Mal. Infett. Parassit.
Giornale di Medicina Militare = G. Med. Mil.
Giornale di Pneumologia = G. Pneumol.
Giornale di Psichiatria e di Neuropatologia = G. Psichiatr. Neuropatol.
Giornale di Stomatologia e di Ortognatodonzia = G. Stomatol. Ortognatodonzia
Giornale Italiano della Tubercolosi e delle Malattie del Torace = G. Ital. Tuberc. Mal. Torace
Giornale Italiano delle Malattie del Torace = G. Ital. Mal. Torace
Giornale Italiano di Cardiologia = G. Ital. Cardiol.
Giornale Italiano di Chemioterapia = G. Ital. Chemioter.
Giornale Italiano di Chirurgia = G. Ital. Chir.
Giornale Italiano di Dermatologia e Venereologia = G. Ital. Dermatol. Venereol.
Giornale Italiano di Dermatologia. Minerva Dermatologica = G. Ital. Dermatol. Minerva Dermatol.
Giornale Italiano di Endodonzia = G. Ital. Endodonzia
Giornale Italiano di Medicina del Lavoro = G. Ital. Med. Lav.
Giornale Italiano di Medicina del Lavoro ed Ergonomia = G. Ital. Med. Lav. Ergon.
Giornale Italiano di Oftalmologia = G. Ital. Oftalmol.
Giornale Italiano di Oncologia = G. Ital. Oncol.
Giornale Veneto di Scienze Mediche = G. Veneto Sci. Med.
GIT Labor-Fachzeitschrift = GIT Labor Fachz.
Glasgow Dental Journal = Glasg. Dent. J.
Glasnik, Srpska Akademija Nauka i Umetnosti, Odeljenje Medicinskih Nauka = Glas. Srp. Akad. Nauka [Med.]
Glass and Ceramics = Glass Ceram.
Glass Physics and Chemistry = Glass Phys. Chem.
Glass Research = Glass Res.
Glass Science and Technology (Offenbach, Germany) = Glass Sci. Technol. (Offenbach, Ger.)
Glass Science and Technology = Glass Sci. Technol.
Glass Technology = Glass Technol.
Glass Technology: European Journal of Glass Science and Technology, Part A = Glass Technol.: Eur. J. Glass Sci. Technol., Part A
GlassResearcher = GlassResearcher
Glia = Glia
Global and Planetary Change = Global Planet. Change
Global Biogeochemical Cycles = Global Biogeochem. Cycles
Global Change Biology = Global Change Biol.
Global Ecology and Biogeography = Global Ecol. Biogeogr.
Global Ecology and Conservation = Global Ecol. Conserv.
Global Environmental Change = Global Environ. Change
Global Journal of Environmental Sciences = Global J. Environ. Sci.
Global Journal of Geological Sciences = Global J. Geol. Sci.
Global Journal of Pure and Applied Sciences = Global J. Pure Appl. Sci.
Globe = Globe
Glycobiology = Glycobiology
Glycoconjugate Journal = Glycoconjugate J.
GMDA Bulletin = GMDA Bull.
Godisen Zbornik na Medicinskiot Fakultet vo Skopje = God. Zb. Med. Fak. Skopje
Godisnjak Vojnomedicinske Akademije = God. Vojnomed. Akad.
Gold Bulletin = Gold Bull.
Gondwana Research = Gondwana Res.
Gongneng Gaofenzi Xuebao = Gongneng Gaofenzi Xuebao
Goteborgs Tandlakare-Sallskaps Arsbok = Goteb. Tandlak. Sallsk. Arsb.
Government Relations Note = Gov. Relat. Note
GP = GP
Graefe's Archive for Clinical and Experimental Ophthalmology = Graefes Arch. Clin. Exp. Ophthalmol.
Grants Magazine = Grants Mag.
Grantsmanship Center News = Grantsmanship Cent. News
Granular Matter = Granular Matter
Grasas y Aceites = Grasas Aceites
Grass and Forage Science = Grass Forage Sci.
Grassland Science = Grassland Sci.
Gravitation and Cosmology = Gravitation Cosmol.
Greater Milwaukee Dental Bulletin = Greater Milw. Dent. Bull.
Greater St Louis Dental Society Bulletin = Greater St Louis Dent. Soc. Bull.
Green and Sustainable Chemistry = Green Sustainable Chem.
Green Chemistry = Green Chem.
Green Chemistry Letters and Reviews = Green Chem. Lett. Rev.
Green Materials = Green Mater.
Green Processing and Synthesis = Green Process. Synth,
Greenhouse Gases: Science and Technology = Greenhouse Gases Sci. Technol.
Greenland Geoscience = Greenl. Geosci.
Ground Water = Ground Water
Ground Water Monitoring and Remediation = Ground Water Monit. Rem.
Ground Water Monitoring Review = Ground Water Monit. Rev.
Group Health Journal = Group Health J.
Group Practice = Group Pract.
Group Practice Journal = Group Pract. J.
Growth = Growth
Growth Factors = Growth Factors
Growth Hormone and IGF Research = Growth Horm. IGF Res.
Growth Regulation = Growth Regul.
Growth, Development and Aging = Growth. Dev. Aging
Grudnaia i Serdechno-Sosudistaia Khirurgiia = Grud. Serdechnososudistaia. Khir.
Grudnaia Khirurgiia = Grudn. Khir.
Gruzlica i Choroby Pluc = Gruzlica
Guangpuxue Yu Guangpu Fenxi = Guangpuxue Yu Guangpu Fenxi
Guijinshu = Guijinshu
Guisuanyan Xuebao = Guisuanyan Xuebao
Gunma Journal of Medical Sciences = Gunma J. Med. Sci.
Guocheng Gongcheng Xuebao = Guocheng Gongcheng Xuebao
Gut = Gut
Guy's Hospital Reports = Guys Hosp. Rep.
Gynaecologia = Gynaecologia
Gynakologe = Gynakologe
Gynakologisch-Geburtshilfliche Rundschau = Gynakol. Geburtshilfliche Rundsch.
Gynakologische Rundschau = Gynakol. Rundsch.
Gynecologic and Obstetric Investigation = Gynecol. Obstet. Invest.
Gynecologic Investigation = Gynecol. Invest.
Gynecologic Oncology = Gynecol. Oncol.
Gynecological Endocrinology = Gynecol. Endocrinol.
Gynecologie = Gynecologie
Gynecologie et Obstetrique = Gynecol. Obstet. (Paris)
Gynecologie Pratique = Gynecol. Prat.
Gynecologie, Obstetrique et Fertilite = Gynecol. Obstet. Fertil.
Haematologia = Haematologia (Budap.)
Haematologica = Haematologica
Haematologica Latina = Haematol. Lat.
Haemophilia = Haemophilia
Haemostasis = Haemostasis
Hamatologie und Bluttransfusion = Hamatol. Bluttransfus.
Hand = Hand
Hand Clinics = Hand Clin.
Hand Surgery = Hand Surg.
Handbook of Experimental Pharmacology = Handb. Exp. Pharmacol.
Handchirurgie = Handchirurgie
Handchirurgie, Mikrochirurgie, Plastische Chirurgie = Handchir. Mikrochir. Plast. Chir.
Hansenologia Internationalis = Hansenol. Int.
Harbor Dental Log = Harb. Dent. Log
Harefuah = Harefuah
Harvard Business Review = Harv. Bus. Rev.
Harvard Dental Alumni Bulletin = Harv. Dent. Alumni Bull.
Harvard Dental Bulletin = Harv. Dent. Bull.
Harvard Health Letter = Harv. Health Lett.
Harvard Heart Letter = Harv. Heart Lett.
Harvard Law Review = Harv. Law Rev.
Harvard Men's Health Watch = Harv. Mens Health Watch
Harvard Mental Health Letter = Harv. Ment. Health Lett.
Harvard Review of Psychiatry = Harv. Rev. Psychiatry
Harvard Women's Health Watch = Harv. Womens Health Watch
Harvey Lectures = Harvey Lect.
HASL Reports = HASL Rep.
Hastings Center Report = Hastings Cent. Rep.
Hastings Center Studies = Hastings Cent. Stud.
Hautarzt = Hautarzt
Hawaii Dental Journal = Hawaii Dent. J.
Hawaii Medical Journal = Hawaii Med. J.
Hawaii Nurse = Hawaii Nurse
Hawaii Nurses Pipeline = Hawaii Nurses Pipeline
Hazardous Waste and Hazardous Materials = Hazard. Waste Hazard. Mater.
HBI Report = HBI Rep.
Head and Neck = Head Neck
Head and Neck Surgery = Head Neck Surg.
Headache = Headache
Healing Light = Heal. Light
Health = Health (N. Y.)
Health Affairs = Health Aff. (Millwood)
Health and Human Rights = Health Hum. Rights
Health and Medical Care Services Review = Health Med. Care Serv. Rev.
Health and Medicine = Health Med.
Health and Population: Perspectives and Issues = Health Popul. Perspect. Issues
Health and Quality of Life Outcomes = Health Qual. Life Outcomes
Health and Social Service Journal = Health Soc. Serv. J.
Health and Social Work = Health Soc. Work
Health Bulletin = Health Bull. (Edinb.)
Health Care = Health Care (Don Mills)
Health Care Analysis = Health Care Anal.
Health Care Cost Reengineering Report = Health Care Cost Reengineering Rep.
Health Care Dimensions = Health Care Dimen.
Health Care Education = Health Care Educ.
Health Care Financing Review = Health Care Financ. Rev.
Health Care Financing Review. Annual Supplement = Health Care Financ. Rev. Annu. Suppl.
Health Care Financing Review. Statistical Supplement = Health Care Financ. Rev. Stat. Suppl.
Health Care Financing Trends = Health Care Financ. Trends
Health Care Food and Nutrition Focus = Health Care Food Nutr. Focus
Health Care for Women International = Health Care Women Int.
Health Care in Canada = Health Care Can.
Health Care Innovations = Health Care Innov.
Health Care Law Monthly = Health Care Law Mon.
Health Care Law Newsletter = Health Care Law Newsl.
Health Care Management = Health Care Manag.
Health Care Management Review = Health Care Manage. Rev.
Health Care Management Science = Health Care Manag. Sci.
Health Care Marketer = Health Care Mark.
Health Care Marketer and Target Market = Health Care Mark. Target Market
Health Care Newsletter = Health Care Newsl.
Health Care Planning and Marketing = Health Care Plann. Mark.
Health Care Reform Week = Health Care Reform Week
Health Care Security and Safety Management = Health Care Secur. Saf. Manage.
Health Care Strategic Management = Health Care Strateg. Manage.
Health Care Supervisor = Health Care Superv.
Health Care Systems = Health Care Syst.
Health Care Week = Health Care Week
Health Communications and Informatics = Health Commun. Informatics
Health Cost Management = Health Cost Manage.
Health Data Management = Health Data Manag.
Health Devices = Health Devices
Health Economics = Health Econ.
Health Education = Health Educ.
Health Education and Behavior = Health Educ. Behav.
Health Education Journal = Health Educ. J.
Health Education Monographs = Health Educ. Monogr.
Health Education Quarterly = Health Educ. Q.
Health Education Reports = Health Educ. Rep.
Health Education Research = Health Educ. Res.
Health Estate = Health Estate
Health Estate Journal = Health Estate J.
Health Expectations = Health Expect.
Health Facilities Management = Health Facil. Manage.
Health Forum Journal = Health Forum J.
Health Industry Today = Health Ind. Today
Health Information Management = Health Inf. Manag.
Health Information Systems and Telemedicine = Health Inf. Syst. Telemed.
Health Laboratory Science = Health Lab. Sci.
Health Law in Canada = Health Law Can.
Health Law Project Library Bulletin = Health Law Proj. Libr. Bull.
Health Law Vigil = Health Law Vigil
Health Libraries Review = Health Libr. Rev.
Health Management Forum = Health Manage. Forum
Health Management Quarterly = Health Manage. Q.
Health Management Technology = Health Manag. Technol.
Health Manpower Literature = Health Manpow. Lit.
Health Manpower Management = Health Manpow. Manage.
Health Manpower Report = Health Manpow. Rep.
Health Marketing Quarterly = Health Mark. Q.
Health Matrix = Health Matrix
Health News = Health News
Health of the People = Health People
Health PAC Bulletin = Health PAC Bull.
Health Perspectives = Health Perspect.
Health Physics = Health Phys.
Health Planning and Manpower Report = Health Plann. Manpow. Rep.
Health Planning and Manpower Reports = Health Plann. Manpow. Rep.
Health Policy = Health Policy
Health Policy and Education = Health Policy Educ.
Health Policy and Planning = Health Policy Plan.
Health Policy Quarterly = Health Policy Q.
Health Policy Week = Health Policy Week
Health Practitioner. Physician Assistant = Health Pract. Physician Assist.
Health Progress = Health Prog.
Health Promotion = Health Promot.
Health Psychology = Health Psychol.
Health Reports = Health Rep.
Health Service Journal = Health Serv. J.
Health Services Management = Health Serv. Manage.
Health Services Management Research = Health Serv. Manage. Res.
Health Services Manager = Health Serv. Manager
Health Services Manpower Review = Health Serv. Manpow. Rev.
Health Services Reports = Health Serv. Rep.
Health Services Research = Health Serv. Res.
Health System Leader = Health Syst. Lead.
Health Systems Management = Health Syst. Manage.
Health Systems Review = Health Syst. Rev.
Health Technology = Health Technol.
Health Technology Assessment = Health Technol. Assess.
Health Technology Assessment Reports = Health Technol. Assess. Rep.
Health Transition Review = Health Transit. Rev.
Health Trends = Health Trends
Health Values = Health Values
Health Visitor = Health Visit.
Healthcare Alabama = Healthc. Ala.
Healthcare Benchmarks = Healthc. Benchmarks
Healthcare Bottom Line = Healthc. Bottom Line
Healthcare Computing and Communications = Healthc. Comput. Commun.
Healthcare Demand and Disease Management = Healthc. Demand Dis. Manag.
Healthcare Executive = Healthc. Exec.
Healthcare Executive Currents = Healthc. Exec. Curr.
Healthcare Facilities Management Series = Healthc. Facil. Manag. Ser.
Healthcare Financial Management = Healthc. Financ. Manage.
Healthcare Foodservice = Healthc. Foodserv.
Healthcare Forum = Healthc. Forum
Healthcare Forum Journal = Healthc. Forum J.
Healthcare Hazardous Materials Management = Healthc. Hazard. Mater. Manage.
Healthcare Human Resources = Healthc. Hum. Resour.
Healthcare Informatics = Healthc. Inform.
Healthcare Information Management = Healthc. Inf. Manage.
Healthcare Management Forum = Healthc. Manage. Forum
Healthcare Protection Management = Healthc. Prot. Manage.
Healthcare Strategist = Healthc. Strateg.
Healthcare Systems Strategy Report = Healthc. Syst. Strategy Rep.
Healthcare Trends and Transition = Healthc. Trends Transit.
Healthcarepapers = Healthc. Pap.
Healthmarketing = Healthmarketing
Healthplan = Healthplan
Healthspan = Healthspan
Healthtexas = Healthtexas
Hearing Research = Hear. Res.
Heart = Heart
Heart and Lung = Heart Lung
Heart and Vessels = Heart Vessels
Heart and Vessels. Supplement = Heart Vessels. Suppl.
Heart Disease = Heart Dis.
Heart Disease and Stroke = Heart Dis. Stroke
Heart Failure Reviews = Heart Fail. Rev.
Heart Rhythm = Heart Rhythm
Heart Surgery Forum = Heart Surg. Forum
Heartbeat = Heartbeat
Heat and Mass Transfer = Heat Mass Transfer
Heat Recovery Systems and CHP = Heat Recovery Syst. CHP
Heat Transfer - Asian Research = Heat Transfer Asian Res.
Heat Transfer Engineering = Heat Transfer Eng.
Heat Treatment of Metals = Heat Treat. Met.
Heating, Piping and Air Conditioning = Heat. Piping Air Cond.
HEC Forum = HEC Forum
Hecheng Xiangjiao Gongye = Hecheng Xiangjiao Gongye
Hefte zur Unfallheilkunde = Hefte Unfallheilkd.
Helgoland Marine Research = Helgol. Mar. Res.
Helicobacter = Helicobacter
Hellenic Journal of Cardiology = Hellenic J. Cardiol.
Hellenic Journal of Nuclear Medicine = Hell. J. Nucl. Med.
Hellenika Stomatologika Chronika = Hell. Stomatol. Chron.
Helleniko Periodiko gia Stomatike kai Gnathoprosopike Cheirourgike = Hell. Period. Stomat. Gnathopathoprosopike. Cheir.
Hellenis Adelphe = Hell. Adelphe
Helvetica Chimica Acta = Helv. Chim. Acta
Helvetica Chirurgica Acta = Helv. Chir. Acta
Helvetica Chirurgica Acta. Supplementum = Helv. Chir. Acta. Suppl.
Helvetica Medica Acta = Helv. Med. Acta
Helvetica Medica Acta. Supplement = Helv. Med. Acta. Suppl.
Helvetica Odontologica Acta = Helv. Odontol. Acta
Helvetica Paediatrica Acta = Helv. Paediatr. Acta
Helvetica Paediatrica Acta. Supplementum = Helv. Paediatr. Acta. Suppl.
Helvetica Physica Acta = Helv. Phys. Acta
Helvetica Physiologica et Pharmacologica Acta = Helv. Physiol. Pharmacol. Acta
Hematologic Pathology = Hematol. Pathol.
Hematological Oncology = Hematol. Oncol.
Hematology = Hematology
Hematology and Cell Therapy = Hematol. Cell Ther.
Hematology Journal = Hematol. J.
Hematology/Oncology Clinics of North America = Hematol. Oncol. Clin. North Am.
Hematopathology and Molecular Hematology = Hematopathol. Mol. Hematol.
Hemoglobin = Hemoglobin
Hemostase = Hemostase
Henry E. Sigerist Supplements to the Bulletin of the History of Medicine = Henry E. Sigerist Suppl. Bull. Hist. Med.
Henry Ford Hospital Medical Journal = Henry Ford Hosp. Med. J.
Hepato-Gastroenterology = Hepatogastroenterology.
Hepatobiliary and Pancreatic Diseases International = Hepatobiliary Pancreat. Dis. Int.
Hepatology = Hepatology
Herald of the Russian Academy of Sciences = Her. Russ. Acad. Sci.
Hereditas = Hereditas
Heredity = Heredity
Hernia = Hernia
Herz = Herz
Heteroatom Chemistry = Heteroat. Chem.
Heterocycles = Heterocycles
Heterocyclic Communications = Heterocycl. Commun.
Heterogeneous Chemistry Reviews = Heterogen. Chem. Rev.
Hifuka Kiyo (Acta Dermatologica) = Hifuka Kiyo
Higashi Nippon Shigaku Zasshi = Higashi Nippon Shigaku Zasshi
High Altitude Medicine and Biology = High Alt. Med. Biol.
High Energy Chemistry = High Energy Chem.
High Energy Density Physics = High Energy Density Phys.
High Performance Polymers = High Perform. Polym.
High Power Laser Science and Engineering = High Power Laser Sci. Eng.
High Pressure Research = High Pressure Res.
High Temperature = High Temp.
High Temperature Material Processes = High Temp. Mater. Processes (New York)
High Temperature Materials and Processes (London, United Kingdom) = High Temp. Mater. Processes (London, U. K.)
High Temperature Materials and Processes = High Temp. Mater. Processes (London)
High Temperatures - High Pressures = High Temp. - High Pressures
Higijena: Casopis za Higijenu, Mikrobiologiju, Epidemiologiju i Sanitarnu Tehniku = Hig. Cas. Hig. Mikrobiol. Epidemiol. Sanit. Teh.
Hillside Journal of Clinical Psychiatry = Hillside J. Clin. Psychiatry
Himalayan Chemical and Pharmaceutical Bulletin = Himalayan Chem. Pharm. Bull.
Himalayan Geology = Himalayan Geol.
Himalayan Journal of Environment and Zoology = Himalayan J. Environ. Zool.
Hindustan Antibiotics Bulletin = Hindustan Antibiot. Bull.
Hinyokika Kiyo (Acta Urologica Japonica) = Hinyokika Kiyo
Hip = Hip
Hippocampus = Hippocampus
Hippokrates = Hippokrates
Hiroshima Daigaku Shigaku Zasshi (Journal of Hiroshima University Dental Society) = Hiroshima Daigaku Shigaku Zasshi
Hiroshima Journal of Medical Sciences = Hiroshima J. Med. Sci.
Hispalis Medica = Hisp. Med.
Histochemical Journal = Histochem. J.
Histochemie = Histochemie
Histochemistry = Histochemistry
Histochemistry and Cell Biology = Histochem. Cell Biol.
Histology and Histopathology = Histol. Histopathol.
Histopathology = Histopathology
History of Geo- and Space Science = Hist. Geo Space Sci.
HIV Clinical Trials = HIV Clin. Trials
HIV Medicine = HIV Med.
HMO = HMO
HMO Practice = HMO Pract.
HNO = HNO
Hoitotiede = Hoitotiede
Hoja Tisiologica = Hoja Tisiol.
Hokenfu Zasshi (Japanese Journal for Public Health Nurse) = Hokenfu Zasshi
Hokkaido Igaku Zasshi (Hokkaido Journal of Medical Science) = Hokkaido Igaku Zasshi
Hokkaido Shika Ishikai Shi = Hokkaido Shika Ishikai Shi
Holistic Assertive Nurse = Holistic Assertive Nurse
Holistic Nursing Practice = Holist. Nurs. Pract.
Holz als Roh und Werkstoff = Holz Roh Werkst.
Holzforschung = Holzforschung
Home Care Economics = Home Care Econ.
Home Care Provider = Home Care Provid.
Home Health Care Services Quarterly = Home Health Care Serv. Q.
Home Health Journal = Home Health J.
Home Health Review = Home Health Rev.
Home Healthcare Nurse = Home Healthc. Nurse
Homeopathy = Homeopathy
Homeostasis in Health and Disease = Homeost. Health Dis.
Hoppe-Seyler's Zeitschrift fur Physiologische Chemie = Hoppe-Seyler's Z. Physiol. Chem.
Hoppe-Seylers Zeitschrift fur Physiologische Chemie = Hoppe. Seylers Z. Physiol. Chem.
Horizons in Biochemistry and Biophysics = Horiz. Biochem. Biophys.
Hormone and Metabolic Research = Horm. Metab. Res.
Hormone and Metabolic Research. Supplement = Horm. Metab. Res. Suppl.
Hormone Research = Horm. Res.
Hormones = Hormones
Hormones and Behavior = Horm. Behav.
Horticulture, Environment and Biotechnology = Hortic. Environ. Biotechnol.
Horumon to Rinsho (Clinical Endocrinology) = Horumon To Rinsho
Hospice Journal = Hosp. J.
Hospital = Hospital (Rio J.)
Hospital Administration = Hosp. Adm. (Chic.)
Hospital Administration Currents = Hosp. Admin. Curr.
Hospital Administration in Canada = Hosp. Adm. Can.
Hospital Admitting Monthly = Hosp. Admitting Mon.
Hospital and Community Psychiatry = Hosp. Community Psychiatry
Hospital and Health Services Administration = Hosp. Health Serv. Adm.
Hospital and Health Services Review = Hosp. Health Serv. Rev.
Hospital Aviation = Hosp. Aviat.
Hospital Bond Review = Hosp. Bond Rev.
Hospital Capital Finance = Hosp. Cap. Finance
Hospital Case Management = Hosp. Case Manag.
Hospital Cost Management and Accounting = Hosp. Cost Manag. Account.
Hospital Development = Hosp. Dev.
Hospital Employee Health = Hosp. Employee Health
Hospital Engineering = Hosp. Eng.
Hospital Entrepreneurs Newsletter = Hosp. Entrep. Newsl.
Hospital Equipment and Supplies = Hosp. Equip. Supplies
Hospital Ethics = Hosp. Ethics
Hospital Financial Management = Hosp. Financ. Manage.
Hospital Food and Nutrition Focus = Hosp. Food Nutr. Focus
Hospital Formulary = Hosp. Formul.
Hospital Forum = Hosp. Forum
Hospital Gift Shop Management = Hosp. Gift Shop Manage.
Hospital Guest Relations Report = Hosp. Guest Relations Rep.
Hospital Hazardous Materials Management = Hosp. Hazard. Mater. Manage.
Hospital Health Care Newsletter = Hosp. Health Care Newsl.
Hospital Infection Control = Hosp. Infect. Control
Hospital Law Newsletter = Hosp. Law Newsl.
Hospital Libraries = Hosp. Libr.
Hospital Management = Hosp. Manage.
Hospital Management Communications = Hosp. Manage. Commun.
Hospital Management Quarterly = Hosp. Manage. Q.
Hospital Manager = Hosp. Manager
Hospital Materials Management = Hosp. Mater. Manage.
Hospital Materiel Management Quarterly = Hosp. Mater. Manage. Q.
Hospital Medical Staff = Hosp. Med. Staff
Hospital Medicine = Hosp. Med.
Hospital Outlook = Hosp. Outlook
Hospital Patient Relations Report = Hosp. Patient Relat. Rep.
Hospital Peer Review = Hosp. Peer Rev.
Hospital Pharmacy = Hosp. Pharm.
Hospital Physician = Hosp. Physician
Hospital Practice (Hospital Edition) = Hosp. Pract. (Hosp. Ed.)
Hospital Practice (Office Edition) = Hosp. Pract. (Off. Ed.)
Hospital Practice = Hosp. Pract.
Hospital Progress = Hosp. Prog.
Hospital Purchasing Management = Hosp. Purch. Manage.
Hospital Quarterly = Hosp. Q.
Hospital Revenue Report = Hosp. Revenue Rep.
Hospital Risk Management = Hosp. Risk Manage.
Hospital Security and Safety Management = Hosp. Secur. Saf. Manage.
Hospital Strategy Report = Hosp. Strategy Rep.
Hospital Supervision = Hosp. Superv.
Hospital Supervisors Bulletin = Hosp. Superv. Bull.
Hospital Technology Series = Hosp. Technol. Ser.
Hospital Topics = Hosp. Top.
Hospital Trustee = Hosp. Trustee
Hospitalist = Hosp. Natl. Assoc. Inpatient. Physicians.
Hospitals = Hospitals
Hospitals and Health Networks = Hosp. Health Netw.
Hotetsu Rinsho (Practice in Prosthodontics) = Hotetsu Rinsho
Household & Personal Products Industry = Household Pers. Prod. Ind.
How to Evaluate Health Programs = How Eval. Health Programs
HPB Surgery = HPB Surg.
HPN: Hospital Purchasing News = HPN Hosp. Purch. News
HRC Journal of High Resolution Chromatography = HRC J. High Resolut. Chromatogr.
HRMagazine = HRMAGAZINE
HSMHA Health Reports = HSMHA Health Rep.
HTM, Haerterei-Technische Mitteilungen = HTM, Haerterei Tech. Mit.
Hu Li Za Zhi (Journal of Nursing) = Hu Li Za Zhi
Hua Xi Yi Ke Da Xue Xue Bao (Journal of West China University of Medical Sciences) = Hua Xi Yi Ke Da Xue Xue Bao
Huadong Ligong Daxue Xuebao, Ziran Kexueban = Huadong Ligong Daxue Xuebao, Ziran Kexueban
Huagong Xuebao (Chinese Edition) = Huagong Xuebao (Chin. Ed.)
Huanjing Huaxue = Huanjing Huaxue
Huanjing Kexue Xuebao = Huanjing Kexue Xuebao
Huaxue = Huaxue
Huaxue Fanying Gongcheng Yu Gongyi = Huaxue Fanying Gongcheng Yu Gongyi
Huaxue Shiji = Huaxue Shiji
Huaxue Tongbao = Huaxue Tongbao
Huaxue Wuli Xuebao = Huaxue Wuli Xuebao
Huaxue Xuebao = Huaxue Xuebao
Human & Ecological Risk Assessment = Hum. Ecol. Risk Assess.
Human & Experimental Toxicology = Hum. Exp. Toxicol.
Human and Experimental Toxicology = Hum. Exp. Toxicol.
Human Antibodies = Hum. Antibodies
Human Antibodies and Hybridomas = Hum. Antibodies Hybridomas
Human Biology = Hum. Biol.
Human Biology in Oceania = Hum. Biol. Oceania
Human Brain Mapping = Hum. Brain Mapp.
Human Cell = Hum. Cell
Human Development = Hum. Dev.
Human Factors = Hum. Factors
Human Factors and Ergonomics in Manufacturing & Service Industries = Hum. Factors Ergon. Manuf. Serv. Ind.
Human Fertility = Hum. Fertil.
Human Gene Therapy = Hum. Gene Ther.
Human Gene Therapy Clinical Development = Hum. Gene Ther. Clin. Dev.
Human Gene Therapy Methods = Hum. Gene Ther. Methods
Human Genetics = Hum. Genet.
Human Genetics. Supplement = Hum. Genet. Suppl.
Human Genome Variation = Hum. Genome Var.
Human Genomics = Hum. Genomics
Human Heredity = Hum. Hered.
Human Immunology = Hum. Immunol.
Human Molecular Genetics = Hum. Mol. Genet.
Human Mutation = Hum. Mutat.
Human Neurobiology = Hum. Neurobiol.
Human Nutrition. Applied Nutrition = Hum. Nutr. Appl. Nutr.
Human Nutrition. Clinical Nutrition = Hum. Nutr. Clin. Nutr.
Human Organization = Hum. Organ.
Human Pathology = Hum. Pathol.
Human Pathology: Case Reports = Hum. Pathol.: Case Rep.
Human Physiology = Hum. Physiol.
Human Psychopharmacology = Hum. Psychopharmacol.
Human Reproduction = Hum. Reprod.
Human Reproduction Update = Hum. Reprod. Update
Human Resource Management = Hum. Resour. Manage.
Human Toxicology = Hum. Toxicol.
Human Vaccines = Hum. Vaccin.
Humangenetik = Humangenetik
Hunan Yi Ke Da Xue Xue Bao (Bulletin of Hunan Medical University) = Hunan Yi Ke Da Xue Xue Bao
Hungarian Journal of Industrial Chemistry = Hung. J. Ind. Chem.
Hwahak Konghak = Hwahak Konghak
Hybridoma = Hybridoma
Hybridoma and Hybridomics = Hybrid. Hybridomics
Hydrocarbon Engineering = Hydrocarbon Eng.
Hydrocarbon Processing, International Edition = Hydrocarbon Process., Int. Ed.
Hydrogeology Journal = Hydrol. J.
Hydrological Processes = Hydrol. Processes
Hydrological Sciences Bulletin = Hydrol. Sci. Bull.
Hydrological Sciences Journal = Hydrol. Sci. J.
Hydrologie und Wasserbewirtschaftung = Hydrol. Wasserbewirtsch.
Hydrology and Earth System Sciences = Hydrol. Earth Syst. Sci.
Hydrology and Earth System Sciences Discussions = Hydrol. Earth Syst. Sci. Discuss.
Hydrology Research = Hydrol. Res.
Hydrometallurgy = Hydrometallurgy
Hygie = Hygie
Hygiene Mentale = Hyg. Ment.
Hyperfine Interactions = Hyperfine Interact.
Hypertension = Hypertension
Hypertension Research = Hypertens. Res.
IADS Newsletter = IADS Newsl.
IAEA Bulletin = IAEA Bull.
IAHS Publication = IAHS Publ.
IARC Monographs on the Evaluation of Carcinogenic Risk of Chemicals to Man = IARC Monogr. Eval. Carcinog. Risk Chem. Man
IARC Monographs on the Evaluation of Carcinogenic Risks to Humans = IARC Monogr. Eval. Carcinog. Risks Hum.
IARC Monographs on the Evaluation of Carcinogenic Risks to Humans. Supplement = IARC Monogr. Eval. Carcinog. Risks Hum. Suppl.
IARC Monographs on the Evaluation of the Carcinogenic Risk of Chemicals to Humans = IARC Monogr. Eval. Carcinog. Risk Chem. Hum.
IARC Monographs on the Evaluation of the Carcinogenic Risk of Chemicals to Humans. Supplement = IARC Monogr. Eval. Carcinog. Risk Chem. Hum. Suppl.
IARC Scientific Publications = IARC Sci. Publ.
IB Scientific Journal of Science = IB Sci. J. Sci.
IBM Journal of Research and Development = IBM J. Res. Dev.
IBM Systems Journal = IBM Syst. J.
ICD Scientific and Educational Journal = ICD Sci. Educ. J.
ICES Journal of Marine Science = ICES J. Mar. Sci.
ICI Journal = ICI J.
ICIS Chemical Business = ICIS Chem. Bus.
ICIS Chemical Business Americas = ICIS Chem. Bus. Am.
IDA Journal of Desalination and Water Reuse = IDA J. Desalin. Water Reuse
IDAA Communique = IDAA Commun.
IDO Reports = IDO Rep.
IEE Journal on Computers and Digital Techniques = IEE J. Comput. Digital Tech.
IEE Journal on Electric Power Applications = IEE J. Electr. Power Appl.
IEE Journal on Microwaves, Antennas & Propagation = IEE J. Microwaves Antennas Propag.
IEE Proceedings. Nanobiotechnology = IEE Proc. Nanobiotechnol.
IEE Proceedings: Optolectronics = IEE Proc.: Optoelectron.
IEE Proceedings: Science, Measurement & Technology = IEE Proc.: Sci. Meas. Technol.
IEEJ Transactions on Electrical and Electronic Engineering = IEEJ Trans. Electr. Electron. Eng.
IEICE Transactions on Communications = IEICE Trans. Commun.
IEICE Transactions on Electronics = IEICE Trans. Electron.
IEICE Transactions on Fundamentals of Electronics, Communications and Computer Science = IEICE Trans. Fundam. Electron. Commun. Comput. Sci.
IEICE Transactions on Information and Systems = IEICE Trans. Inf. Syst.
IET Biometrics = IET Biom.
IET Circuits, Devices and Systems = IET Circuits Devices Syst.
IET Communications = IET Commun.
IET Communications Engineer = IET Commun. Eng.
IET Computer Vision = IET Comput. Vision
IET Computers and Digital Techniques = IET Comput. Digital Tech.
IET Control Theory and Applications = IET Control Theory Appl.
IET Electric Power Applications = IET Electr. Power Appl.
IET Electrical Systems in Transportation = IET Electr. Syst. Transp.
IET Electronics Systems and Software = IET Electron. Syst. Software
IET Engineering Management = IET Eng. Manage.
IET Generation, Transmission and Distribution = IET Gener. Transm. Distrib.
IET Image Processing = IET Image Proc.
IET Information Security = IET Inf. Secur.
IET Intelligent Transport Systems = IET Intel. Transport Syst.
IET Manufacturing = IET Manuf.
IET Micro & Nano Letters = IET Micro Nano Lett.
IET Microwaves, Antennas and Propagation = IET Microwaves Antennas Propag.
IET Nanobiotechnology = IET Nanobiotechnol.
IET Networks = IET Networks
IET Optoelectronics = IET Optoelectron
IET Power Electronics = IET Power Electron.
IET Power Engineer = IET Power Eng.
IET Proceedings: Science, Measurement & Technology = IET Proc.: Sci. Meas. Technol.
IET Radar, Sonar and Navigation = IET Radar Sonar Navig.
IET Renewable Power Generation = IET Renewable Power Gener.
IET Science, Measurement and Technology = IET Sci. Meas. Technol.
IET Signal Processing = IET Signal Proc.
IET Software = IET Software
IET Synthetic Biology = IET Synth. Biol.
IET Systems Biology = IET Syst. Biol.
IET Wireless Sensor Systems = IET Wireless Sens. Syst.
Igaku Kenkyu (Acta Medica) = Igaku Kenkyu
Igaku to Seibutsugaku (Medicine and Biology) = Igaku To Seibutsugaku
Igiene Moderna = Ig. Mod.
IHRIM = IHRIM
IIE Transactions = IIE Trans.
IIE Transactions on Occupational Ergonomics & Human Factors = IIE Trans. Occup. Ergon. Hum. Factors
ILAR Journal = ILAR J.
Illinois Dental Journal = Ill. Dent. J.
IMA Journal of Applied Mathematics = IMA J. Appl. Math.
IMA Journal of Management Mathematics = IMA J. Manage. Math.
IMA Journal of Mathematical Control and Information = IMA J. Math. Control Inf.
IMA Journal of Mathematics Applied in Medicine and Biology = IMA J. Math. Appl. Med. Biol.
Image = Image (IN)
Image and Vision Computing = Image Vision Comput.
Image; The Journal of Nursing Scholarship = Image J. Nurs. Sch.
Images; Marquette University Dental Reflections = Images. Marquette Univ. Dent. Reflections
IMJ, Illinois Medical Journal = IMJ Ill. Med. J.
Immunitat und Infektion = Immun. Infekt.
Immunity = Immunity
Immunity, Inflammation and Disease = Immun. Inflammation Dis.
Immunobiology = Immunobiology
Immunobiology. Supplement = Immunobiol. Suppl.
Immunochemistry = Immunochemistry
Immunodeficiency = Immunodeficiency
Immunodeficiency Reviews = Immunodefic. Rev.
Immunogenetics = Immunogenetics
Immunologic Research = Immunol. Res.
Immunological Communications = Immunol. Commun.
Immunological Investigations = Immunol. Invest.
Immunological Reviews = Immunol. Rev.
Immunology = Immunology
Immunology and Cell Biology = Immunol. Cell Biol.
Immunology Letters = Immunol. Lett.
Immunology Series = Immunol. Ser.
Immunology Today = Immunol. Today
Immunology. Supplement = Immunol. Suppl.
Immunomethods = Immunomethods
Immunopharmacology = Immunopharmacology
Immunopharmacology and Immunotoxicology = Immunopharmacol. Immunotoxicol.
Immunotechnology = Immunotechnology
Impact of Science on Society = Impact Sci. Soc.
Implant Dentistry = Implant Dent.
Implant Society = Implant Soc.
Implantologist = Implantologist
Important Advances in Oncology = Important Adv. Oncol.
Impressions = Impressions (Orange)
Imprint = Imprint
IMS, Industrial Medicine and Surgery = IMS Ind. Med. Surg.
In Practice = In Pract.
In Silico Biology = In Silico Biol.
In Vitro = In Vitro
In Vitro and Molecular Toxicology = In Vitr. Mol. Toxicol.
In Vitro Cellular & Developmental Biology: Animal = In Vitro Cell. Dev. Biol. Anim.
In Vitro Cellular & Developmental Biology: Plant = In Vitro Cell. Dev. Biol. Plant
In Vitro Cellular and Developmental Biology = In Vitro Cell. Dev. Biol.
In Vitro Cellular and Developmental Biology. Animal = In Vitro Cell. Dev. Biol. Anim.
In Vitro. Monograph = In Vitro. Monogr.
In Vivo = In Vivo
Incisivo = Incisivo
Indent; Journal of International Dentistry; English Edition = Indent [Engl.]
Indian Chemical Engineer = Indian Chem. Eng.
Indian Foundry Journal = Indian Foundry J.
Indian Heart Journal = Indian Heart J.
Indian Heart Journal. Teaching Series = Indian Heart J. Teach. Ser.
Indian Journal of Agricultural Chemistry = Indian J. Agric. Chem.
Indian Journal of Agriculture, Environment and Bio-Technology = Indian J. Agric. Environ. Bio-Technol.
Indian Journal of Agronomy = Indian J. Agron.
Indian Journal of Animal Sciences = Indian J. Anim. Sci.
Indian Journal of Biochemistry & Biophysics = Indian J. Biochem. Biophys.
Indian Journal of Biochemistry = Indian J. Biochem.
Indian Journal of Biochemistry and Biophysics = Indian J. Biochem. Biophys.
Indian Journal of Cancer = Indian J. Cancer
Indian Journal of Chemical Technology = Indian J. Chem. Technol.
Indian Journal of Chemistry = Indian J. Chem.
Indian Journal of Chemistry Section A: Inorganic, Bio-inorganic, Physical, Theoretical and Analytical Chemistry = Indian J. Chem., Sect A
Indian Journal of Chemistry Section B: Organic Chemistry including Medicinal Chemistry = Indian J. Chem., Sect B
Indian Journal of Chemistry, Section B: Organic Chemistry Including Medicinal Chemistry = Indian J. Chem., Sect. B: Org. Chem. Incl. Med. Chem.
Indian Journal of Chest Diseases = Indian J. Chest Dis.
Indian Journal of Chest Diseases and Allied Sciences = Indian J. Chest Dis. Allied Sci.
Indian Journal of Clinical Biochemistry = Indian J. Clin. Biochem.
Indian Journal of Dental Research = Indian J. Dent. Res.
Indian Journal of Dermatology = Indian J. Dermatol.
Indian Journal of Engineering and Materials Science = Indian J. Eng. Mater. Sci.
Indian Journal of Environment and Ecoplanning = Indian J. Environ. Ecoplann.
Indian Journal of Environmental Protection = Indian J. Environ. Prot.
Indian Journal of Experimental Biology = Indian J. Exp. Biol.
Indian Journal of Fibre & Textile Research = Indian J. Fibre Text. Res.
Indian Journal of Fibre and Textile Research = Indian J. Fibre Text. Res.
Indian Journal of Forensic Medicine and Toxicology = Indian J. Forensic Med. Toxicol.
Indian Journal of Forensic Sciences = Indian J. Forensic Sci.
Indian Journal of Gastroenterology = Indian J. Gastroenterol.
Indian Journal of Geochemistry = Indian J. Geochem.
Indian Journal of Heterocyclic Chemistry = Indian J. Heterocycl. Chem.
Indian Journal of Industrial and Applied Mathematics = Indian J. Ind. Appl. Math.
Indian Journal of Leprosy = Indian J. Lepr.
Indian Journal of Malariology = Indian J. Malariol.
Indian Journal of Medical Research = Indian J. Med. Res.
Indian Journal of Medical Sciences = Indian J. Med. Sci.
Indian Journal of Natural Products = Indian J. Nat. Prod.
Indian Journal of Ophthalmology = Indian J. Ophthalmol.
Indian Journal of Pathology and Bacteriology = Indian J. Pathol. Bacteriol.
Indian Journal of Pathology and Microbiology = Indian J. Pathol. Microbiol.
Indian Journal of Pediatrics = Indian J. Pediatr.
Indian Journal of Physics = Indian J. Phys.
Indian Journal of Physiology and Pharmacology = Indian J. Physiol. Pharmacol.
Indian Journal of Public Health = Indian J. Public Health
Indian Journal of Pure and Applied Physics = Indian J. Pure Appl. Phys.
Indian Journal of Radio & Space Physics = Indian J. Radio Space Phys.
Indian Journal of Technology = Indian J. Technol.
Indian Medical Journal = Indian Med. J.
Indian Pediatrics = Indian Pediatr.
Indian Practitioner = Indian Pract.
Indian Veterinary Journal = Indian Vet. J.
Indiana Medicine = Indiana Med.
Indiana Nurse = Indiana Nurse
Indicator = Indicator
Indoor Air = Indoor Air
Indoor and Built Environment = Indoor Built Environ.
Industrial & Engineering Chemistry Chemical & Engineering Data Series = Ind. Eng. Chem. Chem. Eng. Data Series
Industrial & Engineering Chemistry Process Design and Development = Ind. Eng. Chem. Process Des. Dev.
Industrial & Engineering Chemistry Product Research and Development = Ind. Eng. Chem. Prod. Res. Dev.
Industrial & Engineering Chemistry Research = Ind. Eng. Chem. Res.
Industrial and Engineering Chemistry Fundamentals = Ind. Eng. Chem. Fundam.
Industrial and Engineering Chemistry Research = Ind. Eng. Chem. Res.
Industrial and Engineering Chemistry, Analytical Edition = Ind. Eng. Chem. Anal. Ed.
Industrial and Labor Relations Review = Ind. Labor Relat. Rev.
Industrial Biotechnology = Ind. Biotechnol.
Industrial Crops and Products = Ind. Crops Prod.
Industrial Diamond Review = Ind. Diamond Rev.
Industrial Engineering = Ind. Eng.
Industrial Health = Ind. Health
Industrial Medicine and Surgery = Ind. Med. Surg.
Industry and Health Care = Ind. Health Care (Cambridge Ma.)
Infection = Infection
Infection and Immunity = Infect. Immun.
Infection Control = Infect. Control
Infection Control and Hospital Epidemiology = Infect. Control Hosp. Epidemiol.
Infection Control and Urological Care = Infect. Control Urol. Care
Infection Control Canada = Infect. Control Can.
Infection Control Digest = Infect. Control Dig.
Infection Control Rounds = Infect. Control Rounds
Infection, Genetics and Evolution = Infect. Genet. Evol.
Infectious Agents and Disease = Infect. Agents Dis.
Infectious Disease Clinics of North America = Infect. Dis. Clin. North Am.
Infectious Diseases in Obstetrics and Gynecology = Infect. Dis. Obstet. Gynecol.
Infectious Disorders Drug Targets = Infect. Disord. Drug Targets
Infirmiere = Infirmiere
Infirmiere Auxiliaire = Infirm. Aux.
Infirmiere Canadienne = Infirm. Can.
Infirmiere du Quebec = Infirm. Que.
Infirmiere Francaise = Infirm. Fr.
Infirmiere Haitienne = Infirm. Haiti.
Infirmiers = Infirmiers
Inflammation = Inflammation
Inflammation and Allergy Drug Targets = Inflamm. Allergy Drug Targets
Inflammation Research = Inflamm. Res.
Inflammatory Bowel Diseases = Inflamm. Bowel Dis.
Infocare = Infocare
Inform = Inform
Information Dentaire = Inf. Dent.
Information Management = Inf. Manage.
Information Professional = Inf. Prof.
Information Psychiatrique = Inf. Psychiatr.
Informationen aus Orthodontie und Kieferorthopadie mit Beitragen aus der Internationalen Literatur = Inf. Orthod. Kieferorthop.
Informatore Odonto-Stomatologico = Inf. Odontostomatol.
Inforum = Inforum
Infrared Physics = Infrared Phys.
Infrared Physics and Technology = Infrared Phys. Technol.
Infusionstherapie = Infusionstherapie
Infusionstherapie und Klinische Ernahrung = Infusionsther. Klin. Ernahr.
Infusionstherapie und Klinische Ernahrung. Sonderheft = Infusionsther. Klin. Ernahr. Sonderh.
Infusionstherapie und Transfusionsmedizin = Infusionsther. Transfusionsmed.
Ingeniera Quimica (Madrid) = Ing. Quim.
Ingenieria y Competitividad = Ing. Compet.
Ingenieur Archiv = Ing. Arch.
Inhalation Toxicology = Inhalation Toxicol.
Inhaled Particles = Inhaled Part.
Injury = Injury
Injury Prevention = Inj. Prev.
Innovations = Innovations
Innovative Food Science & Emerging Technologies = Innovative Food Sci. Emerg. Technol.
Inorganic Chemistry = Inorg. Chem.
Inorganic Chemistry Communications = Inorg. Chem. Commun.
Inorganic Chemistry Frontiers = Inorg. Chem. Front.
Inorganic Materials = Inorg. Mater.
Inorganic Materials: Applied Research = Inorg. Mater. Appl. Res.
Inorganic Reaction Mechanisms (Philadelphia, PA, United States) = Inorg. React. Mech. (Philadelphia, PA, U. S.)
Inorganic Reaction Mechanisms = Inorg. React. Mech.
Inorganic Syntheses = Inorg. Synth.
Inorganica Chimica Acta = Inorg. Chim. Acta
Inquiry = Inquiry
Insect Biochemistry and Molecular Biology = Insect Biochem. Mol. Biol.
Insect Molecular Biology = Insect Mol. Biol.
Insect Sci. = Insect Sci.
Insectes Sociaux = Insectes Soc.
Insight = Insight
Institutions = Institutions
Institutions/Volume Feeding = Inst. Vol. Feed.
Instructional Course Lectures = Instr. Course Lect.
Instrumentation Science & Technology = Instrum. Sci. Technol.
Instrumentation Science and Technology = Instrum Sci. Technol.
Instruments and Experiment Techniques = Instrum. Exp. Tech.
Integrated Environmental Assessment and Management = Integr. Environ. Assess. Manage.
Integrated Ferroelectrics = Integr. Ferroelectr.
Integrated Healthcare Report = Integr. Healthc. Rep.
Integrative and Comparative Biology = Integr. Comp. Biol.
Integrative Biology = Integr. Biol.
Integrative Cancer Therapies = Integr. Cancer Ther.
Integrative Physiological and Behavioral Science = Integr. Physiol. Behav. Sci.
Intelligent Systems Engineering = Intell. Syst. Eng.
Intensive and Critical Care Nursing = Intensive Crit. Care Nurs.
Intensive Care Medicine = Intensive Care Med.
Intensive Care Nursing = Intensive Care Nurs.
Intensive Care World = Intensive Care World
Intensivmedizinische Praxis = Intensivmed. Prax.
Inter-University Faculty Work Conference = Interuniv. Fac. Work Conf.
Interacting with Computers = Interact. Comput.
Intercom = Intercom
Interdisciplinary Neurosurgery: Advanced Techniques and Case Management = Interdiscip. Neurosurg. Adv. Tech. Case Manage.
Interface Science = Interface Sci.
Interferon = Interferon
Interior Design = Inter. Des.
Interiors = Interiors
Intermetallics = Intermetallics
Internal and Emergency Medicine = Intern. Emerg. Med.
Internal Medicine = Intern. Med.
Internal Medicine Journal = Intern. Med. J.
International Advances in Surgical Oncology = Int. Adv. Surg. Oncol.
International Agrophysics = Int. Agrophys.
International Anesthesiology Clinics = Int. Anesthesiol. Clin.
International Angiology = Int. Angiol.
International Applied Mechanics = Int. Appl. Mech.
International Aquatic Research = Int. Aquat. Res,
International Archives of Allergy and Applied Immunology = Int. Arch. Allergy Appl. Immunol.
International Archives of Allergy and Immunology = Int. Arch. Allergy Immunol.
International Archives of Occupational and Environmental Health = Int. Arch. Occup. Environ. Health
International Biodeterioration & Biodegradation = Int. Biodeterior. Biodegrad.
International Braz J Urol = Int. Braz. J. Urol.
International Clinical Psychopharmacology = Int. Clin. Psychopharmacol.
International Communications in Heat and Mass Transfer = Int. Commun. Heat Mass Transfer
International Dairy Journal = Int. Dairy J.
International DATA Series, Selected Data on Mixtures, Series A = Int. DATA Ser., Sel. Data Mixtures, Ser. A
International DATA Series, Selected Data on Mixtures, Series A: Thermodynamic Properties of Non-Reacting Binary Systems of Organic Substances = Int. DATA Ser., Sel. Data Mixtures, Ser. A
International Dental Journal = Int. Dent. J.
International Desalination & Water Reuse Quarterly = Int. Desalin. Water Reuse Q.
International Digest of Health Legislation = Int. Dig. Health Legis.
International Disability Studies = Int. Disabil. Stud.
International Endodontic Journal = Int. Endod. J.
International Family Planning Digest = Int. Fam. Plann. Dig.
International Geology Review = Int. Geol. Rev.
International Heart Journal = Int. Heart. J.
International Immunology = Int. Immunol.
International Immunopharmacology = Int. Immunopharmacol.
International Journal for Computational Methods in Engineering Science and Mechanics = Int. J. Comput. Methods Eng. Sci. Mech.
International Journal for Engineering Modelling = Int. J. Eng. Model.
International Journal for Housing Science and Its Applications = Int. J. Hous. Sci. Appl.
International Journal for Multiscale Computational Engineering = Int. J. Multiscale Comput. Eng.
International Journal for Numerical and Analytical Methods in Geomechanics = Int. J. Numer. Anal. Methods Geomech.
International Journal for Numerical Methods in Engineering = Int. J. Numer. Methods Eng.
International Journal for Numerical Methods in Fluids = Int. J. Numer. Methods Fluids
International Journal for Parasitology = Int. J. Parasitol.
International Journal for Quality in Health Care = Int. J. Qual. Health Care
International Journal for Radiation Physics and Chemistry = Int. J. Radiat. Phys. Chem.
International Journal for Simulation and Multidisciplinary Design Optimization = Int. J. Simul. Multi. Des. Optim.
International Journal for Vitamin and Nutrition Research = Int. J. Vitam. Nutr. Res.
International Journal for Vitamin and Nutrition Research. Supplement = Int. J. Vitam. Nutr. Res. Suppl.
International Journal of Abrasive Technology = Int. J. Abras. Technol.
International Journal of Acoustics and Vibrations = Int. J. Acoust. Vibr.
International Journal of Ad Hoc and Ubiquitous Computing = Int. J. Ad Hoc Ubiquitous Comput.
International Journal of Adaptive Control and Signal Processing = Int. J. Adapt. Control Signal Process.
International Journal of Adhesion and Adhesives = Int. J. Adhes. Adhes.
International Journal of Adult Orthodontics and Orthognathic Surgery = Int. J. Adult Orthodon. Orthognath. Surg.
International Journal of Advanced Manufacturing Technology = Int. J. Adv. Manuf. Technol.
International Journal of Advanced Robotic Systems = Int. J. Adv. Rob. Syst.
International Journal of Aerodynamics = Int. J. Aerodyn.
International Journal of Aeronautical and Space Sciences = Int. J. Aeronaut. Space Sci.
International Journal of Agent-Oriented Software Engineering = Int. J. Agent-Oriented Software Eng.
International Journal of Agile Manufacturing = Int. J. Agile Manuf.
International Journal of Aging and Human Development = Int. J. Aging Hum. Dev.
International Journal of Air and Water Pollution = Int. J. Air Water Pollut.
International Journal of Alternative Propulsion = Int. J. Altern. Propul.
International Journal of Ambient Energy = Int. J. Ambient Energy
International Journal of Andrology = Int. J. Androl.
International Journal of Antimicrobial Agents = Int. J. Antimicrob. Agents
International Journal of Applied Ceramic Technology = Int. J. Appl. Ceram. Technol.
International Journal of Applied Chemistry = Int. J. Appl. Chem.
International Journal of Applied Earth Observation and Geoinformation = Int. J. Appl. Earth Obs. Geoinf.
International Journal of Applied Electromagnetics and Mechanics = Int. J. Appl. Electromagnet Mech
International Journal of Applied Glass Science = Int. J. Appl. Glass Sci.
International Journal of Applied Mathematics = Int. J. Appl. Math.
International Journal of Applied Mathematics and Computer Science = Int. J. Appl. Math. Comput. Sci.
International Journal of Applied Radiation and Isotopes = Int. J. Appl. Radiat. Isot.
International Journal of Applied Science and Technology = Int. J. Appl. Sci. Technol.
International Journal of Applied Systemic Studies = Int. J. Appl. Syst. Stud.
International Journal of Approximate Reasoning = Int. J. Approximate Reasoning
International Journal of Aromatherapy = Int. J. Aromather.
International Journal of Artificial Organs = Int. J. Artif. Organs
International Journal of Astrobiology = Int. J. Astrobiol.
International Journal of Audiology = Int. J. Audiol.
International Journal of Automation and Computing = Int. J. Autom. Comput.
International Journal of Automation and Control = Int. J. Autom. Control
International Journal of Automotive Technology = Int. J. Automot. Technol.
International Journal of Automotive Technology and Management = Int. J. Automot. Technol. Manage.
International Journal of Bifurcation and Chaos = Int. J. Bifurcation Chaos
International Journal of Bifurcation and Chaos in Applied Sciences and Engineering = Int. J. Bifurcation Chaos Appl. Sci. Eng.
International Journal of Bio-Medical Computing = Int. J. Biomed. Comput.
International Journal of BioChemiPhysics = Int. J. BioChemiPhysics
International Journal of Biochemistry & Cell Biology = Int. J. Biochem. Cell Biol.
International Journal of Biochemistry = Int. J. Biochem.
International Journal of Biochemistry and Cell Biology = Int. J. Biochem. Cell Biol.
International Journal of Biochromatography = Int. J. Bio-Chromatogr.
International Journal of Bioclimatology and Biometeorology = Int. J. Bioclimatol. Biometeorol.
International Journal of Biodiversity Science & Management = Int. J. Biodivers. Sci. Manage.
International Journal of Bioinformatics Research and Applications = Int. J. Bioinf. Res. Appl.
International Journal of Biological Chemistry = Int. J. Biol. Chem.
International Journal of Biological Macromolecules = Int. J. Biol. Macromol.
International Journal of Biological Markers = Int. J. Biol. Markers
International Journal of Biological Research in Pregnancy = Int. J. Biol. Res. Pregnancy
International Journal of Biology and Biotechnology = Int. J. Biol. Biotech.
International Journal of Biomedical Engineering = Int. J. Biomed. Eng.
International Journal of Biomedical Engineering and Technology = Int. J. Biomed. Eng. Technol.
International Journal of Biomedical Imaging = Int. J. Biomed. Imaging
International Journal of Biomedical Sciences = Int. J. Biomed. Sci.
International Journal of Biometeorology = Int. J. Biometeorol.
International Journal of Biotechnology = Int. J. Biotechnol.
International Journal of Cancer = Int. J. Cancer
International Journal of Cancer. Supplement = Int. J. Cancer. Suppl.
International Journal of Cardiac Imaging = Int. J. Card. Imaging
International Journal of Cardiology = Int. J. Cardiol.
International Journal of Cardiology-Heart & Vessels = Int. J. Cardiol. Heart Vessels
International Journal of Cardiology-Metabolic & Endocrine = Int. J. Cardol. Metab. Endocr.
International Journal of Cardiovascular Imaging = Int. J. Cardiovasc. Imaging
International Journal of Cardiovascular Interventions = Int. J. Cardiovasc. Intervent.
International Journal of Cast Metals Research = Int. J. Cast Met. Res.
International Journal of Cell Cloning = Int. J. Cell Cloning
International Journal of Cement Composites and Lightweight Concrete = Int. J. Cem. Compos. Lightweight Concrete
International Journal of Chemical and Analytical Science = Int. J. Chem. Anal. Sci.
International Journal of Chemical Kinetics = Int. J. Chem. Kinet.
International Journal of Chemical Modeling = Int. J. Chem. Model.
International Journal of Chemical Reactor Engineering = Int. J. Chem. Reactor Eng.
International Journal of Chemical Sciences = Int. J. Chem. Sc.
International Journal of Chemistry = Int. J. Chem.
International Journal of Child-Computer Interaction = Int. J. Child-Comput. Interact.
International Journal of Chronobiology = Int. J. Chronobiol.
International Journal of Circuit Theory and Applications = Int. J. Circuit Theory Appl.
International Journal of Circumpolar Health = Int. J. Circumpolar Health
International Journal of Climate Change Strategies and Management = Int. J. Clim. Change Strategies Manage.
International Journal of Climatology = Int. J. Climatol.
International Journal of Clinical and Experimental Hypnosis = Int. J. Clin. Exp. Hypn.
International Journal of Clinical and Experimental Medicine = Int. J. Clin. Exp. Med.
International Journal of Clinical and Experimental Pathology = Int. J. Clin. Exp. Path.
International Journal of Clinical and Laboratory Research = Int. J. Clin. Lab. Res.
International Journal of Clinical Monitoring and Computing = Int. J. Clin. Monit. Comput.
International Journal of Clinical Oncology = Int. J. Clin. Oncol.
International Journal of Clinical Pharmacology and Biopharmacy = Int. J. Clin. Pharmacol. Biopharm.
International Journal of Clinical Pharmacology and Therapeutics = Int. J. Clin. Pharmacol. Ther.
International Journal of Clinical Pharmacology Research = Int. J. Clin. Pharmacol. Res.
International Journal of Clinical Pharmacology, Therapy and Toxicology = Int. J. Clin. Pharmacol.
International Journal of Clinical Practice = Int. J. Clin. Pract.
International Journal of Clinical Practice. Supplement = Int. J. Clin. Pract. Suppl.
International Journal of Coal Geology = Int. J. Coal Geol.
International Journal of Colorectal Disease = Int. J. Colorectal Dis.
International Journal of COMADEM = Int. J. COMADEM
International Journal of Communication Systems = Int. J. Commun. Syst.
International Journal of Computational Intelligence and Applications = Int. J. Comput. Intell. Appl.
International Journal of Computational Materials Science and Surface Engineering = Int. J. Comput. Mater. Sci. Surf. Eng.
International Journal of Computational Methods = Int. J. Comput. Methods
International Journal of Computational Science and Engineering = Int. J. Comput. Sci. Eng.
International Journal of Computer Applications in Technology = Int. J. Comput. Appl. Technol.
International Journal of Computer Integrated Manufacturing = Int. J. Computer Integr. Manuf.
International Journal of Computer Vision = Int. J. Comput. Vision
International Journal of Computers and Applications = Int. J. Comput. Appl.
International Journal of Computers for Mathematical Learning = Int. J. Comput. Math. Learn.
International Journal of Computing Science and Mathematics = Int. J. Comput. Sci. Math.
International Journal of Condensed Matter Research = Int. J. Condens. Matter Res.
International Journal of Control = Int. J. Control
International Journal of Control, Automation and Systems = Int. J. Control Autom. Syst.
International Journal of Cosmetic Science = Int. J. Cosmet. Sci.
International Journal of Crashworthiness = Int. J. Crashworthiness
International Journal of Critical Infrastructure Protection = Int. J. Crit. Infrastruct. Prot.
International Journal of Critical Infrastructures = Int. J. Crit. Infrastruct.
International Journal of Current Chemistry = Int. J. Curr. Chem.
International Journal of Current Trends in Science and Technology = Int. J. Curr. Trends Sci. Technol.
International Journal of Dairy Technology = Int. J. Dairy Technol.
International Journal of Damage Mechanics = Int. J. Damage Mech.
International Journal of Data Warehousing and Mining = Int. J. Data Warehouse. Min.
International Journal of Dental Hygiene = Int. J. Dent. Hyg.
International Journal of Dental Science and Research = Int. J. Dent. Sci. Res.
International Journal of Dental Symposia = Int. J. Dent. Symp.
International Journal of Dermatology = Int. J. Dermatol.
International Journal of Design and Nature = Int. J. Des. Nat.
International Journal of Developmental Biology = Int. J. Dev. Biol.
International Journal of Developmental Neuroscience = Int. J. Dev. Neurosci.
International Journal of Digital Earth = Int. J. Digital Earth
International Journal of Disaster Risk Reduction = Int. J. Disaster Risk Reduct.
International Journal of Distributed Sensor Networks = Int. J. Distrib. Sens. Netw.
International Journal of Dynamical Systems and Differential Equations = Int. J. Dyn. Syst. Differ. Equ.
International Journal of Earth Sciences = Int. J. Earth Sci.
International Journal of Eating Disorders = Int. J. Eat. Disord.
International Journal of Ecodynamics = Int. J. Ecodyn.
International Journal of Electric and Hybrid Vehicles = Int. J. Electr. Hybrid Veh.
International Journal of Electrical Engineering = Int. J. Electr. Eng.
International Journal of Electrical Engineering Education = Int. J. Electr. Eng. Educ.
International Journal of Electrical Power & Energy Systems = Int. J. Electr. Power Energy Syst.
International Journal of Electrical, Computer, and Systems Engineering = Int. J. Electr. Comput. Syst. Eng.
International Journal of Electrochemical Science = Int. J. Electrochem. Sci.
International Journal of Electronic Security and Digital Forensics = Int. J. Electron. Secur. Digit. Forensics
International Journal of Electronics = Int. J. Electron.
International Journal of Embedded Systems = Int. J. Embedded Syst.
International Journal of Emergency Management = Int. J. Emergency Manage.
International Journal of Emergency Mental Health = Int. J. Emerg. Ment. Health
International Journal of Emerging Electric Power Systems = Int. J. Emerging Electr. Power Syst.
International Journal of Endocrinology and Metabolism = Int. J. Endocrinol. Metab.
International Journal of Energy and Environment = Int. J. Energy Environ.
International Journal of Energy Research = Int. J. Energy Res.
International Journal of Energy Sector Management = Int. J. Energy Sect. Manage.
International Journal of Engine Research = Int. J. Engine Res.
International Journal of Engineering = Int. J. Eng.
International Journal of Engineering Education = Int. J. Eng. Educ.
International Journal of Engineering Research in Africa = Int. J. Eng. Res. Afr.
International Journal of Engineering Science = Int. J. Eng. Sci.
International Journal of Engineering, Transactions A: Basics = Int. J. Eng. Trans. A
International Journal of Engineering, Transactions B: Applications = Int. J. Eng. Trans. B
International Journal of Enterprise Information Systems = Int. J. Enterp. Inf. Syst.
International Journal of Environment and Pollution = Int. J. Environ. Pollut.
International Journal of Environment and Waste Management = Int. J. Environ. Waste Manage.
International Journal of Environmental Analytical Chemistry = Int. J. Environ. Anal. Chem.
International Journal of Environmental and Analytical Chemistry = Int. J. Environ. Anal. Chem.
International Journal of Environmental Research and Public Health = Int. J. Environ. Res. Public. Health
International Journal of Environmental Science and Technology = Int. J. Environ. Sci. Technol.
International Journal of Environmental Studies = Int. J. Environ. Stud.
International Journal of Environmental Technology and Management = Int. J. Environ. Technol. Manage.
International Journal of Epidemiology = Int. J. Epidemiol.
International Journal of Equilibrium Research = Int. J. Equilib. Res.
International Journal of Essential Oil Therapeutics = Int. J. Essent. Oil Ther.
International Journal of Exergy = Int. J. Exergy
International Journal of Experimental Diabetes Research = Int. J. Exp. Diabetes Res.
International Journal of Experimental Pathology = Int. J. Exp. Pathol.
International Journal of Fatigue = Int. J. Fatigue
International Journal of Fertility = Int. J. Fertil.
International Journal of Fertility and Menopausal Studies = Int. J. Fertil. Menopausal Stud.
International Journal of Fertility and Women's Medicine = Int. J. Fertil. Womens Med.
International Journal of Flexible Manufacturing Systems = Int. J. Flexible Manuf. Syst.
International Journal of Fluid Dynamics = Int. J. Comput. Fluid Dyn.
International Journal of Fluid Mechanics Research = Int. J. Fluid Mech. Res.
International Journal of Fluid Power = Int. J. Fluid Power
International Journal of Food Contamination = Int. J. Food Contam.
International Journal of Food Engineering = Int. J. Food Eng.
International Journal of Food Microbiology = Int. J. Food Microbiol.
International Journal of Food Properties = Int. J. Food Prop.
International Journal of Food Science and Nutrition = Int. J. Food Sci. Nutr.
International Journal of Food Science and Technology = Int. J. Food Sci. Technol.
International Journal of Food Sciences and Nutrition = Int. J. Food Sci. Nutr.
International Journal of Forensic Dentistry = Int. J. Forensic Dent.
International Journal of Forming Processes = Int. J. Form. Processes
International Journal of Fracture = Int. J. Fract.
International Journal of Fracture Mechanics = Int. J. Fract.Mech.
International Journal of Fuzzy Systems = Int. J. Fuzzy Syst.
International Journal of Gastrointestinal Cancer = Int. J. Gastrointest. Cancer
International Journal of General Systems = Int. J. Gen. Syst.
International Journal of Geo-Engineering = Int. J. Geo-Eng.
International Journal of Geomagnetism and Aeronomy = Int. J. Geomag. Aeron.
International Journal of Geomechanics = Int. J. Geomech.
International Journal of Geometric Methods in Modern Physics = Int. J. Geom. Methods Mod. Phys.
International Journal of Geotechnical Engineering = Int. J. Geotech. Eng.
International Journal of Geriatric Psychiatry = Int. J. Geriatr. Psychiatry
International Journal of Global Energy Issues = Int. J. Global Energy Issues
International Journal of Green Energy = Int. J. Green Energy
International Journal of Green Nanotechnology = Int. J. Green Nanotechnol.
International Journal of Green Nanotechnology: Biomedicine = Int. J. Green Nanotechnol. Biomed.
International Journal of Green Nanotechnology: Materials Science and Engineering = Int. J. Green Nanotechnol. Mater. Sci. Eng.
International Journal of Green Nanotechnology: Physics and Chemistry = Int. J. Green Nanotechnol. Phys. Chem.
International Journal of Greenhouse Gas Control = Int. J. Greenhouse Gas Control
International Journal of Grid and Utility Computing = Int. J. Grid Util. Comput.
International Journal of Group Psychotherapy = Int. J. Group Psychother.
International Journal of Gynaecology and Obstetrics = Int. J. Gynaecol. Obstet.
International Journal of Gynecological Pathology = Int. J. Gynecol. Pathol.
International Journal of Health Care Finance and Economics = Int. J. Health Care Finance Econ.
International Journal of Health Care Quality Assurance = Int. J. Health Care Qual. Assur.
International Journal of Health Care Quality Assurance Incorporating Leadership in Health Services = Int. J. Health Care Qual. Assur. Inc. Leadersh. Health Serv.
International Journal of Health Education = Int. J. Health Educ.
International Journal of Health Geographics = Int. J. Health Geographics
International Journal of Health Planning and Management = Int. J. Health Plann. Manage.
International Journal of Health Services = Int. J. Health Serv.
International Journal of Heat and Fluid Flow = Int. J. Heat Fluid Flow
International Journal of Heat and Mass Transfer = Int. J. Heat Mass Transfer
International Journal of Heat and Technology = Int. J. Heat Technol.
International Journal of Heat Exchangers = Int. J. Heat Exch.
International Journal of Heavy Vehicle Systems = Int. J. Heavy Veh. Syst.
International Journal of Hematology = Int. J. Hematol.
International Journal of High Performance Computing and Networking = Int. J. High Perform. Comput. Networking
International Journal of High Performance Computing Applications = Int. J. High Perform. Comput. Appl.
International Journal of High Performance Systems Architecture = Int. J. High Perform. Syst. Archit.
International Journal of High Speed Electronics and Systems = Int. J. High Speed Electron. Syst.
International Journal of High Technology Ceramics = Int. J. Hig Technol. Ceram.
International Journal of Human-Computer Studies = Int. J. Hum. Comput. Stud.
International Journal of Humanoid Robotics = Int. J. Humanoid Rob.
International Journal of Hybrid Microelectronics = Int. J. Hybrid Microelectron.
International Journal of Hydrocarbon Engineering = Int. J. Hydrocarbon Eng.
International Journal of Hydrogen Energy = Int. J. Hydrogen Energy
International Journal of Hygiene and Environmental Health = Int. J. Hyg. Environ. Health
International Journal of Hyperthermia = Int. J. Hyperthermia
International Journal of Imaging Systems and Technology = Int. J. Imaging Syst. Technol.
International Journal of Immunogenetics = Int. J. Immunogenet.
International Journal of Immunopathology and Pharmacology = Int.. J. Immunopathol. Pharmacol.
International Journal of Immunopharmacology = Int. J. Immunopharmacol.
International Journal of Impact Engineering = Int. J. Impact Eng.
International Journal of Impotence Research = Int. J. Impot. Res.
International Journal of Industrial and Systems Engineering = Int. J. Ind. Syst. Eng.
International Journal of Industrial Engineering: Theory Applications and Practice = Int. J. Ind. Eng.Theory Appl. Pract.
International Journal of Industrial Ergonomics = Int. J. Ind. Ergon.
International Journal of Industrial Organization = Int. J. Ind Organiz
International Journal of Infectious Diseases = Int. J. Infect. Dis.
International Journal of Information and Communication Technology = Int. J. Inf. Commun. Technol.
International Journal of Information and Computer Security = Int. J. Inf. Comput. Secur.
International Journal of Information and Management Sciences = Int. J. Inf. Manage. Sci.
International Journal of Information Management = Int. J. Inf. Manage.
International Journal of Information Quality = Int. J. Inf. Qual.
International Journal of Information Security = Int. J. Inf. Secur.
International Journal of Information Systems and Change Management = Int. J. Inf. Syst. Change Mange.
International Journal of Information Technology and Management = Int. J. Inf. Technol. Manage.
International Journal of Information Technology and Web Engineering = Int. J. Inf. Technol. Web. Eng.
International Journal of Infrared and Millimeter Waves = Int. J. Infrared Millimeter Waves
International Journal of Injury Control and Safety Promotion = Int. J. Inj. Contr. Saf. Promot.
International Journal of Innovative Computing and Applications = Int. J. Innovative Comput. Appl.
International Journal of Inorganic Materials = Int. J. Inorg. Mater.
International Journal of Insect Morphology and Embryology = Int. J. Insect Morphol. Embryol.
International Journal of Instructional Media = Int. J. Instr. Media
International Journal of Intelligent Information and Database Systems = Int. J. Intell. Inf. Database Syst.
International Journal of Intelligent Information Technologies = Int. J. Intell. Inf. Technol.
International Journal of Intelligent Systems = Int. J. Intell. Syst.
International Journal of Intelligent Transportation Systems Research = Int. J. Intell. Transp. Syst. Res.
International Journal of Internet Manufacturing and Services = Int. J. Internet Manuf. Serv.
International Journal of Internet Protocol Technology = Int. J. Internet Protoc. Technol.
International Journal of Ion Mobility Spectrometry = Int. J. Ion Mobility Spectrom.
International Journal of Language and Communication Disorders = Int. J. Lang. Commun. Disord.
International Journal of Law and Psychiatry = Int. J. Law Psychiatry
International Journal of Legal Medicine = Int. J. Legal Med.
International Journal of Leprosy = Int. J. Lepr.
International Journal of Leprosy and Other Mycobacterial Diseases = Int. J. Lepr. Other Mycobact. Dis.
International Journal of Life Cycle Assessment = Int. J. Life Cycle Assess.
International Journal of Low Carbon Technologies = Int. J. Low Carbon Technol.
International Journal of Lower Extremity Wounds = Int. J. Low. Extrem. Wounds
International Journal of Machine Tools and Manufacture = Int. J. Mach. Tools Manuf
International Journal of Machining and Machinability of Materials = Int. J. Mach. Mach. Mater.
International Journal of Man-Machine Studies = Int. J. Man Mach. Stud.
International Journal of Manufacturing Research = Int. J. Manuf. Res.
International Journal of Manufacturing Technology and Management = Int. J. Manuf. Technol. Manage.
International Journal of Marine Energy = Int. J. Mar. Energy
International Journal of Mass Spectrometry = Int. J. Mass Spectrom.
International Journal of Mass Spectrometry and Ion Physics = Int. J. Mass Spectrom. Ion Phys.
International Journal of Mass Spectrometry and Ion Processes = Int. J. Mass Spectrom. Ion Processes
International Journal of Material Forming = Int. J. Mater. Form.
International Journal of Materials and Product Technology = Int. J. Mater. Prod. Technol.
International Journal of Materials and Structural Integrity = Int. J. Mater. Struct. Integrity
International Journal of Materials Research = Int. J. Mater. Res.
International Journal of Mathematical Education in Science and Technology = Int. J. Math. Educ. Sci. Technol.
International Journal of Mechanical Engineering Education = Int. J. Mech. Eng. Educ.
International Journal of Mechanical Sciences = Int. J. Mech. Sci.
International Journal of Mechanical Systems Science and Engineering = Int. J. Mech. Syst. Sci. Eng.
International Journal of Mechanics and Materials in Design = Int. J. Mech. Mater. Des.
International Journal of Medical Engineering and Informatics = Int. J. Med. Eng. Inf.
International Journal of Medical Informatics = Int. J. Med. Informatics
International Journal of Medical Microbiology = Int. J. Med. Microbiol.
International Journal of Medical Microbiology, Virology, Parasitology and Infectious Diseases = Int. J. Med. Microbiol. Virol. Parasitol. Infect. Dis.
International Journal of Medical Robotics and Computer Assisted Surgery = Int. J. Med. Rob. Comput. Assisted Surg.
International Journal of Metadata, Semantics and Ontologies = Int. J. Metadata Semant. Ontol.
International Journal of Metalcasting = Int. J. Metalcast.
International Journal of Metrology and Quality Engineering = Int.J. Metrol. Qual. Eng.
International Journal of Microcircuits and Electronic Packaging = Int. J. Microcircuits Electron Packag.
International Journal of Microcirculation; Clinical and Experimental = Int. J. Microcirc. Clin. Exp.
International Journal of Microstructure and Materials Properties = Int. J. Microstruct. Mater. Prop.
International Journal of Microwave and Wireless Technologies = Int. J. Microwave Wireless Technolog.
International Journal of Mine Water = Int. J. Mine Water
International Journal of Mineral Processing = Int. J. Miner. Process.
International Journal of Minerals, Metallurgy, and Materials = Int. J. Miner. Metall. Mater.
International Journal of Mining and Mineral Processing Engineering = Int. J. Min. Miner. Eng.
International Journal of Mining, Reclamation and Environment = Int. J. Min. Reclam. Environ.
International Journal of Mobile Communications = Int. J. Mobile Commun.
International Journal of Mobile Network Design and Innovation = Int. J. Mobile Network Des. Innov.
International Journal of Modelling and Simulation = Int. J. Model. Simul.
International Journal of Modelling, Identification and Control = Int. J. Model. Ident. Control
International Journal of Modern Physics A: Particles and Fields; Gravitation; Cosmology; Nuclear Physics = Int. J. Mod. Phys. A
International Journal of Modern Physics B: Condensed Matter Physics, Statistical Physics, Applied Physics = Int. J. Mod. Phys. B
International Journal of Modern Physics C: Computational Physics and Physical Computation = Int. J. Mod. Phys. C
International Journal of Modern Physics D: Gravitation; Astrophysics and Cosmology = Int. J. Mod. Phys. D
International Journal of Modern Physics E: Nuclear Physics = Int. J. Mod. Phys. E
International Journal of Molecular Medicine = Int. J. Mol. Med.
International Journal of Molecular Medicine and Advance Sciences = Int. J. Mol. Med. Adv. Sci.
International Journal of Molecular Sciences = Int. J. Mol. Sci.
International Journal of Multiphase Flow = Int. J. Multiphase Flow
International Journal of Multiphysics = Int. J. Multiphys.
International Journal of Nano and Biomaterials = Int. J. Nano Biomater.
International Journal of Nanomanufacturing = Int. J. Nanomanuf.
International Journal of Nanomedicine = Int. J. Nanomed.
International Journal of Nanoscience = Int. J. Nanosci.
International Journal of Nanotechnology = Int. J. Nanotechnol.
International Journal of Natural and Engineering Sciences = Int. J. Nat. Eng. Sci.
International Journal of Network Management = Int. J. Network Manage.
International Journal of Networking and Virtual Organisations = Int. J. Networking Virtual Organ.
International Journal of Neural Systems = Int. J. Neural Syst.
International Journal of Neurology = Int. J. Neurol.
International Journal of Neuropharmacology = Int. J. Neuropharmacol.
International Journal of Neuropsychiatry = Int. J. Neuropsychiatry
International Journal of Neuropsychopharmacology = Int. J. Neuropsychopharmacol.
International Journal of Neuroscience = Int. J. Neurosci.
International Journal of Non-Equilibrium Processing = Int. J. Non-Equilib. Process.
International Journal of Non-Linear Mechanics = Int. J. Non Linear Mech.
International Journal of Nondestructive Testing = Int. J. Nondestr. Test.
International Journal of Nonlinear Modelling in Science and Engineering = Int. J. Nonlinear Modell. Sci. Eng.
International Journal of Nuclear Desalination = Int. J. Nucl. Desalin.
International Journal of Nuclear Energy Science and Technology = Int. J. Nucl. Energy Sci. Technol.
International Journal of Nuclear Medicine and Biology = Int. J. Nucl. Med. Biol.
International Journal of Numerical Analysis and Modeling = Int. J. Numer. Anal. Model.
International Journal of Numerical Methods for Heat and Fluid Flow = Int. J. Numer. Methods Heat Fluid Flow
International Journal of Numerical Methods in Biomedical Engineering = Int. J. Numer. Methods Biomed. Eng.
International Journal of Numerical Modelling: Electronic Networks, Devices and Fields = Int. J. Numer. Modell. Electron. Networks Devices Fields
International Journal of Nursing Education Scholarship = Int. J. Nurs. Educ. Scholarsh.
International Journal of Nursing Practice = Int. J. Nurs. Pract.
International Journal of Nursing Studies = Int. J. Nurs. Stud.
International Journal of Obesity = Int. J. Obes.
International Journal of Obesity and Related Metabolic Disorders = Int. J. Obes. Relat. Metab. Disord.
International Journal of Occupational and Environmental Health = Int. J. Occup. Environ. Health
International Journal of Occupational Health and Safety = Int. J. Occup. Health Saf.
International Journal of Occupational Medicine and Environmental Health = Int. J. Occup. Med. Environ. Health
International Journal of Oceanology and Limnology = Int. J. Oceanol. Limnol.
International Journal of Offshore and Polar Engineering = Int. J. Offshore Polar Eng.
International Journal of Oncology = Int. J. Oncol.
International Journal of Optomechatronics = Int. J. Optomechatronics
International Journal of Oral and Maxillofacial Implants = Int. J. Oral Maxillofac. Implants
International Journal of Oral and Maxillofacial Surgery = Int. J. Oral Maxillofac. Surg.
International Journal of Oral Implantology = Int. J. Oral Implantol.
International Journal of Oral Myology = Int. J. Oral Myol.
International Journal of Oral Surgery = Int. J. Oral Surg.
International Journal of Orofacial Myology = Int. J. Orofacial Myology
International Journal of Orthodontics = Int. J. Orthod.
International Journal of Paediatric Dentistry = Int. J. Paediatr. Dent.
International Journal of Paleopathology = Int. J. Paleopathol.
International Journal of Pancreatology = Int. J. Pancreatol.
International Journal of Parallel Programming = Int. J. Parallel Program.
International Journal of Parallel, Emergent and Distributed Systems = Int. J. Parallel Emergent Distrib. Syst.
International Journal of Partial Hospitalization = Int. J. Partial Hosp.
International Journal of Pattern Recognition and Artificial Intelligence = Int. J. Pattern Recognit Artif Intell.
International Journal of Pavement Engineering = Int. J. Pavement Eng.
International Journal of Pediatric Nephrology = Int. J. Pediatr. Nephrol.
International Journal of Pediatric Otorhinolaryngology = Int. J. Pediatr. Otorhinolaryngol.
International Journal of Peptide and Protein Research = Int. J. Pept. Protein Res.
International Journal of Peptide Research and Therapeutics = Int. J. Pept. Res. Ther.
International Journal of Periodontics and Restorative Dentistry = Int. J. Periodontics Restorative Dent.
International Journal of Pharmaceutical Compounding = Int. J. Pharm. Compd.
International Journal of Pharmaceutical Technology and Product Manufacture = Int. J. Pharm. Technol. Prod. Manuf
International Journal of Pharmaceutics = Int. J. Pharm.
International Journal of Pharmacy and Pharmaceutical Sciences = Int. J. Pharm. Pharm. Sci.
International Journal of Photoenergy = Int. J. Photoenergy
International Journal of Phycology and Phycochemistry = Int. J. Phycol. Phycochem.
International Journal of Phytoremediation = Int. J. Phytorem.
International Journal of PIXE = Int. J. PIXE
International Journal of Plasma Science and Engineering = Int. J. Plasma Sci. Eng.
International Journal of Plasticity = Int. J. Plast.
International Journal of Plastics Technology = Int. J. Plast. Technol.
International Journal of Polymer Analysis and Characterization = Int. J. Polym. Anal. Charact.
International Journal of Polymeric Materials = Int. J. Polym. Mater.
International Journal of Powder Metallurgy (Princeton, New Jersey) = Int. J. Powder Metall. (Princeton, N. J.)
International Journal of Powder Metallurgy = Int. J. Powder Metall
International Journal of Power and Energy Systems = Int. J. Power Energy Syst
International Journal of Precision Engineering and Manufacturing = Int. J. Precis. Eng. Manuf.
International Journal of Pressure Vessels and Piping = Int. J. Press. Vessels Pip.
International Journal of Production Economics = Int. J. Prod. Econ.
International Journal of Production Research = Int. J. Prod. Res.
International Journal of Project Management = Int. J. Project Manage.
International Journal of Prosthodontics = Int. J. Prosthodont.
International Journal of Protein Research = Int. J. Protein Res.
International Journal of Psychiatry = Int. J. Psychiatry
International Journal of Psychiatry in Medicine = Int. J. Psychiatry Med.
International Journal of Psycho-Analysis = Int. J. Psychoanal.
International Journal of Psychoanalytic Psychotherapy = Int. J. Psychoanal. Psychother.
International Journal of Psychophysiology = Int. J. Psychophysiol.
International Journal of Psychosomatics = Int. J. Psychosom.
International Journal of Quantum Chemistry = Int. J. Quantum Chem.
International Journal of Radiation Applications and Instrumentation. Part A, Applied Radiation and Isotopes = Int. J. Rad. Appl. Instrum. [A]
International Journal of Radiation Applications and Instrumentation. Part A. Applied Radiation and Isotopes = Int. J. Radiat. Appl. Instrum. Part A
International Journal of Radiation Applications and Instrumentation. Part B, Nuclear Medicine and Biology = Int. J. Rad. Appl. Instrum. B
International Journal of Radiation Applications and Instrumentation. Part B. Nuclear Medicine and Biology = Int. J. Radiat. Appl. Instrum. Part B
International Journal of Radiation Applications and Instrumentation. Part C. Radiation Physics and Chemistry = Int. J. Radiat. Appl. Instrum. Part C
International Journal of Radiation Applications and Instrumentation. Part D. Nuclear Tracks and Radiation Measurements = Int. J. Radiat. Appl. Instrum. Part D
International Journal of Radiation Applications and Instrumentation. Part E. Nuclear Geophysics = Int. J. Radiat. Appl. Instrum. Part E
International Journal of Radiation Biology = Int. J. Radiat. Biol.
International Journal of Radiation Biology and Related Studies in Physics, Chemistry and Medicine = Int. J. Radiat. Biol. Relat. Stud. Phys. Chem. Med.
International Journal of Radiation Medicine = Int. J. Radiat. Med.
International Journal of Radiation Oncology Biology Physics = Int. J. Radiat. Oncol. Biol. Phys.
International Journal of Radiation Oncology, Biology, Physics = Int. J. Radiat. Oncol. Biol. Phys.
International Journal of Radiation Physics = Int. J. Radiat. Phys.
International Journal of Radio Frequency Identification Technology and Applications = Int. J. Radio Freq. Identif. Technol. Appl.
International Journal of Refractory Metals & Hard Materials = Int. J. Refract. Met. Hard Mater.
International Journal of Refractory Metals and Hard Materials = Int. J. Refract. Met. Hard Mater
International Journal of Refrigeration = Int. J. Refrig
International Journal of Rehabilitation Research = Int. J. Rehabil. Res.
International Journal of Reliability and Safety = Int. J. Reliab. Saf.
International Journal of Reliability, Quality and Safety Engineering = Int. J. Reliab. Qual. Saf. Eng.
International Journal of Remote Sensing = Int. J. Remote Sens.
International Journal of RF and Microwave Computer-Aided Engineering = Int. J. RF Microwave Comput. Aided Eng.
International Journal of RF Technologies: Research and Aoplications = Int. J. RF Technol. Res. Appl.
International Journal of Robotics and Automation = Int. J. Rob. Autom.
International Journal of Robotics Research = Int. J. Rob. Res.
International Journal of Robust and Nonlinear Control = Int. J. Robust Nonlinear Control
International Journal of Rock Mechanics and Mining Sciences = Int. J. Rock Mech. Min. Sci.
International Journal of Rotating Machinery = Int. J. Rotating Mach.
International Journal of Satellite Communications and Networking = Int. J. Satell. Commun. Networking
International Journal of Security and Networks = Int. J. Secur. Netw.
International Journal of Sediment Research = Int. J. Sediment Res.
International Journal of Self-Propagating High-Temperature Synthesis = Int. J. Self Propag. High Temp. Synth.
International Journal of Services Operations and Informatics = Int. J. Serv. Oper. Inf.
International Journal of Services, Technology and Management = Int. J. Serv. Technol. Manage.
International Journal of Shape Modeling = Int. J. Shape Model.
International Journal of Simulation and Process Modelling = Int. J. Simul. Process Model.
International Journal of Simulation: Systems, Science and Technology = Int. J. Simul. Syst. Sci. Technol.
International Journal of Smart Sensing and Intelligent Systems = Int. J. Smart Sens. Intell. Syst.
International Journal of Social Psychiatry = Int. J. Soc. Psychiatry
International Journal of Soft Computing = Int. J. Soft Comput.
International Journal of Software Engineering and Knowledge Engineering = Int. J. Software Eng. Knowl. Eng.
International Journal of Soil Dynamics and Earthquake Engineering = Int. J. Soil Dyn. Earthquake Eng.
International Journal of Soil Science = Int. J. Soil Sci.
International Journal of Solids and Structures = Int. J. Solids Struct.
International Journal of Space Structures = Int. J. Space Struct.
International Journal of Speech Technology = Int. J. Speech Technol.
International Journal of Sport Nutrition = Int. J. Sport Nutr.
International Journal of Sport Nutrition and Exercise Metabolism = Int. J. Sport Nutr. Exercise Metab.
International Journal of Sports Medicine = Int. J. Sports Med.
International Journal of STD and AIDS = Int. J. STD AIDS
International Journal of Streel Structures = Int. J. Steel Struct.
International Journal of Structural Stability and Dynamics = Int. J. Struct. Stab. Dyn.
International Journal of Sulfur Chemistry Part A: Original Experimental and Theoretical Studies = Int. J. Sulfur Chem. Part A:
International Journal of Sulfur Chemistry Part B: Quartler Reports on Sulfur Chemistry = Int. J. Sulfur Chem. Part B:
International Journal of Surface Mining, Reclamation, and Environment = Int. J. Surf. Min. Reclam. Environ.
International Journal of Surface Science and Engineering = Int. J. Surf. Sci. Eng.
International Journal of Surgical Investigation = Int. J. Surg. Investig.
International Journal of Sustainable Build Environment = Int. J. Sustainable Built Environ.
International Journal of Sustainable Development = Int. J. Sustainable Dev.
International Journal of Sustainable Energy = Int. J. Sustainable Energy
International Journal of Sustainable Engineering = Int. J. Sustainable Eng.
International Journal of Systematic and Evolutionary Microbiology = Int. J. Syst. Evol. Microbiol.
International Journal of Systematic Bacteriology = Int. J. Syst. Bacteriol.
International Journal of Systems Science = Int. J. Syst. Sci.
International Journal of Technology and Design Education = Int. J. Technol. Des. Educ.
International Journal of Technology and Human Interaction = Int. J. Technol. Hum. Interact.
International Journal of Technology Assessment in Health Care = Int. J. Technol. Assess. Health Care
International Journal of Technology Intelligence and Planning = Int. J. Technol. Intell. Plann.
International Journal of Technology Management = Int. J. Technol. Manage.
International Journal of Technology, Policy and Management = Int. J. Technol. Policy Manage.
International Journal of the Addictions = Int. J. Addict.
International Journal of the Japan Society for Precision Engineering = Int. J. Jpn Soc. Precis. Eng.
International Journal of the Society of Material Engineering for Resources = Int. J. Soc. Mater. Eng. Resour.
International Journal of Theoretical Physics = Int. J. Theor. Phys.
International Journal of Theoretical Physics, Group Theory, and Nonlinear Optics = Int. J. Theor. Phys. Group Theory Nonlinear Opt.
International Journal of Thermal Sciences = Int. J. Therm. Sci.
International Journal of Thermodynamics = Int. J. Thermodyn.
International Journal of Thermophysics = Int. J. Thermophys.
International Journal of Tissue Reactions = Int. J. Tissue React.
International Journal of Toxicology = Int. J. Toxicol.
International Journal of Transport Phenomena = Int. J. Transp. Phenom.
International Journal of Transportation Science and Technology = Int. J. Transp. Sci. Technol.
International Journal of Trauma Nursing = Int. J. Trauma Nurs.
International Journal of Tropical Insect Science = Int. J. Trop. Insect Sci.
International Journal of Tuberculosis and Lung Disease = Int. J. Tuberc. Lung Dis.
International Journal of Uncertainty, Fuzziness and Knowledge-Based Systems = Int. J. Uncertainty Fuzziness Knowledge Based Syst.
International Journal of Urology = Int. J. Urol.
International Journal of Vehicle Autonomous Systems = Int. J. Veh. Auton. Syst.
International Journal of Vehicle Design = Int. J. Veh. Des.
International Journal of Vehicle Information and Communication Systems = Int. J. Veh. Inf. Commun. Syst.
International Journal of Vehicle Noise and Vibration = Int. J. Veh. Noise Vib.
International Journal of Vehicle Safety = Int. J. Veh. Saf.
International Journal of Vehicle Systems Modelling and Testing = Int. J. Veh. Syst. Model. Test.
International Journal of Ventilation = Int. J. Vent.
International Journal of Water = Int. J. Water
International Journal of Water Resources Development = Int. J. Water Resour. Dev.
International Journal of Wavelets, Multiresolution and Information Processing = Int. J. Wavelets Multiresolution Inf. Process.
International Journal of Web and Grid Services = Int. J. Web Grid Serv.
International Journal of Web Based Communities = Int. J. Web Based Communities
International Journal of Web Engineering and Technology = Int. J. Web Eng. Technol.
International Journal of Web Services Research = Int. J. Web Serv. Res.
International Journal of Wireless and Mobile Computing = Int. J. Wireless Mobile Comput.
International Journal of Wireless Information Networks = Int. J. Wireless Inf. Networks
International Journal of Zoonoses = Int. J. Zoonoses
International Journal on Algae = Int. J. Algae
International Journal on Artificial Intelligence Tools = Int. J. Artif. Intell. Tools
International Journal on Document Analysis and Recognition = Int. J. Doc. Anal. Recogn.
International Journal on Hydropower and Dams = Int. J. Hydropower Dams
International Journal on Interactive Design and Manufacturing = Int. J. Interact. Des. Manuf.
International Journal on Software Tools for Technology Transfer = Int. J. Software Tools Technol. Trans.
International Journal Precision Engineering = Int. J. Precis. Eng.
International Maritime Health = Int. Marit. Health
International Materials Reviews = Int. Mater. Rev.
International Microbiology = Int. Microbiol.
International Nonwovens Journal = Int. Nonwovens J.
International Nursing Review = Int. Nurs. Rev.
International Ophthalmology = Int. Ophthalmol.
International Ophthalmology Clinics = Int. Ophthalmol. Clin.
International Orthopaedics = Int. Orthop.
International Peat Journal = Int. Peat J.
International Pharmacopsychiatry = Int. Pharmacopsychiatry
International Polymer Processing = Int. Polym. Process.
International Psychiatry Clinics = Int. Psychiatry Clin.
International Psychogeriatrics = Int. Psychogeriatr.
International Rehabilitation Medicine = Int. Rehabil. Med.
International Rescuer = Int. Rescuer
International Review of Connective Tissue Research = Int. Rev. Connect. Tissue Res.
International Review of Cytology = Int. Rev. Cytol.
International Review of Cytology. Supplement = Int. Rev. Cytol. Suppl.
International Review of Experimental Pathology = Int. Rev. Exp. Pathol.
International Review of Hydrobiology = Int. Rev. Hydrobiol.
International Review of Neurobiology = Int. Rev. Neurobiol.
International Review of Physiology = Int. Rev. Physiol.
International Review of Poultry Science = Int. Rev. Poult. Sci.
International Review of Tropical Medicine = Int. Rev. Trop. Med.
International Reviews in Physical Chemistry = Int. Rev. Phys. Chem.
International Reviews of Immunology = Int. Rev. Immunol.
International Sugar Journal = Int. Sugar J.
International Surgery = Int. Surg.
International Symposium on Fluoridation and Preventive Dentistry = Int. Symp. Fluorid. Prev. Dent.
International Urogynecology Journal and Pelvic Floor Dysfunction = Int. Urogynecol. J. Pelvic Floor Dysfunct.
International Urology and Nephrology = Int. Urol. Nephrol.
International Wound Journal = Int. Wound J.
Internationale Revue der Gesamten Hydrobiologie = Int. Rev. Gesamten Hydrobiol.
Internationale Zeitschrift fur Angewandte Physiologie Einschliesslich Arbeitsphysiologie = Int. Z. Angew. Physiol.
Internationale Zeitschrift fur Klinische Pharmakologie, Therapie und Toxikologie = Int. Z. Klin. Pharmakol. Ther. Toxikol.
Internationale Zeitschrift fur Vitamin- und Ernahrungsforschung. Beiheft = Int. Z. Vitam. Ernahrungsforsch. Beih.
Internationale Zeitschrift fur Vitaminforschung (International Journal of Vitamin Research) = Int. Z. Vitaminforsch.
Internationales Archiv fur Arbeitsmedizin = Int. Arch. Arbeitsmed.
Internet Interventions = Internet Interventions
Internet Journal of Chemistry = Internet J. Chem.
Internet Journal of Vibrational Spectroscopy = Internet J. Vib. Spectro.
Internist = Internist
Internistische Praxis = Internist. Prax.
Intervirology = Intervirology
Invasion and Metastasis = Invasion Metastasis
Inverse Problems = Inverse Prob.
Inverse Problems in Engineering = Inverse Prob. Eng.
Inverse Problems in Science and Engineering = Inverse Prob. Sci. Eng.
Invertebrate Neuroscience = Invert. Neurosci.
Investigacion Clinica = Invest. Clin.
Investigation and Practice in Pediatric Pathology = Investig. Pract. Pediatr. Pathol.
Investigational New Drugs = Invest. New Drugs
Investigative and Cell Pathology = Invest. Cell Pathol.
Investigative Ophthalmology & Visual Science = Invest. Ophthalmol. Visual Sci.
Investigative Ophthalmology = Invest. Ophthalmol.
Investigative Ophthalmology and Visual Science = Invest. Ophthalmol. Vis. Sci.
Investigative Radiology = Invest. Radiol.
Investigative Urology = Invest. Urol.
Investor-Owned Hospital Review = Investor. Owned Hosp. Rev.
Inzynieria Chemiczna i Procesowa = Inz. Chem. Procesowa
Ion Channels = Ion Channels
Ion Exchange and Membranes = Ion Exch. Membr.
Ion Exchange and Solvent Extraction = Ion Exch. Solvent Extr.
Ionics = Ionics
Iowa Dental Bulletin = Iowa Dent. Bull.
Iowa Dental Journal = Iowa Dent. J.
Iowa Medicine = Iowa Med.
Iowa Orthopaedic Journal = Iowa Orthop. J.
Iowa State University Veterinarian = Iowa State Univ. Vet.
IPPF Medical Bulletin = IPPF Med. Bull.
IPPTA Journal = Ippta J.
Iran Biomedical Journal = Iran. Biomed. J.
Iranian Journal of Chemistry & Chemical Engineering = Iran. J. Chem. Chem. Eng.
Iranian Journal of Materials Science and Engineering = Iran. J. Mater. Sci. Eng.
Iranian Journal of Polymer Science & Technology = Iran. J. Polym Sci. Technol.
Iranian Polymer Journal = Iran. Polym. J.
Iraqi Dental Journal = Iraqi Dent. J.
IRB; A Review of Human Subjects Research = IRB.
IRCS Journal of Medical Science = IRCS J. Med. Sci.
IRE Transactions on  Industrial Electronics = IRE Trans. Ind. Electron.
IRE Transactions on  Information Theory = IRE Trans. Inf. Theory
IRE Transactions on Aeronautical and Navigational Electronics = IRE Trans. Aeronaut. Navig. Electron.
IRE Transactions on Aerospace and Navigational Electronics = IRE Trans. Aerosp. Navig. Electron.
IRE Transactions on Antennas and Propagation = IRE Trans. Anntenas Propag.
IRE Transactions on Audio = IRE Trans. Audio
IRE Transactions on Automatic Control = IRE Trans. Autom. Control
IRE Transactions on Bio-Medical Electronics = IRE Trans. Bio-Med. Electron.
IRE Transactions on Broadcast and Television Receivers = IRE Trans. Broadcast Telev. Receivers
IRE Transactions on Broadcast Transmission Systems = IRE Trans. Broadcast Transm. Syst.
IRE Transactions on Broadcasting = IRE Trans. Broadcast.
IRE Transactions on Circuit Theory = IRE Trans. Circuit Theory
IRE Transactions on Communication Systems = IRE Trans. Commun. Syst.
IRE Transactions on Component Parts = IRE Trans. Compon. Parts
IRE Transactions on Electron Devices = IRE Trans. Electron Devices
IRE Transactions on Electronic Computers = IRE Trans. Electron. Comput.
IRE Transactions on Engineering Management = IRE Trans. Eng. Manage.
IRE Transactions on Human Factors in Electronics = IRE Trans. Hum. Factors Electron.
IRE Transactions on Instrumentation = IRE Trans. Instrum.
IRE Transactions on Medical Electronics = IRE Trans. Med. Electron.
IRE Transactions on Microwave Theory and Techniques = IRE Trans. Microwave Theory Tech.
IRE Transactions on Military Electronics = IRE Trans. Mil. Electron.
IRE Transactions on Nuclear Science = IRE Trans. Nucl. Sci.
IRE Transactions on Product Engineering and Production = IRE Trans. Prod. Eng. Prod.
IRE Transactions on Production Techniques = IRE Trans. Prod. Tech.
IRE Transactions on Radio Frequency Interference = IRE Trans. Radio Freq. Interference
IRE Transactions on Reliability and Quality Control = IRE Trans. Reliab. Qual. Control
IRE Transactions on Space Electronics and Telemetry = IRE Trans. Space Electron. Telem.
IRE Transactions on Telemetry and Remote Control = IRE Trans. Telem. Remote Control
IRE Transactions on Ultrasonic Engineering = IRE Trans. Ultrason. Eng.
IRE Transactions on Vehicular Communications = IRE Trans. Veh. Commun.
Irish Journal of Medical Science = Ir. J. Med. Sci.
Irish Medical Journal = Ir. Med. J.
Irish Nurses Journal = Ir. Nurses J.
Irish Nursing and Hospital World = Ir. Nurs. Hosp. World
Irish Nursing News = Ir. Nurs. News
IRM; Information and Records Management = IRM.
Ironmaking and Steelmaking = Ironmaking Steelmaking
Irrigation and Drainage = Irrig. Drain.
Iryo = Iryo
ISA Transactions = ISA Trans.
ISIJ International = ISIJ Int.
Isis = Isis
Island Arc = Isl. Arc
ISME Journal = ISME J.
Isotope Geoscience = Isot. Geosci.
Isotopes and Radiation Technology = Isot. Radiat. Technol.
Isotopes in Environmental and Health Studies = Isotopes Environ. Health Stud.
Isozymes; Current Topics in Biological Medical Research = Isozymes Curr. Top. Biol. Med. Res.
ISPRS Journal of Photogrammetry and Remote Sensing = ISPRS J. Photogramm. Remote Sens.
Israel Annals of Psychiatry and Related Disciplines = Isr. Ann. Psychiatr. Relat. Discip.
Israel Journal of Chemistry = Isr. J. Chem.
Israel Journal of Dental Medicine = Isr. J. Dent. Med.
Israel Journal of Dental Sciences = Isr. J. Dent. Sci.
Israel Journal of Medical Sciences = Isr. J. Med. Sci.
Israel Journal of Psychiatry and Related Sciences = Isr. J. Psychiatry Relat. Sci.
Israel Journal of Zoology = Isr. J. Zool.
Israel Medical Association Journal = Isr. Med. Assoc. J.
Issledovaniia po Genetike = Issled. Genet.
Issue Brief, National Health Policy Forum = Issue Brief Natl. Health Policy Forum
Issues = Issues
Issues in Comprehensive Pediatric Nursing = Issues Compr. Pediatr. Nurs.
Issues in Health Care = Issues Health Care
Issues in Health Care of Women = Issues Health Care Women
Issues in Law and Medicine = Issues Law Med.
Issues in Mental Health Nursing = Issues Ment. Health Nurs.
Issues in Science and Technology = Issues Sci. Technol.
Istanbul Universitesi Dishekimligi Fakultesi Dergisi = Istanbul Univ. Dishekim. Fak. Derg.
IT Professional = IT Prof.
Italian General Review of Dermatology = Ital. Gen. Rev. Dermatol.
Italian Heart Journal = Ital. Heart J.
Italian Journal of Anatomy and Embryology = Ital. J. Anat. Embryol.
Italian Journal of Biochemistry = Ital. J. Biochem.
Italian Journal of Food Science = Ital. J. Food Sci.
Italian Journal of Gastroenterology = Ital. J. Gastroenterol.
Italian Journal of Gastroenterology and Hepatology = Ital. J. Gastroenterol. Hepatol.
Italian Journal of Geosciences = Ital. J. Geosci.
Italian Journal of Neurological Sciences = Ital. J. Neurol. Sci.
Italian Journal of Orthopaedics and Traumatology = Ital. J. Orthop. Traumatol.
Italian Journal of Orthopaedics and Traumatology. Supplementum = Ital. J. Orthop. Traumatol. Suppl.
Italian Journal of Pure and Applied Mathematics = Ital. J. Pure Appl. Math.
Italian Journal of Surgical Sciences = Ital. J. Surg. Sci.
ITE Letters on Batteries New Technologies & Medicine = ITE Lett. Batteries New Technol. Med.
ITE-IBA Letters New Technologies & Medicine = ITE-IBA Lett. Batteries New Technol. Med.
IUBMB Life = IUBMB Life
Iugoslavica Physiologica et Pharmacologica Acta = Iugosl. Physiol. Pharmacol. Acta
Iyo Denshi to Seitai Kogaku = Iyodenshi To Seitai Kogaku
Izvestiia Akademii Nauk SSSR. Seriia Biologicheskaia = Izv. Akad. Nauk SSSR. Biol.
Izvestiia Akademii Nauk. Seriia Biologicheskaia = Izv. Akad. Nauk. Ser. Biol.
Izvestiia na Instituta po Fiziologiia = Izv. Inst. Fiziol. (Sofiia)
Izvestiia na Mikrobiologicheskiia Institut = Izv. Mikrobiol. Inst. (Sofiia)
Izvestiya Atmospheric and Oceanic Physics = Izv. Atmos. Oceanic Phys.
Izvestiya Natsional'noi Akademii Nauk Respubliki Kazakhstan, Seriya Khimicheskaya = Izv. Nats. Akad. Nauk Resp. Kaz., Ser. Khim.
Izvestiya Physics of the Solid Earth = Izv. Phys. Solid Earth
Izvestiya Rossiiskoi Akademii Nauk, Seriya Fizicheskaya = Izv. Ross. Akad. Nauk, Ser. Fiz.
Izvestiya Vysshikh Uchebnykh Zavedenii, Khimiya i Khimicheskaya Tekhnologiya = Izv. Vyssh. Uchebn. Zaved., Khim. Khim. Tekhnol.
Izvestiya Vysshikh Uchebnykh Zavedenii, Tsvetnaya Metallurgiya = Izv. Vyssh. Uchebn. Zaved., Tsvetn. Metall.
Izvestiya, Academy of Sciences, USSR, Atmospheric = Izv. Acad. Sci. USSR, Atmos. Oceanic Phys.
Izvestiya: Mathematics = Izv. Math.
JAAMI; Journal of the Association for the Advancement of Medical Instrumentation = J. Assoc. Adv. Med. Instrum.
Jaarboek van Kankeronderzoek en Kankerbestrijding in Nederland = Jaarb. Kankeronderz. Kankerbestrijd. Ned.
JACEP = JACEP
Jahrbuch der Deutschen Luftfahrtforschung = Jahrb. Dtsch. Luftfahrtforsch.
Jahrbuch der Geologischen Bundesanstalt = Jahrb. Geol. Bundesanst.
Jahrbuch der Preussischen Geologischen Landesanstalt = Jahrb. Preuss. Geol. Landesanst.
Jahrbuch der Versuchs und Lehranstalt fur Brauerei in Berlin = Jahrb. Vers. Lehranst. Brau. Berlin
Jahrbuch Max Planck Gesellschaft = Jahrb. Max Planck Gesell.
Jahrbuch Oberflachentechnik = Jahrb. Oberflachentech.
Jahrbucher fur Wissenschaftliche Botanik = Jahrb. Wiss. Bot.
Jahresbericht, Schweizerische Akademie der Medizinischen Wissenschaften = Jahresber. Schweiz. Akad. Med. Wiss.
JAMA = JAMA
JAMA, the Journal of the American Medical Association = JAMA, J. Am. Med. Assoc.
Jamaican Nurse = Jamaican Nurse
Japan Journal of Industrial and Applied Mathematics = Jpn. J. Ind. Appl. Math.
Japan Society of Mechanical Engineers International Journal Series A: Solid Mechanics and Material Engineering = J. Soc. Mech. Eng. Int. J. Ser.A:
Japan Society of Mechanical Engineers International Journal Series B: Fluids and Thermal Engineering = J. Soc. Mech. Eng. Int. J. Ser.B:
Japan Society of Mechanical Engineers International Journal Series C: Mechanical Systems, Machine Elements and Manufacturing = J. Soc. Mech. Eng. Int. J. Ser.C:
Japan-Hospitals = Jpn. Hosp.
Japanese Circulation Journal = Jpn. Circ. J.
Japanese Dental Journal = Jpn. Dent. J.
Japanese Heart Journal = Jpn. Heart J.
Japanese Journal of Antibiotics = Jpn. J. Antibiot.
Japanese Journal of Applied Physics Part 1 = Jpn. J. Appl. Phys., Part 1
Japanese Journal of Applied Physics Part 2 = Jpn. J. Appl. Phys., Part 2
Japanese Journal of Applied Physics, Part 1: Regular Papers, Brief Communications & Review Papers = Jpn. J. Appl. Phys., Part 1
Japanese Journal of Applied Physics, Part 2: Letters & Express Letters = Jpn. J. Appl. Phys., Part 2
Japanese Journal of Cancer Research = Jpn. J. Cancer Res.
Japanese Journal of Clinical Oncology = Jpn. J. Clin. Oncol.
Japanese Journal of Dermatology: Series B = Jpn. J. Dermatol. B
Japanese Journal of Experimental Medicine = Jpn. J. Exp. Med.
Japanese Journal of Forensic Toxicology = Jpn. J. Forensic Toxicol.
Japanese Journal of Genetics = Jpn. J. Genet.
Japanese Journal of Human Genetics = Jpn. J. Hum. Genet.
Japanese Journal of Infectious Diseases = Jpn. J. Infect. Dis.
Japanese Journal of Medical Science and Biology = Jpn. J. Med. Sci. Biol.
Japanese Journal of Medicine = Jpn. J. Med.
Japanese Journal of Microbiology = Jpn. J. Microbiol.
Japanese Journal of Ophthalmology = Jpn. J. Ophthalmol.
Japanese Journal of Pharmacology = Jpn. J. Pharmacol.
Japanese Journal of Phycology = Jpn. J. Phycol.
Japanese Journal of Physiology = Jpn. J. Physiol.
Japanese Journal of Psychiatry and Neurology = Jpn. J. Psychiatry Neurol.
Japanese Journal of Surgery = Jpn. J. Surg.
Japanese Journal of Thoracic and Cardiovascular Surgery = Jpn. J. Thorac. Cardiovasc. Surg.
Japanese Journal of toxicology and Environment health = Jpn. J. Toxicol. Environ. Health
Japanese Journal of Tuberculosis = Jpn. J. Tuberc.
Japanese Journal of Tuberculosis and Chest Diseases = Jpn. J. Tuberc. Chest Dis.
Japanese Journal of Veterinary Research = Jpn. J. Vet. Res.
JAPCA = JAPCA
JBIC, Journal of Biological Inorganic Chemistry = JBIC, J. Biol. Inorg. Chem.
JBR-BTR = JBR-BTR
JCAH Perspectives = JCAH Perspect.
JCP: Biochemical Physics = JCP: Biochem. Phys.
JCT Research = JCT Res.
JETP Letters = JETP Lett.
JFE Journal du Four Electrique & des Industries Electrochimiques = JFE J. Four Electr. Ind. Electrochim.
JFE Journal du Four Electrique = JFE J. Four Electr.
JFMA; Journal of the Florida Medical Association = JFMA.
JFORL; Journal Francais d'Oto-Rhino Laryngologie, Audiophonologie et Chirurgie Maxillo-Faciale = JFORL J. Fr. Otorhinolaryngol. Audiophonol. Chir. Maxillofac.
Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi (Journal of Parasitology and Parasitic Diseases) = Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
Jibiinkoka = Jibiinkoka
Jiegou Huaxue = Jiegou Huaxue
Jikeikai Medical Journal = Jikeikai Med. J.
Jikken Dobutsu (Experimental Animals) = Jikken Dobutsu
Jinrui Idengaku Zasshi = Jinrui Idengaku Zasshi
Jinshu Xuebao = Jinshu Xuebao
Jisuanji Yu Yingyong Huaxue = Jisuanji Yu Yingyong Huaxue
JJournal of Agricultural Safety and Health = J. Agric. Saf. Health
JMM Case Reports = JMM Case Rep.
JOGN Nursing = JOGN Nurs.
Johns Hopkins Medical Journal = Johns Hopkins Med. J.
Johns Hopkins Medical Journal. Supplement = Johns Hopkins Med. J. Suppl.
Johns Hopkins Medical Letter, Health After 50 = Johns Hopkins Med. Lett. Health After 50
Johns Hopkins Nurses Alumni Magazine = Johns Hopkins Nurses Alumni Mag.
Joint Commission Journal on Quality and Patient Safety = Jt. Comm. J. Qual. Patient Saf.
Joint Commission Journal on Quality Improvement = Jt. Comm. J. Qual. Improv.
Joint Commission Perspectives = Jt. Comm. Perspect.
Joint, Bone, Spine = Joint Bone Spine
JOM Journal of the Minerals Metals and Materials Society = JOM
JOP = JOP
Jordan Dental Journal = Jordan Dent. J.
Jordan Journal of Chemistry = Jordan J. Chem.
Jordemodern = Jordemodern
Jordmorbladet = Jordmorbladet
Jornal Brasileiro de Doencas Toracicas = J. Bras. Doencas Torac.
Jornal Brasileiro de Psiquiatria = J. Bras. Psiquiatr.
Jornal da Sociedade das Ciencias Medicas de Lisboa = J. Soc. Cienc. Med. Lisb.
Jornal de Pediatria = J. Pediatr. (Rio J.)
Jornal do Medico = J. Med. (Oporto)
Josai Shika Daigaku Kiyo (Bulletin of the Josai Dental University) = Josai Shika Daigaku Kiyo
Josanpu Zasshi (Japanese Journal for Midwives) = Josanpu Zasshi
JOT Journal fur Oberflaechentechnik = JOT, J. Oberflaechentech.
Journal - American Water Works Association = J. - Am. Water Works Assoc.
Journal - Association of Official Analytical Chemists = J. Assoc. Off. Anal. Chem.
Journal American Water Works Association = J. Am. Water Works Assn.
Journal and Proceedings of the Royal Institute of Chemistry = J. Proc. R. Inst. Chem.
Journal and Proceedings of the Royal Institute of Chemistry of Great Britain and Ireland = J. Proc. R. Inst. G.B. Irel.
Journal and Proceedins of the Institute of Chemistry of Great Britain and Ireland = J. Proc. Inst. Chem. G.B. Irel.
Journal Belge de Medecine Physique = J. Belge Med. Phys.
Journal Belge de Medecine Physique et de Rehabilitation = J. Belge Med. Phys. Rehabil.
Journal Belge de Radiologie = J. Belge Radiol.
Journal Belge de Rhumatologie et de Medecine Physique = J. Belge Rhumatol. Med. Phys.
Journal CANNT = J. CANNT
Journal d'Odontologie Conservatrice = J. Odontol. Conserv.
Journal d'Urologie = J. Urol. (Paris)
Journal d'Urologie et de Nephrologie = J. Urol. Nephrol. (Paris)
Journal das Auxiliares Odontologicas = J. Aux. Odontol.
Journal de Biologie Buccale = J. Biol. Buccale
Journal de Biomateriaux Dentaires = J. Biomater. Dent.
Journal de Chimie Physique et de Physico-Chimie Biologique = J. Chim. Phys. Phys.- Chim. Biol.
Journal de Chirurgie = J. Chir. (Paris)
Journal de Genetique Humaine = J. Genet. Hum.
Journal de Gynecologie, Obstetrique et Biologie de la Reproduction = J. Gynecol. Obstet. Biol. Reprod. (Paris)
Journal de la Societe Algerienne de Chimie = J. Soc. Alg. Chim.
Journal de la Societe Chimique de Tunisie = J. Soc. Chim. Tunis.
Journal de la Societe de Biologie = J. Soc. Biol.
Journal de la Societe Ouest Africaine de Chimie = J. Soc. Ouest Afr. Chim.
Journal de Medecine de Bordeaux et du Sud-Ouest = J. Med. Bord.
Journal de Medecine de Lyon = J. Med. Lyon
Journal de Medecine Nucleaire et Biophysique = J. Med. Nucl. Biophys.
Journal de Microscopie = J. Microsc. (Paris)
Journal de Microscopie et de Biologie Cellulaire = J. Microsc. Biol. Cell.
Journal de Parodontologie = J. Parodontol.
Journal de Pharmacie de Belgique = J. Pharm. Belg.
Journal de Pharmacologie = J. Pharmacol.
Journal de Physiologie = J. Physiol. (Paris)
Journal de Physiologie. Supplement = J. Physiol. Suppl. (Paris)
Journal de Physique = J. Phys.
Journal de Physique et le Radium = J. Phys. Radium
Journal de Physique I = J. Phys. I
Journal de Physique II = J. Phys. II
Journal de Physique III = J. Phys. III
Journal de Physique IV = J. Phys. IV
Journal de Psychologie Normale et Pathologique = J. Psychol. Norm. Pathol. (Paris)
Journal de Radiologie = J. Radiol.
Journal de Radiologie, d'Electrologie, et de Medecine Nucleaire = J. Radiol. Electrol. Med. Nucl.
Journal de Recherches Atmospheriques = J. Rech. Atmos.
Journal de Stomatologie de Belgique = J. Stomatol. Belg.
Journal de Toxicologie Clinique et Experimentale = J. Toxicol. Clin. Exp.
Journal de Toxicologie Medicale = J. Toxicol. Med.
Journal Dentaire du Quebec = J. Dent. Que.
Journal der Deutschen Dermatologischen Gesellschaft (Journal of the German Society of Dermatology) = J. Dtsch. Dermatol. Ges.
Journal des Maladies Vasculaires = J. Mal. Vasc.
Journal des Sciences Medicales de Lille = J. Sci. Med. Lille
Journal Europeen d'Hydrologie = J. Eur. Hydrol.
Journal for Healthcare Quality = J. Healthc. Qual.
Journal for Hospital Admitting Management = J. Hosp. Admit. Manage.
Journal for ImmunoTherapy of Cancer = J. ImmunoTher. Cancer
Journal for Medicaid Management = J. Medicaid Manage.
Journal for Nurses in Staff Development = J. Nurses Staff Dev.
Journal for Specialists in Pediatric Nursing = J. Spec. Pediatr. Nurs.
Journal Francais d'Ophtalmologie = J. Fr. Ophtalmol.
Journal Francais d'Oto-Rhino-Laryngologie et Chirurgie Maxillo-Faciale = J. Fr. Otorhinolaryngol. Chir. Maxillofac.
Journal Francais d'Oto-Rhino-Laryngologie, Audio-Phonologie et Chirurgie Maxillo-Faciale = J. Fr. Otorhinolaryngol. Audiophonol. Chir. Maxillofac.
Journal Francais d'Oto-Rhino-Laryngologie, Audiophonologie, Chirurgie Maxillo-Faciale = J. Fr. Otorhinolaryngol. Audiophonol. Chir. Maxillofac.
Journal Francais de Medecine et Chirurgie Thoraciques = J. Fr. Med. Chir. Thorac.
Journal fur Gasbeleuchtung und Verwandte Beleuchtungsarten sowie fur Wasserversorgung = J. Gasbeleucht. Verw. Beleuchtungsarten Wasserversorg.
Journal fur Hirnforschung = J. Hirnforsch.
Journal fur Klinische Endokrinologie und Stoffwechsel = J. Klin. Endokrinolog. Stoffwechsel
Journal fur Kulturpflanzen = J. Kulturpflanz.
Journal fur Landwirtschaft = J. Landwirtschaft
Journal fur Praktische Chemie = J. Prakt. Chem.
Journal fur Verbraucherschutz und Lebensmittelsicherheit = J. Verbraucherschutz Lebensmittelsicherh.
Journal Medical Libanais (Lebanese Medical Journal) = J. Med. Liban.
Journal of  Circadian Rhythms = J. Circadian Rhythms
Journal of AAPOS = J. AAPOS
Journal of Abnormal Child Psychology = J. Abnorm. Child Psychol.
Journal of Abnormal Psychology = J. Abnorm. Psychol.
Journal of Accident and Emergency Medicine = J. Accid. Emerg. Med.
Journal of Acquired Immune Deficiency Syndromes = J. Acquir. Immune Defic. Syndr.
Journal of Acquired Immune Deficiency Syndromes and Human Retrovirology = J. Acquir. Immune Defic. Syndr. Hum. Retrovirol.
Journal of Addiction Medicine = J. Addict. Med.
Journal of Addiction Research & Therapy = J. Addict. Res. Ther.
Journal of Addictive Diseases = J. Addict. Dis.
Journal of Adhesion = J. Adhes.
Journal of Adhesion Science and Technology = J. Adhes. Sci. Technol.
Journal of Adhesive Dentistry = J. Adhes. Dent.
Journal of Adolescence = J. Adolesc.
Journal of Adolescent Health = J. Adolesc. Health
Journal of Adolescent Health Care = J. Adolesc. Health Care
Journal of Advanced Concrete Technology = J. Adv. Concr. Technol.
Journal of Advanced Materials = J. Adv. Mater.
Journal of Advanced Medical-Surgical Nursing = J. Adv. Med. Surg. Nurs.
Journal of Advanced Microscopy Research = J. Adv. Microsc. Res.
Journal of Advanced Nursing = J. Adv. Nurs.
Journal of Advanced Pharmaceutical Technology & Research = J. Adv. Pharm. Technol. Res.
Journal of Advanced Research = J. Adv. Res.
Journal of Advances in Chemical Physics = J. Adv. Chem. Phys.
Journal of Advances in Modeling Earth Systems = J. Adv. Model. Earth Syst.
Journal of Aerosol Medicine = J. Aerosol Med.
Journal of Aerosol Science = J. Aerosol Sci.
Journal of Aerospace Engineering = J. Aerosp. Eng.
Journal of Affective Disorders = J. Affect. Disord.
Journal of African Earth Sciences = J. Afr. Earth. Sci.
Journal of Aging and Health = J. Aging Health
Journal of Aging and Social Policy = J. Aging Soc. Policy
Journal of Agricultural and Food Chemistry = J. Agric. Food. Chem.
Journal of Agricultural Engineering Research = J. Agric. Eng. Res.
Journal of Agricultural Science = J. Agric. Sci.
Journal of Agriculture, Food Systems, and Community Development = J. Agric. Food Sys. Community Dev.
Journal of Agroalimentary Processes and Technologies = J. Agroaliment. Proc. Technol.
Journal of AHIMA = J. AHIMA
Journal of Air Medical Transport = J. Air Med. Transp.
Journal of Allergy = J. Allergy
Journal of Allergy and Clinical Immunology = J. Allergy Clin. Immunol.
Journal of Allied Health = J. Allied Health
Journal of Alloys and Compounds = J. Alloys Compd.
Journal of Alternative and Complementary Medicine = J. Altern. Complement. Med.
Journal of Alzheimer's Disease = J. Alzheimers Dis.
Journal of Ambient Intelligence and Smart Environments = J. Ambient Intell. Smart Environ.
Journal of Ambulatory Care Management = J. Ambulatory Care Manage.
Journal of Ambulatory Care Marketing = J. Ambul. Care Mark.
Journal of American College Health = J. Am. Coll. Health
Journal of American Health Care = J. Am. Health Care
Journal of American Health Policy = J. Am. Health Policy
Journal of American Insurance = J. Am. Insur.
Journal of Analytical and Applied Pyrolysis = J. Anal. Appl. Pyrolysis
Journal of Analytical Atomic Spectrometry = J. Anal. At. Spectrom.
Journal of Analytical Chemistry = J. Anal. Chem.
Journal of Analytical Psychology = J. Anal. Psychol.
Journal of Analytical Science and Technology = J. Anal. Sci. Technol.
Journal of Analytical Toxicology = J. Anal. Toxicol.
Journal of Anatomy = J. Anat.
Journal of Andrology = J. Androl.
Journal of Animal Ecology = J. Anim. Ecol.
Journal of Animal Physiology and Animal Nutrition = J. Anim. Physiol. Anim. Nutr.
Journal of Animal Science (Savoy, IL, United States) = J. Anim. Sci. (Savoy, IL, U. S.)
Journal of Animal Science = J. Anim. Sci.
Journal of Animal Science and Biotechnology = J. Anim. Sci. Biotechnol.
Journal of Antibiotics = J. Antibiot. (Tokyo)
Journal of Antibiotics. Ser. B. = J. Antibiot. [B]
Journal of Antimicrobial Chemotherapy = J. Antimicrob. Chemother.
Journal of Anxiety Disorders = J. Anxiety Disord.
Journal of AOAC International = J. AOAC Int.
Journal of APDSA; Asian Pacific Dental Student Association = J. APDSA (Tokyo)
Journal of Apicultural Research = J. Apic. Res.
Journal of Applied and Industrial Mathematics = J. Appl. Ind. Math.
Journal of Applied Animal Welfare Science = J. Appl. Anim. Welfare Sci.
Journal of Applied Aquaculture = J. Appl. Aquacult.
Journal of Applied Bacteriology = J. Appl. Bacteriol.
Journal of Applied Behavior Analysis = J. Appl. Behav. Anal.
Journal of Applied Behavioral Science = J. Appl. Behav. Sci.
Journal of Applied Biochemistry = J. Appl. Biochem.
Journal of Applied Biological Chemistry = J. Appl. Biol. Chem.
Journal of Applied Biological Sciences = J. Appl. Biol. Sci.
Journal of Applied Biomaterials = J. Appl. Biomater.
Journal of Applied Biomedicine = J. Appl. Biomed.
Journal of Applied Chemistry & Biotechnology = J. Appl. Chem. Biotech.
Journal of Applied Chemistry = J. Appl. Chem.
Journal of Applied Clinical Medical Physics = J. Appl. Clin. Med. Phys.
Journal of Applied Crystallography = J. Appl. Crystallogr.
Journal of Applied Ecology = J. Appl. Ecol.
Journal of Applied Electrochemistry = J. Appl. Electrochem.
Journal of Applied Entomology = J. Appl. Entomol.
Journal of Applied Geochemistry = J. Appl. Geochem.
Journal of Applied Geophysics = J. Appl. Geophys.
Journal of Applied Gerontology = J. Appl. Gerontol.
Journal of Applied Glycoscience = J. Appl. Glycosci.
Journal of Applied Mathematics = J. Appl. Math.
Journal of Applied Mathematics and Computing = J. Appl. Math. Comput.
Journal of Applied Mathematics and Mechanics = J. Appl. Math. Mech.
Journal of Applied Measurement = J. Appl. Meas.
Journal of Applied Mechanics = J. Appl. Mech.
Journal of Applied Mechanics and Technical Physics = J. Appl. Mech. Tech. Phys.
Journal of Applied Meteorology = J. Appl. Meteorol.
Journal of Applied Microbiology = J. Appl. Microbiol.
Journal of Applied Nutrition = J. Appl. Nutr.
Journal of Applied Phycology = J. Appl. Phycol.
Journal of Applied Physics = J. Appl. Phys.
Journal of Applied Physiology = J. Appl. Physiol.
Journal of Applied Physiology: Respiratory, Environmental and Exercise Physiology = J. Appl. Physiol.
Journal of Applied Polymer Science = J. Appl. Polym. Sci.
Journal of Applied Poultry Research = J. Appl. Poult. Res.
Journal of Applied Psychology = J. Appl. Psychol.
Journal of Applied Remote Sensing = J. Appl. Remote Sens.
Journal of Applied Research and Technology = J. Appl. Res. Technol.
Journal of Applied Research on Medicinal and Aromatic Plants = J. Appl. Res. Med. Aromat. Plants
Journal of Applied Spectroscopy = J. Appl. Spectrosc.
Journal of Applied Systems Analysis = J. Appl. Syst. Anal.
Journal of Applied Toxicology = J. Appl. Toxicol.
Journal of Aquatic Food Product Technology = J. Aquat. Food Prod. Technol.
Journal of Archaeological Science = J. Archaeolog. Sci.
Journal of Archaeological Science: Reports = J. Archaeolog. Sci.: Rep.
Journal of Architectural Engineering = J. Archit. Eng.
Journal of Arid Environments = J. Arid. Environ.
Journal of Arthroplasty = J. Arthroplasty
Journal of Asia-Pacific Biodiversity = J. Asia-Pac. Biodivers.
Journal of Asia-Pacific Entomology = J. Asia-Pac. Entomol.
Journal of Asian Ceramic Societies = J. Asian Ceram. Soc.
Journal of Asian Earth Sciences = J. Asian Earth Sci.
Journal of Asian Natural Products Research = J. Asian Nat. Prod. Res.
Journal of Assisted Reproduction and Genetics = J. Assist. Reprod. Genet.
Journal of Assistive, Rehabilitative and Therapeutic Technologies = J. Assistive Rehabil. Ther. Technol.
Journal of Asthma = J. Asthma
Journal of Asthma Research = J. Asthma Res.
Journal of ASTM International = J. ASTM Int.
Journal of Astronautical Sciences = J. Astronaut. Sci.
Journal of Astronomical Telescopes, Instruments, and Systems = J. Astron. Telesc. Instrum. Syst.
Journal of Astrophysics and Astronomy = J. Astrophys. Astron.
Journal of Atherosclerosis Research = J. Atheroscler. Res.
Journal of Atmospheric and Oceanic Technology = J. Atmos. Oceanic Technol.
Journal of Atmospheric and Solar-Terrestrial Physics = J. Atmos. Sol. Terr. Phys.
Journal of Atmospheric and Terrestrial Physics = J. Atmos. Terr. Phys.
Journal of Atmospheric Chemistry = J. Atmos. Chem.
Journal of Atmospheric Science = J. Atmos. Sci.
Journal of Attention Disorders = J. Atten. Disord.
Journal of Audiovisual Media in Medicine = J. Audiov. Media Med.
Journal of Auditory Research = J. Aud. Res.
Journal of Autism and Childhood Schizophrenia = J. Autism Child. Schizophr.
Journal of Autism and Developmental Disorders = J. Autism Dev. Disord.
Journal of Autoimmunity = J. Autoimmun.
Journal of Automated Methods & Management in Chemistry = J. Autom. Methods Manage. Chem.
Journal of Automatic Chemistry = J. Autom. Chem.
Journal of Autonomic Pharmacology = J. Auton. Pharmacol.
Journal of Bacteriology = J. Bacteriol.
Journal of Basic and Clinical Physiology and Pharmacology = J. Basic. Clin. Physiol. Pharmacol.
Journal of Basic Microbiology = J. Basic Microbiol.
Journal of Behavior Therapy and Experimental Psychiatry = J. Behav. Ther. Exp. Psychiatry
Journal of Behavioral Health Services and Research = J. Behav. Health Serv. Res.
Journal of Behavioral Medicine = J. Behav. Med.
Journal of Bioactive and Compatable Polymers = J. Bioact. Compat. Polym.
Journal of Biobased Materials and Bioenergy = J. Biobased Mater. Bioenergy
Journal of Biochemical and Biophysical Methods = J. Biochem. Biophys. Methods
Journal of Biochemical and Molecular Toxicology = J. Biochem. Mol. Toxicol.
Journal of Biochemical Toxicology = J. Biochem. Toxicol.
Journal of Biochemistry (Tokyo, Japan) = J. Biochem. (Tokyo, Jpn.)
Journal of Biochemistry = J. Biochem. (Tokyo)
Journal of Biochemistry and Molecular Biology = J. Biochem. Mol. Biol.
Journal of Biochemistry, Molecular Biology, and Biophysics = J. Biochem. Mol. Biol. Biophys.
Journal of Biocommunication = J. Biocommun.
Journal of Bioenergetics = J. Bioenerg.
Journal of Bioenergetics and Biomembranes = J. Bioenerg. Biomembr.
Journal of Bioengineering = J. Bioeng.
Journal of Bioequivalence & Bioavailability = J. Bioequivalence Bioavailability
Journal of Bioethics = J. Bioeth.
Journal of Biogeography = J. Biogeogr.
Journal of Bioinformatics and Computational Biology = J. Bioinform. Comput. Biol.
Journal of Biological Chemistry = J. Biol. Chem.
Journal of Biological Dynamics = J. Biol. Dyn.
Journal of Biological Inorganic Chemistry = J. Biol. Inorg. Chem.
Journal of Biological Photography = J. Biol. Photogr.
Journal of Biological Physics = J. Biol. Phys.
Journal of Biological Regulators and Homeostatic Agents = J. Biol. Regul. Homeost. Agents
Journal of Biological Research-Thessaloniki = J. Biol. Res. Thessaloniki
Journal of Biological Response Modifiers = J. Biol. Response Mod.
Journal of Biological Rhythms = J. Biol. Rhythms
Journal of Biological Standardization = J. Biol. Stand.
Journal of Biology = J. Biol.
Journal of Bioluminescence and Chemiluminescence = J. Biolumin. Chemilumin.
Journal of Biomaterials Applications = J. Biomater. Appl.
Journal of Biomaterials Science Polymer Edition = J. Biomater. Sci., Polym. Ed.
Journal of Biomaterials Science, Polymer Edition = J. Biomater. Sci. Polym. Ed.
Journal of Biomechanical Engineering = J. Biomech. Eng.
Journal of Biomechanics = J. Biomech.
Journal of Biomedial Materials Research = J. Biomed. Mater. Res.
Journal of Biomedial Materials Research Part B Applied Biomaterials = J. Biomed. Mater. Res. Part B
Journal of Biomedial Materials ResearchPart A = J. Biomed. Mater. Res. Part A
Journal of Biomedial Optics = J. Biomed. Opt.
Journal of Biomedical Discovery and Collaboration = J. Biomed. Discovery Collab.
Journal of Biomedical Engineering = J. Biomed. Eng.
Journal of Biomedical Informatics = J. Biomed. Inform.
Journal of Biomedical Materials Research = J. Biomed. Mater. Res.
Journal of Biomedical Materials Research, Part A = J. Biomed. Mater. Res., Part A
Journal of Biomedical Materials Research, Part B: Applied Biomaterials = J. Biomed. Mater. Res., Part B
Journal of Biomedical Materials Research. Part A = J. Biomed. Mater. Res. A
Journal of Biomedical Materials Research. Part B, Applied Biomaterials = J. Biomed. Mater. Res. B Appl. Biomater.
Journal of Biomedical Nanotechnology = J. Biomed. Nanotechnol.
Journal of Biomedical Optics = J. Biomed. Opt.
Journal of Biomedical Science = J. Biomed. Sci.
Journal of Biomedical Science and Engineering = J. Biomed. Sci. Eng.
Journal of Biomedicine and Biotechnology = J. Biomed. Biotechnol.
Journal of Biomimetics Biomaterials and Tissue Engineering = J. Biomimetics Biomater. Tissue Eng.
Journal of Biomolecular NMR = J. Biomol. NMR
Journal of Biomolecular Screening = J. Biomol. Screening
Journal of Biomolecular Structure & Dynamics = J. Biomol. Struct. Dyn.
Journal of Biomolecular Structure and Dynamics = J. Biomol. Struct. Dyn.
Journal of Bionanoscience = J. Bionanosci.
Journal of Bionic Engineering = J. Bionic Eng.
Journal of Biopharmaceutical Statistics = J. Pharm. Stat.
Journal of Biophotonics = J. Biophotonics
Journal of Biorheology = J. Biorheol.
Journal of Bioscience and Bioengineering = J. Biosci. Bioeng.
Journal of Biosocial Science = J. Biosocial Sci.
Journal of Biosocial Science. Supplement = J. Biosoc. Sci. Suppl.
Journal of Biotechnology = J. Biotechnol.
Journal of Bone and Joint Surgery. American Volume = J. Bone Joint Surg. Am.
Journal of Bone and Joint Surgery. British Volume = J. Bone Joint Surg. Br.
Journal of Bone and Mineral Metabolism = J. Bone Miner. Metab.
Journal of Bone and Mineral Research = J. Bone Miner. Res.
Journal of Breath Research = J. Breath Res.
Journal of Bridge Engineering = J. Bridge Eng.
Journal of Building Performance Simulation = J. Build. Perform. Simul.
Journal of Building Physics = J. Build. Phys.
Journal of Burn Care and Rehabilitation = J. Burn Care Rehabil.
Journal of Burn Care and Research = J. Burn Care Res.
Journal of Business Strategy = J. Bus. Strategy
Journal of Canadian Petroleum Technology = J. Can. Pet. Technol.
Journal of Cancer Education = J. Cancer Educ.
Journal of Cancer Epidemiology and Prevention = J. Cancer Epidemiol. Prev.
Journal of Cancer Molecules = J. Cancer Mol.
Journal of Cancer Research and Clinical Oncology = J. Cancer Res. Clin. Oncol.
Journal of Cancer Research and Therapeutics = J. Cancer Res. Ther.
Journal of Capillary Electrophoresis = J. Capillary Electrophor.
Journal of Capillary Electrophoresis and Microchip Technology = J. Capillary Electrophor. Microchip Technol.
Journal of Carbohydrate Chemistry = J. Carbohydr. Chem.
Journal of Cardiac Failure = J. Card. Fail.
Journal of Cardiac Surgery = J. Card. Surg.
Journal of Cardiography = J. Cardiogr.
Journal of Cardiography. Supplement = J. Cardiogr. Suppl.
Journal of Cardiology = J. Cardiol.
Journal of Cardiology. Supplement = J. Cardiol. Suppl.
Journal of Cardiopulmonary Rehabilitation = J. Cardpulm. Rehabil.
Journal of Cardiothoracic and Vascular Anesthesia = J. Cardiothorac. Vasc. Anesth.
Journal of Cardiothoracic Anesthesia = J. Cardiothorac. Anesth.
Journal of Cardiovascular Computed Tomography = J. Cardiovasc. Comput. Tomogr.
Journal of Cardiovascular Electrophysiology = J. Cardiovasc. Electrophysiol.
Journal of Cardiovascular Magnetic Resonance = J. Cardiovasc. Magn. Reson.
Journal of Cardiovascular Management = J. Cardiovasc. Manag.
Journal of Cardiovascular Medicine = J. Cardiovasc. Med.
Journal of Cardiovascular Nursing = J. Cardiovasc. Nurs.
Journal of Cardiovascular Pharmacology = J. Cardiovasc. Pharmacol.
Journal of Cardiovascular Pharmacology and Therapeutics = J. Cardiovasc. Pharmacol. Ther.
Journal of Cardiovascular Risk = J. Cardiovasc. Risk
Journal of Cardiovascular Surgery = J. Cardiovasc. Surg. (Torino)
Journal of Case Management = J. Case Manag.
Journal of Catalysis = J. Catal.
Journal of Cataract and Refractive Surgery = J. Cataract Refract. Surg.
Journal of Cell Biology = J. Cell Biol.
Journal of Cell Science = J. Cell Sci.
Journal of Cell Science. Supplement = J. Cell Sci. Suppl.
Journal of Cellular and Molecular Medicine = J. Cell. Mol. Med.
Journal of Cellular Biochemistry = J. Cell. Biochem.
Journal of Cellular Biochemistry. Supplement = J. Cell. Biochem. Suppl.
Journal of Cellular Physiology = J. Cell. Physiol.
Journal of Cellular Physiology. Supplement = J. Cell. Physiol. Suppl.
Journal of Cellular Plastics = J. Cell. Plast.
Journal of Cereal Science = J. Cereal Sci.
Journal of Cerebral Blood Flow and Metabolism = J. Cereb. Blood Flow Metab.
Journal of Chemical and Engineering Data = J. Chem. Eng. Data
Journal of Chemical Crystallography = J. Chem. Crystallogr.
Journal of Chemical Documentation = J. Chem. Doc.
Journal of Chemical Ecology = J. Chem. Ecol.
Journal of Chemical Education = J. Chem. Educ.
Journal of Chemical Engineering of Japan = J. Chem. Eng. Jpn.
Journal of Chemical Heath and Safetyu = J. Chem. Health Saf.
Journal of Chemical Information and Computer Science = J. Chem. Inf. Comput. Sci.
Journal of Chemical Information and Computer Sciences = J. Chem. Inf. Comput. Sci.
Journal of Chemical Information and Modeling = J. Chem. Inf. Model.
Journal of Chemical Metrology = J. Chem. Metrol.
Journal of Chemical Neuroanatomy = J. Chem. Neuroanat.
Journal of Chemical Physics = J. Chem. Phys.
Journal of Chemical Research = J. Chem. Res.
Journal of Chemical Research Synopsis = J. Chem. Res., Synop .
Journal of Chemical Sciences (Bangalore, India) = J. Chem. Sci. (Bangalore, India)
Journal of Chemical Sciences = J. Chem. Sci.
Journal of Chemical Software = J. Chem. Software
Journal of Chemical Technology and Biotechnology = J. Chem. Technol. Biotechnol.
Journal of Chemical Theory and Computation = J. Chem. Theory Comput.
Journal of Chemical Thermodynamics = J. Chem. Thermodyn.
Journal of Cheminformatics = J. Cheminf.
Journal of Chemometrics = J. Chemom.
Journal of Chemotherapy = J. Chemother.
Journal of Child and Adolescent Psychiatric and Mental Health Nursing = J. Child Adolesc. Psychiatr. Ment. Health Nurs.
Journal of Child and Adolescent Psychiatric Nursing = J. Child Adolesc. Psychiatr. Nurs.
Journal of Child and Adolescent Psychopharmacology = J. Child Adolesc. Psychopharmacol.
Journal of Child Language = J. Child Lang.
Journal of Child Neurology = J. Child Neurol.
Journal of Child Psychology and Psychiatry and Allied Disciplines = J. Child Psychol. Psychiatry
Journal of Christian Nursing = J. Christ. Nurs.
Journal of Chromatographic Science = J. Chromatogr. Sci.
Journal of Chromatography = J. Chromatogr.
Journal of Chromatography A = J. Chromatogr. A
Journal of Chromatography and Separation Techniques = J. Chromatogr. Sep. Tech.
Journal of Chromatography B = J. Chromatogr. B
Journal of Chromatography B, Biomedical Applications = J. Chromatogr. B Biomed. Appl.
Journal of Chromatography, A = J. Chromatogr., A
Journal of Chromatography, B: Analytical Technologies in the Biomedical and Life Sciences = J. Chromatogr., B: Anal. Technol. Biomed. Life Sci.
Journal of Chromatography. B, Analytical Technologies in the Biomedical and Life Sciences = J. Chromatogr. B Analyt. Technol. Biomed. Life. Sci.
Journal of Chromatography. B, Biomedical Sciences and Applications = J. Chromatogr. B. Biomed. Sci. App.
Journal of Chromatography. Supplementary Volume = J. Chromatogr. Suppl.
Journal of Chronic Diseases = J. Chronic Dis.
Journal of Cleaner Production = J. Cleaner Prod.
Journal of Climate = J. Climate
Journal of Climate and Applied Meteorology = J. Climate Appl. Meteor.
Journal of Climate Meteorology = J. Climate Meteor.
Journal of Climatology = J. Climatol.
Journal of Clinical and Experimental Dentistry = J. Clin. Exp. Dent.
Journal of Clinical and Experimental Hematopathology = J. Clin. Exp. Hematop.
Journal of Clinical and Experimental Neuropsychology = J. Clin. Exp. Neuropsychol.
Journal of Clinical and Hospital Pharmacy = J. Clin. Hosp. Pharm.
Journal of Clinical and Laboratory Immunology = J. Clin. Lab. Immunol.
Journal of Clinical Anesthesia = J. Clin. Anesth.
Journal of Clinical Apheresis = J. Clin. Apheresis
Journal of Clinical Bioinformatics = J. Clin. Bioinf.
Journal of Clinical Chemistry and Clinical Biochemistry = J. Clin. Chem. Clin. Biochem.
Journal of Clinical Child and Adolescent Psychology = J. Clin. Child Adolesc. Psychol.
Journal of Clinical Child Psychology = J. Clin. Child Psychol.
Journal of Clinical Computing = J. Clin. Comput.
Journal of Clinical Densitometry = J. Clin. Densitom.
Journal of Clinical Dentistry = J. Clin. Dent.
Journal of Clinical Dysmorphology = J. Clin. Dysmorphol.
Journal of Clinical Endocrinology and Metabolism = J. Clin. Endocrinol. Metab.
Journal of Clinical Engineering = J. Clin. Eng.
Journal of Clinical Epidemiology = J. Clin. Epidemiol.
Journal of Clinical Ethics = J. Clin. Ethics
Journal of Clinical Forensic Medicine = J. Clin. Forensic Med.
Journal of Clinical Gastroenterology = J. Clin. Gastroenterol.
Journal of Clinical Hypertension = J. Clin. Hypertens.
Journal of Clinical Imaging Science = J. Clin. Imaging Sci.
Journal of Clinical Immunology = J. Clin. Immunol.
Journal of Clinical Investigation = J. Clin. Invest.
Journal of Clinical Laboratory Analysis = J. Clin. Lab. Anal.
Journal of Clinical Laser Medicine and Surgery = J. Clin. Laser Med. Surg.
Journal of Clinical Medicine Research = J. Clin. Med. Res.
Journal of Clinical Microbiology = J. Clin. Microbiol.
Journal of Clinical Monitoring = J. Clin. Monit.
Journal of Clinical Monitoring and Computing = J. Clin. Monit. Comput.
Journal of Clinical Neuro-Ophthalmology = J. Clin. Neuroophthalmol.
Journal of Clinical Neurophysiology = J. Clin. Neurophysiol.
Journal of Clinical Neuropsychology = J. Clin. Neuropsychol.
Journal of Clinical Nursing = J. Clin. Nurs.
Journal of Clinical Oncology = J. Clin. Oncol.
Journal of Clinical Orthodontics = J. Clin. Orthod.
Journal of Clinical Pathology = J. Clin. Pathol.
Journal of Clinical Pathology. Supplement (Association of Clinical Pathologists) = J. Clin. Pathol. Suppl. (Assoc. Clin. Pathol.)
Journal of Clinical Pathology. Supplement (Royal College of Pathologists) = J. Clin. Pathol. Suppl. (R. Coll. Pathol.)
Journal of Clinical Pediatric Dentistry = J. Clin. Pediatr. Dent.
Journal of Clinical Periodontology = J. Clin. Periodontol.
Journal of Clinical Pharmacology = J. Clin. Pharmacol.
Journal of Clinical Pharmacology and New Drugs = J. Clin. Pharmacol. New Drugs
Journal of Clinical Pharmacology and the Journal of New Drugs = J. Clin. Pharmacol. J. New Drugs
Journal of Clinical Pharmacy and Therapeutics = J. Clin. Pharm. Ther.
Journal of Clinical Psychiatry = J. Clin. Psychiatry
Journal of Clinical Psychology = J. Clin. Psychol.
Journal of Clinical Psychopharmacology = J. Clin. Psychopharmacol.
Journal of Clinical Stomatology Conferences = J. Clin. Stomatol. Conf.
Journal of Clinical Ultrasound = J. Clin. Ultrasound
Journal of Clinical Virology = J. Clin. Virol.
Journal of Cluster Science = J. Cluster Sci.
Journal of CO2 Utilization = J. CO2 Util.
Journal of Coal Science and Engineering = J. Coal Sci. Eng.
Journal of Coatings Technology = J. Coat. Technol.
Journal of Coatings Technology and Research = J. Coat. Technol. Res.
Journal of Cognitive Neuroscience = J. Cognit. Neurosci.
Journal of Cold Regions Engineering = J. Cold Reg. Eng.
Journal of Collective Negotiations in the Public Sector = J. Collect. Negotiations Public Sect.
Journal of Colloid and Interface Science = J. Colloid Interface Sci.
Journal of Colloid Science = J. Colloid Sci.
Journal of Combinatorial Chemistry = J. Comb. Chem.
Journal of Combinatorial Designs = J. Comb. Des.
Journal of Commodity Science, Technology and Quality = J. Commod. Sci. Technol. Qual.
Journal of Communicable Diseases = J. Commun. Dis.
Journal of Communication = J. Commun.
Journal of Communication Disorders = J. Commun. Disord.
Journal of Communications and Networks = J. Commun. Networks
Journal of Communications Technology and Electronics = J. Commun. Technol. Electron.
Journal of Community Health = J. Community Health
Journal of Community Health Nursing = J. Community Health Nurs.
Journal of Community Psychology = J. Community Psychol.
Journal of Comparative and Physiological Psychology = J. Comp. Physiol. Psychol.
Journal of Comparative Economics = J. Comp. Econ.
Journal of Comparative Effectiveness Research = J. Comp. Eff. Res.
Journal of Comparative Neurology = J. Comp. Neurol.
Journal of Comparative Pathology = J. Comp. Pathol.
Journal of Comparative Physiology. A, Neuroethology, Sensory, Neural, and Behavioral Physiology = J. Comp. Physiol. A Neuroethol. Sens. Neural. Behav. Physiol.
Journal of Comparative Physiology. A, Sensory, Neural, and Behavioral Physiology = J. Comp. Physiol. [A]
Journal of Comparative Physiology. B, Biochemical, Systemic, and Environmental Physiology = J. Comp. Physiol. [B]
Journal of Comparative Psychology = J. Comp. Psychol.
Journal of Complex Networks = J. Complex Networks
Journal of Compliance in Health Care = J. Compliance Health Care
Journal of Composite Materials = J. Compos. Mater.
Journal of Composites for Construction = J. Compos. Constr.
Journal of Composites Technology and Research = J. Compos. Tech. Res.
Journal of Computational Acoustics = J. Comput. Acoust.
Journal of Computational and Applied Mathematics = J. Comput. Appl. Math.
Journal of Computational and Nonlinear Dynamics = J. Comput. Nonlinear Dyn.
Journal of Computational and Theoretical Nanoscience = J. Comput. Theor. Nanosci.
Journal of Computational Biology = J. Comput. Biol.
Journal of Computational Chemistry = J. Comput. Chem.
Journal of Computational Design and Engineering = J. Comput. Des. Eng.
Journal of Computational Electronics = J. Comput. Electron.
Journal of Computational Methods in Science and Engineering = J. Comput. Methods Sci. Eng.
Journal of Computational Neuroscience = J. Comput. Neurosci.
Journal of Computational Physics = J. Comput. Phys.
Journal of Computed Tomography = J. Comput. Tomogr.
Journal of Computer and System Sciences International = J. Comput. Syst. Sci. Int.
Journal of Computer Assisted Tomography = J. Comput. Assisted Tomogr.
Journal of Computer Chemistry, Japan = J. Comput. Chem., Jpn.
Journal of Computer-Aided Materials Design = J. Comput.-Aided Mater. Des.
Journal of Computer-Aided Molecular Design = J. Comput.-Aided Mol. Des.
Journal of Computing and Information Science in Engineering = J. Comput. Inf. Sci. Eng.
Journal of Computing in Civil Engineering = J. Comput. Civil Eng.
Journal of Computing Science and Engineering = J. Comput. Sci. Eng.
Journal of Construction Engineering Management = J. Constr. Eng. Manage.
Journal of Constructional Steel Research = J. Constr. Steel Res.
Journal of Consulting and Clinical Psychology = J. Consult. Clin. Psychol.
Journal of Consulting Psychology = J. Consult. Psychol.
Journal of Contaminant Hydrology = J. Contam. Hydrol.
Journal of Contemporary Dental Practice = J. Contemp. Dent. Pract.
Journal of Contemporary Health Law and Policy = J. Contemp. Health Law Policy
Journal of Contemporary Physics = J. Contemp. Phys.
Journal of Continuing Education in Nursing = J. Contin. Educ. Nurs.
Journal of Continuing Education in the Health Professions = J. Contin. Educ. Health Prof.
Journal of Controlled Release = J. Controlled Release
Journal of Coordination Chemistry = J. Coord. Chem.
Journal of Corrosion Science and Engineering = J. Corros. Sci. Eng.
Journal of Cosmetic and Laser Therapy = J. Cosmet. Laser Ther.
Journal of Cosmetic Science = J. Cosmet. Sci.
Journal of Cosmology and Astroparticle Physics = J. Cosmol. Astropart. Phys.
Journal of Cranio-Mandibular Practice = J. Craniomandibular. Pract.
Journal of Cranio-Maxillo-Facial Surgery = J. Craniomaxillofac. Surg.
Journal of Craniofacial Genetics and Developmental Biology = J. Craniofac. Genet. Dev. Biol.
Journal of Craniofacial Genetics and Developmental Biology. Supplement = J. Craniofac. Genet. Dev. Biol. Suppl.
Journal of Craniofacial Surgery = J. Craniofac. Surg.
Journal of Craniomandibular Disorders = J. Craniomandib. Disord.
Journal of Crash Prevention and Injury Control = J. Crash Prev. Inj. Control
Journal of Critical Care = J. Crit. Care
Journal of Critical Illness = J. Crit. Illn.
Journal of Crop Science and Biotechnology = J. Crop Sci. Biotechnol.
Journal of Crystal Growth = J. Cryst. Growth
Journal of Cultural Diversity = J. Cult. Divers.
Journal of Cutaneous Laser Therapy = J. Cutan. Laser. Ther.
Journal of Cutaneous Medicine and Surgery = J. Cutan. Med. Surg.
Journal of Cutaneous Pathology = J. Cutan. Pathol.
Journal of Cyclic Nucleotide and Protein Phosphorylation Research = J. Cyclic Nucleotide Protein Phosphor. Res.
Journal of Cyclic Nucleotide Research = J. Cyclic Nucleotide Res.
Journal of Cystic Fibrosis = J. Cyst. Fibros.
Journal of Dairy Research = J. Dairy Res.
Journal of Dairy Science = J. Dairy Sci.
Journal of Dental Education = J. Dent. Educ.
Journal of Dental Hygiene = J. Dent. Hyg.
Journal of Dental Medicine = J. Dent. Med.
Journal of Dental Practice Administration = J. Dent. Pract. Adm.
Journal of Dental Research = J. Dent. Res.
Journal of Dental Symposia = J. Dent. Symp.
Journal of Dental Technology = J. Dent. Technol.
Journal of Dentistry = J. Dent.
Journal of Dentistry for Children = J. Dent. Child.
Journal of Dentistry for the Handicapped = J. Dent. Handicap.
Journal of Dermatologic Surgery = J. Dermatol. Surg.
Journal of Dermatologic Surgery and Oncology = J. Dermatol. Surg. Oncol.
Journal of Dermatological Science = J. Dermatol. Sci.
Journal of Dermatology = J. Dermatol.
Journal of Developmental and Behavioral Pediatrics = J. Dev. Behav. Pediatr.
Journal of Developmental Physiology = J. Dev. Physiol.
Journal of Diabetes and Its Complications = J. Diabetes Complications
Journal of Diabetic Complications = J. Diabet. Complications
Journal of Diagnostic Radiography and Imaging = J. Diagn. Radiogr. Imaging
Journal of Dialysis = J. Dial.
Journal of Diarrhoeal Diseases Research = J. Diarrhoeal Dis. Res.
Journal of Digital Imaging = J. Digit. Imaging
Journal of Discrete Algorithms = J. Discrete Algoritms
Journal of Dispersion Science and Technology = J. Dispersion Sci. Technol.
Journal of Display Technology = J. Disp. Technol.
Journal of Drug Delivery Science and Technology = J. Drug Delivery Sci. Technol.
Journal of Drug Education = J. Drug Educ.
Journal of Drug Targeting = J. Drug Targeting
Journal of Drugs in Dermatology = J. Drugs Dermatol.
Journal of Dynamic Systems, Measurement, and Control = J. Dyn. Syst. Meas. Contr.
Journal of Earth Science = J. Earth Sci.
Journal of Earth System Science = J. Earth Syst. Sci.
Journal of Earthquake Engineering = J. Earthquake Eng.
Journal of Economic and Social Measurement = J. Econ. Soc. Meas.
Journal of Economic Entomology = J. Econ. Entomol.
Journal of Economic Literature = J. Econ. Lit.
Journal of Economic Perspectives = J. Econ. Perspect.
Journal of Economics and Business = J. Econ. Bus.
Journal of ECT = J. ECT
Journal of Educational Psychology = J. Educ. Psychol.
Journal of Elasticity = J. Elast.
Journal of Elastomers and Plastics = J. Elastomers Plast.
Journal of Electrical Engineering and Technology = J. Electr. Eng. Technol.
Journal of Electrical Systems and Information Technology = J. Electr. Syst. Inf. Technol.
Journal of Electroanalytical Chemistry = J. Electroanal. Chem.
Journal of Electroanalytical Chemistry and Interfacial Electrochemistry = J. Electroanal. Chem. Interfacial Electrochem.
Journal of Electrocardiology = J. Electrocardiol.
Journal of Electroceramics = J. Electroceram.
Journal of Electromagnetic Analysis and Applications = J. Electromagn. Anal. Appl.
Journal of Electromyography and Kinesiology = J. Electromyogr. Kinesiol.
Journal of Electron Microscopy = J. Electron Microsc. (Tokyo)
Journal of Electron Microscopy Technique = J. Electron Microsc. Tech.
Journal of Electron Spectroscopy and Related Phenomena = J. Electron Spectrosc. Relat. Phenom.
Journal of Electronic Imaging = J. Electron. Imaging
Journal of Electronic Materials = J. Electron. Mater.
Journal of Electronic Packaging = J. Electron. Packag.
Journal of Electronic Science and Technology = J. Electron. Sci. Technol.
Journal of Electronic Testing = J. Electron. Test.
Journal of Electronics (China) = J. Electron.
Journal of Electrostatics = J. Electrostat.
Journal of Embryology and Experimental Morphology = J. Embryol. Exp. Morphol.
Journal of Emergency Medical Services = J. Emerg. Med. Serv. JEMS
Journal of Emergency Medicine = J. Emerg. Med.
Journal of Emergency Nursing = J. Emerg. Nurs.
Journal of Endocrinological Investigation = J. Endocrinol. Invest.
Journal of Endocrinology = J. Endocrinol.
Journal of Endodontics = J. Endod.
Journal of Endotoxin Research = J. Endotoxin Res.
Journal of Endourology = J. Endourol.
Journal of Endovascular Surgery = J. Endovasc. Surg.
Journal of Endovascular Therapy = J. Endovasc. Ther.
Journal of Energetic Materials = J. Energ. Mater.
Journal of Energy Engineering = J. Energy Eng.
Journal of Energy Resources Technology = J. Energy Res. Technol.
Journal of Engineered Fibers and Fabrics = J. Eng. Fibers Fabr.
Journal of Engineering = J. Eng.
Journal of Engineering and Technology Management = J. Eng. Tech. Manage.
Journal of Engineering Design = J. Eng. Des.
Journal of Engineering for Gas Turbines and Power = J. Eng. Gas Turbines Power
Journal of Engineering Materials and Technology = J. Eng. Mater. Technol.
Journal of Engineering Mathematics = J. Eng. Math.
Journal of Engineering Mechanics = J. Eng. Mech.
Journal of Engineering Physics and Thermophysics = J. Eng. Phys. Thermophys.
Journal of Engineering Psychology = J. Eng. Psychol.
Journal of Engineering Thermophysics = J. Eng. Thermophys.
Journal of Enterostomal Therapy = J. Enterostomal Ther.
Journal of Environmental and Engineering Geophysics = J. Environ. Eng. Geophys.
Journal of Environmental Biology = J. Environ. Biol.
Journal of Environmental Chemical Engineering = J. Environ. Chem. Eng.
Journal of Environmental Engineering (Reston, VA, United States) = J. Environ. Eng. (Reston, VA, U. S.)
Journal of Environmental Engineering = J. Environ. Eng.
Journal of Environmental Engineering and Science = J. Environ. Eng. Sci.
Journal of Environmental Health = J. Environ. Health
Journal of Environmental Management = J. Environ. Manage.
Journal of Environmental Monitoring = J. Environ. Monit.
Journal of Environmental Pathology and Toxicology = J. Environ. Pathol. Toxicol.
Journal of Environmental Pathology, Toxicology and Oncology = J. Environ. Pathol. Toxicol. Oncol.
Journal of Environmental Planning and Management = J. Environ. Plann. Manage.
Journal of Environmental Policy & Planning = J. Environ. Plann. Policy Manage.
Journal of Environmental Protection and Ecology = J. Environ. Prot. Ecol.
Journal of Environmental Quality = J. Environ. Qual.
Journal of Environmental Radioactivity = J. Environ. Radioact.
Journal of Environmental Science & Engineering = J. Environ. Sci. Eng.
Journal of Environmental Science and Engineering = J. Environ. Sci. Eng.
Journal of Environmental Science and Health, Part A Environmental Science = J. Environ. Sci. Health., Part A
Journal of Environmental Science and Health, Part A: Environmental Science and Engineering & Toxic and Hazardous Substance Control = J. Environ. Sci. Health., Part A Environ. Sci. Eng.Toxic Hazard. Subst. Control
Journal of Environmental Science and Health, Part A: Environmental Science and Engineering = J. Environ. Sci. Health. Part A Environ. Sci. Health Part A Environ. Sci. Eng
Journal of Environmental Science and Health, Part A: Toxic/Hazardous Substances & Environmental Engineering = J. Environ. Sci. Health. Part A Toxic/Hazard. Subst. Environ. Eng.
Journal of Environmental Science and Health, Part B: Pesticides, Food Contaminants, and Agricultural Wastes = J. Environ. Sci. Health, Part B
Journal of Environmental Science and Health, Part C: Environmental Carcinogenesis & Ecotoxicology Reviews = J. Environ. Sci. Health., Part C Environ. Carcinog. Ecotoxicol. Rev.
Journal of Environmental Science and Health, Part C: Environmental Carcinogenesis Reviews = J. Environ. Sci. Health., Part C Environ. Carcinog. Rev.
Journal of Environmental Science and Health, Part C: Environmental Health Sciences = J. Environ. Sci. Health., Part C Environ. Health Sci.
Journal of Environmental Science and Health. Part A, Toxic/Hazardous Substances and Environmental Engineering = J. Environ. Sci. Health Part A Tox. Hazard. Subst. Environ. Eng.
Journal of Environmental Science and Health. Part B, Pesticides, Food Contaminants, and Agricultural Wastes = J. Environ. Sci. Health B
Journal of Environmental Science and Health. Part C, Environmental Health Sciences = J. Environ. Sci. Health [C]
Journal of Environmental Science and Technology = J. Environ. Sci. Technol.
Journal of Environmental Sciences = J. Environ. Sci.
Journal of Environmental Solutions for Oil, Gas, and Mining = J. Environ. Solutions Oil Gas Min.
Journal of Enzyme Inhibition = J. Enzym. Inhib.
Journal of Enzyme Inhibition and Medicinal Chemistry = J. Enzyme Inhib. Med. Chem.
Journal of Epidemiology = J. Epidemiol.
Journal of Epidemiology and Biostatistics = J. Epidemiol. Biostat.
Journal of Epidemiology and Community Health = J. Epidemiol. Community Health
Journal of Essential Oil Research = J. Essent. Oil Res.
Journal of Essential Oil-Bearing Plants = J. Essent. Oil Bear. Plants
Journal of Esthetic Dentistry = J. Esthet. Dent.
Journal of ET Nursing = J. ET Nurs.
Journal of Ethnicity in Substance Abuse = J. Ethn. Subst. Abuse.
Journal of Ethnobiology and Ethnomedicine = J. Ethnobiol. Ethnomed.
Journal of Ethnopharmacology = J. Ethnopharmacol.
Journal of Eukaryotic Microbiology = J. Eukaryot. Microbiol.
Journal of Evaluation in Clinical Practice = J. Eval. Clin. Pract.
Journal of Evolutionary Biochemistry and Physiology = J. Evol. Biochem. Physiol.
Journal of Existentialism = J. Existent.
Journal of Experimental & Clinical Cancer Research = J. Exp. Clin. Cancer Res.
Journal of Experimental & Theoretical Artificial Intelligence = J. Exp. Theor. Artif. Intell.
Journal of Experimental and Clinical Cancer Research = J. Exp. Clin. Cancer Res.
Journal of Experimental and Theoretical Physics = J. Exp. Theor. Phys.
Journal of Experimental Animal Science = J. Exp. Anim. Sci.
Journal of Experimental Biology = J. Exp. Biol.
Journal of Experimental Botany = J. Exp. Bot.
Journal of Experimental Child Psychology = J. Exp. Child Psychol.
Journal of Experimental Marine Biology and Ecology = J. Exp. Mar. Biol. Ecol.
Journal of Experimental Medical Sciences = J. Exp. Med. Sci.
Journal of Experimental Medicine = J. Exp. Med.
Journal of Experimental Nanoscience = J. Exp. Nanosci.
Journal of Experimental Pathology = J. Exp. Pathol.
Journal of Experimental Psychology = J. Exp. Psychol.
Journal of Experimental Psychology: Animal Behavior Processes = J. Exp. Psychol. Anim. Behav. Process.
Journal of Experimental Psychology: General = J. Exp. Psychol. Gen.
Journal of Experimental Psychology: Human Learning and Memory = J. Exp. Psychol. [Hum. Learn.]
Journal of Experimental Psychology: Human Perception and Performance = J. Exp. Psychol. Hum. Percept. Perform.
Journal of Experimental Psychology: Learning, Memory, and Cognition = J. Exp. Psychol. Learn. Mem. Cogn.
Journal of Experimental Social Psychology = J. Exp. Soc. Psychol.
Journal of Experimental Therapeutics and Oncology = J. Exp. Ther. Oncol.
Journal of Experimental Zoology = J. Exp. Zool.
Journal of Experimental Zoology. Part A, Comparative Experimental Biology = J. Exp. Zoolog. A Comp. Exp. Biol.
Journal of Experimental Zoology. Part B, Molecular and Developmental Evolution = J. Exp. Zoolog. B Mol. Dev. Evol.
Journal of Experimental Zoology. Supplement = J. Exp. Zool. Suppl.
Journal of Exposure Analysis and Environment Epidemiology = J. Exposure Anal. Environ. Epidemiol.
Journal of Exposure Analysis and Environmental Epidemiology = J. Expo. Anal. Environ. Epidemiol.
Journal of Exposure Science & Environmental Epidemiology = J. Exposure Sci. Environ. Epidemiol.
Journal of Exposure Science and Environmental Epidemiology = J. Expo. Sci. Environ. Epidemiol.
Journal of Extra-Corporeal Technology = J. Extra. Corpor. Technol.
Journal of Facade Design and Engineering = J. Facade Des. Eng.
Journal of Failure Analysis and Prevention = J. Fail. Anal. Prev.
Journal of Family Planning and Reproductive Health Care = J. Fam. Plann. Reprod. Health Care
Journal of Family Practice = J. Fam. Pract.
Journal of Feline Medicine and Surgery = J. Feline Med. Surg.
Journal of Fermentation and Bioengineering = J. Ferment. Bioeng.
Journal of Fermentation Technology = J. Ferment. Technol.
Journal of Fiber Bioengineering and Informatics = J. Fiber Bioeng. Inf.
Journal of Field Robotics = J. Field Rob.
Journal of Fire Protection Engineering = J. Fire. Prot. Eng.
Journal of Fire Sciences = J. Fire Sci.
Journal of Fish Biology = J. Fish Biol.
Journal of Fisheries and Aquatic Science = J. Fish. Aquat. Sci.
Journal of Flood Risk Management = J. Flood Risk Manage.
Journal of Fluid Mechanics = J. Fluid Mech.
Journal of Fluids and Structures = J. Fluids Struct.
Journal of Fluids Engineering = J. Fluids Eng.
Journal of Fluorine Chemistry = J. Fluorine Chem.
Journal of Food and Drug Analysis = J. Food Drug Anal.
Journal of Food Biochemistry = J. Food Biochem.
Journal of Food Composition and Analysis = J. Food Compos. Anal.
Journal of Food Engineering = J. Food Eng.
Journal of Food Lipids = J. Food Lipids
Journal of Food Process Engineering = J. Food Process Eng
Journal of Food Processing and Preservation = J. Food Process. Preserv.
Journal of Food Protection = J. Food Prot.
Journal of Food Quality = J. Food Qual.
Journal of Food Safety = J. Food Saf.
Journal of Food Science = J. Food Sci.
Journal of Food Science and Technology = J. Food Sci. Technol.
Journal of Food Science Education = J. Food Sci. Educ.
Journal of Food Technology = J. Food Technol.
Journal of Food, Agriculture & Environment = J. Food Agric. Environ.
Journal of Food, Agriculture and Environment = J. Food Agric. Environ.
Journal of Foot and Ankle Surgery = J. Foot Ankle Surg.
Journal of Foot Surgery = J. Foot Surg.
Journal of Foramineferal Research = J. Foramineferal Res.
Journal of Forensic and Legal Medicine = J. Forensic Legal Med.
Journal of Forensic Dental Sciences = J. Forensic Dent. Sci.
Journal of Forensic Medicine = J. Forensic Med.
Journal of Forensic Medicine and Toxicology = J. Forensic Med. Toxicol.
Journal of Forensic Nursing = J. Forensic. Nurs.
Journal of Forensic Odonto-Stomatology = J. Forensic Odontostomatol.
Journal of Forensic Radiology and Imaging = J. Forensic Radiol. Imaging
Journal of Forensic Science = J. Forensic Sci.
Journal of Forensic Sciences = J. Forensic Sci.
Journal of Free Radicals in Biology and Medicine = J. Free Radic. Biol. Med.
Journal of Freshwater Ecology = J. Freshwater Ecol.
Journal of Friction and Wear = J. Frict. Wear
Journal of Fuel Cell Science and Technology = J. Fuel Cell Sci. Technol.
Journal of Functional Foods = J. Funct. Foods
Journal of Functional Programming = J. Funct. Program.
Journal of Fusion Energy = J. Fusion Energy
Journal of Gastroenterology = J. Gastroenterol.
Journal of Gastroenterology and Hepatology = J. Gastroenterol. Hepatol.
Journal of Gastrointestinal and Liver Diseases = J. Gastrointestin. Liver Dis.
Journal of Gastrointestinal Surgery = J. Gastrointest. Surg.
Journal of Gemmology = J. Gemmol.
Journal of Gender-Specific Medicine = J. Gend. Specif. Med.
Journal of Gene Medicine = J. Gene Med.
Journal of General and Applied Microbiology = J. Gen. Appl. Microbiol.
Journal of General Internal Medicine = J. Gen. Intern. Med.
Journal of General Microbiology = J. Gen. Microbiol.
Journal of General Orthodontics = J. Gen. Orthod.
Journal of General Physiology = J. Gen. Physiol.
Journal of General Psychology = J. Gen. Psychol.
Journal of General Virology = J. Gen. Virol.
Journal of Genetic Psychology = J. Genet. Psychol.
Journal of Genome Science and Technology = J. Genome Sci. Technol.
Journal of Geochemical Exploration = J. Geochem. Explor.
Journal of Geodesy = J. Geod.
Journal of Geodynamics = J. Geodyn.
Journal of Geographical Sciences = J. Geog. Sci.
Journal of Geological Education = J. Geol. Educ.
Journal of Geology = J. Geol.
Journal of Geomagnetism and Geoelectricity = J. Geomagn. Geoelec.
Journal of Geometry and Physics = J. Geom. Phys.
Journal of Geophysical Research = J. Geophys. Res.
Journal of Geophysical Research, [Atmospheres] = J. Geophys. Res. Atmos.
Journal of Geophysical Research, A: Space Physics = J. Geophys. Res. A: Space Phys.
Journal of Geophysical Research, B: Solid Earth = J. Geophys. Res. B: Solid Earth
Journal of Geophysical Research, Biogeosciences = J. Geophys. Res. Biogeosci.
Journal of Geophysical Research, C: Oceans = J. Geophys. Res. C: Oceans
Journal of Geophysical Research, D: Atmospheres = J. Geophys. Res. D: Atmos.
Journal of Geophysical Research, E: Planets = J. Geophys. Res. E: Planets
Journal of Geophysical Research, Earth Surface = J. Geophys. Res. Earth Surf.
Journal of Geophysical Research, F: Earth Surface = J. Geophys. Res. F: Earth Surf.
Journal of Geophysical Research, G: Biogeosciences = J. Geophys. Res. G: Biogeosci.
Journal of Geophysical Research, Oceans = J. Geophys. Res. Oceans
Journal of Geophysical Research, Planets = J. Geophys. Res. Planets
Journal of Geophysical Research, Solid Earth = J. Geophys. Res. Solid Earth
Journal of Geophysical Research, Space Physics = J. Geophys. Res. Space Phys.
Journal of Geophysics = J. Geophys.
Journal of Geophysics and Engineering = J. Geophys. Eng.
Journal of Geoscience Education = J. Geosci. Educ.
Journal of Geosciences = J. Geosci.
Journal of Geotechnical and Geoenvironmental Engineering = J. Geotech. Geoenviron. Eng.
Journal of Geriatric Physical Therapy = J. Geriatr. Phys. Ther.
Journal of Geriatric Psychiatry = J. Geriatr. Psychiatry
Journal of Geriatric Psychiatry and Neurology = J. Geriatr. Psychiatry Neurol.
Journal of Gerontological Nursing = J. Gerontol. Nurs.
Journal of Gerontology = J. Gerontol.
Journal of Ginseng Research = J. Ginseng Res.
Journal of Glaciology = J. Glaciol.
Journal of Glaucoma = J. Glaucoma
Journal of Global Optimization = J. Global Optim.
Journal of Gnathology = J. Gnathol.
Journal of Great Lakes Research = J. Great Lakes Res.
Journal of Gynecologic Surgery = J. Gynecol. Surg.
Journal of Hand Surgery. American Volume = J. Hand Surg. [Am.]
Journal of Hand Surgery. British Volume = J. Hand Surg. [Br.]
Journal of Hand Therapy = J. Hand Ther.
Journal of Hard Tissue Biology = J. Hard Tissue Biol.
Journal of Hazardous materials = J. Hazard. Mater.
Journal of Head Trauma Rehabilitation = J. Head Trauma Rehabil.
Journal of Health Administration Education = J. Health Adm. Educ.
Journal of Health and Hospital Law = J. Health Hosp. Law
Journal of Health and Human Behavior = J. Health Hum. Behav.
Journal of Health and Human Resources Administration = J. Health Hum. Resour. Adm.
Journal of Health and Human Services Administration = J. Health Hum. Serv. Adm.
Journal of Health and Social Behavior = J. Health Soc. Behav.
Journal of Health and Social Policy = J. Health Soc. Policy
Journal of Health Care Benefits = J. Health Care Benefits
Journal of Health Care Chaplaincy = J. Health Care Chaplain.
Journal of Health Care Finance = J. Health Care Finance
Journal of Health Care for the Poor and Underserved = J. Health Care Poor Underserved
Journal of Health Care Interior Design = J. Health Care Inter. Des.
Journal of Health Care Marketing = J. Health Care Mark.
Journal of Health Care Technology = J. Health Care Technol.
Journal of Health Economics = J. Health Econ.
Journal of Health Education = J. Health Educ.
Journal of Health Politics, Policy and Law = J. Health Polit. Policy Law
Journal of Health Services Research and Policy = J. Health Serv. Res. Policy
Journal of Health, Population, and Nutrition = J. Health Popul. Nutr.
Journal of Healthcare Design = J. Healthc. Des.
Journal of Healthcare Education and Training = J. Healthc. Educ. Train.
Journal of Healthcare Information Management = J. Healthc. Inf. Manag.
Journal of Healthcare Management = J. Healthc. Manag.
Journal of Healthcare Materiel Management = J. Healthc. Mater. Manage.
Journal of Healthcare Protection Management = J. Healthc. Prot. Manage.
Journal of Healthcare Resource Management = J. Healthc. Resour. Manag.
Journal of Healthcare Risk Management = J. Healthc. Risk Manag.
Journal of Heart and Lung Transplantation = J. Heart Lung Transplant.
Journal of Heart Transplantation = J. Heart Transplant.
Journal of Heart Valve Disease = J. Heart Valve Dis.
Journal of Heat Transfer = J. Heat Transfer
Journal of Heat Treating = J. Heat. Treat.
Journal of Helminthology = J. Helminthol.
Journal of Hematotherapy = J. Hematother.
Journal of Hematotherapy and Stem Cell Research = J. Hematother. Stem Cell Res.
Journal of Hepato-Biliary-Pancreatic Surgery = J. Hepatobiliary. Pancreat. Surg.
Journal of Hepatology = J. Hepatol.
Journal of Hepatology. Supplement = J. Hepatol. Suppl.
Journal of Herbal Pharmacotherapy = J. Herb. Pharmacother.
Journal of Herbs Spices & Medicinal Plants = J. Herbs Spices Med Plants
Journal of Heredity = J. Hered.
Journal of Heterocyclic Chemistry = J. Heterocycl. Chem.
Journal of High Energy Astrophysics = J. High Energy Astrophys.
Journal of High Energy Physics = J. High Energy Phys.
Journal of High Resolution Chromatography = J. High. Resolut. Chromatogr.
Journal of Histochemistry and Cytochemistry = J. Histochem. Cytochem.
Journal of HIV Therapy = J. HIV Ther.
Journal of Holistic Nursing = J. Holist. Nurs.
Journal of Holography and Speckle = J. Hologr. Speckle
Journal of Homosexuality = J. Homosex.
Journal of Hospital Dental Practice = J. Hosp. Dent. Pract.
Journal of Hospital Infection = J. Hosp. Infect.
Journal of Hospital Marketing = J. Hosp. Mark.
Journal of Hospital Supply, Processing and Distribution = J. Hosp. Supply. Process. Distrib.
Journal of Housing and the Built Environment = J. Hous. Built  Environ.
Journal of Huazhong University of Science and Technology. Medical Sciences = J. Huazhong Univ. Sci. Technolog. Med. Sci.
Journal of Human Ergology = J. Hum. Ergol. (Tokyo)
Journal of Human Evolution = J. Hum. Evol.
Journal of Human Genetics = J. Hum. Genet.
Journal of Human Hypertension = J. Hum. Hypertens.
Journal of Human Lactation = J. Hum. Lact.
Journal of Human Nutrition = J. Hum. Nutr.
Journal of Human Resources = J. Hum. Resour.
Journal of Human Stress = J. Human Stress
Journal of Human Virology = J. Hum. Virol.
Journal of Hydraulic Engineering = J. Hydraul. Eng.
Journal of Hydro-environment Research = J. Hydro-environ. Res.
Journal of Hydrodynamics, Series B = J. Hydrodyn. Ser. B
Journal of Hydroinformatics = J. Hydroinf.
Journal of Hydrologic Engineering = J. Hydrol. Eng.
Journal of Hydrology = J. Hydrol.
Journal of Hydrology: Regional Studies = J. Hydrol.: Reg. Stud.
Journal of Hydrometeorology = J. Hydrometeorol.
Journal of Hygiene = J. Hyg. (Lond.)
Journal of Hygiene, Epidemiology, Microbiology and Immunology = J. Hyg. Epidemiol. Microbiol. Immunol.
Journal of Hypertension = J. Hypertens.
Journal of Hypertension. Supplement = J. Hypertens. Suppl.
Journal of Image Guided Surgery = J. Image Guid. Surg.
Journal of Imaging Science and Technology = J. Imaging Sci. Technol.
Journal of Immigrant and Minority Health = J. Immigr. Minor. Health
Journal of Immunoassay & Immunochemistry = J. Immunoassay Immunochem.
Journal of Immunoassay = J. Immunoassay
Journal of Immunoassay and Immunochemistry = J. Immunoassay Immunochem.
Journal of Immunogenetics = J. Immunogenet.
Journal of Immunological Methods = J. Immunol. Methods
Journal of Immunology = J. Immunol.
Journal of Immunopharmacology = J. Immunopharmacol.
Journal of Immunotherapy = J. Immunother.
Journal of Immunotherapy with Emphasis on Tumor Immunology = J. Immunother. Emphasis Tumor Immunol.
Journal of In Vitro Fertilization and Embryo Transfer = J. In Vitro Fert. Embryo Transf.
Journal of Inclusion Phenomena and Macrocyclic Chemistry = J. Inclusion Phenom. Macrocyclic Chem.
Journal of Inclusion Phenomena and Molecular Recognition in Chemistry = J. Inclusion Phenom. Mol. Recognit. Chem.
Journal of Indian Council of Chemists = J. Indian Counc. Chem.
Journal of Individual Psychology = J. Individ. Psychol.
Journal of Industrial and Engineering Chemistry (Seoul, Republic of Korea) = J. Ind. Eng. Chem. (Seoul, Repub. Korea)
Journal of Industrial and Engineering Chemistry = J. Ind. Eng. Chem.
Journal of Industrial Ecology = J. Ind. Ecol.
Journal of Industrial Microbiology & Biotechnology = J. Ind. Microbiol. Biotechnol.
Journal of Industrial Microbiology = J. Ind. Microbiol.
Journal of Industrial Microbiology and Biotechnology = J. Ind. Microbiol. Biotechnol.
Journal of Industrial Pollution Control = J. Ind. Pollut. Control
Journal of Industrial Textiles = J. Ind. Text.
Journal of Infection = J. Infect.
Journal of Infectious Diseases = J. Infect. Dis.
Journal of Inflammation = J. Inflamm.
Journal of Information and Image Management = J. Inf. Image Manage.
Journal of Information Processing Systems = J. Inf. Process. Syst.
Journal of Infrared and Millimeter Waves = J. Infrared Millimeter Waves
Journal of Infrastructure Systems = J. Infrastruct. Syst.
Journal of Infusional Chemotherapy = J. Infus. Chemother.
Journal of Inherited Metabolic Disease = J. Inherit. Metab. Dis.
Journal of Innate Immunity = J. Innate Immun.
Journal of Inorganic and Nuclear Chemistry = J. Inorg. Nucl. Chem.
Journal of Inorganic and Organometallic Polymers = J. Inorg. Organomet. Polym.
Journal of Inorganic and Organometallic Polymers and Materials = J. Inorg. Organomet. Polym. Mater.
Journal of Inorganic Biochemistry = J. Inorg. Biochem.
Journal of Insect Physiology = J. Insect Physiol.
Journal of Insect Science = J. Insect Sci.
Journal of Insects as Food and Feed = J. Insects Food Feed
Journal of Institute of Chemists (India) = J. Inst. Chem.
Journal of Instrumentation = J. Instrum.
Journal of Insurance Medicine = J. Insur. Med.
Journal of Integrated Design and Process Science = J. Integr. Des. Process Sci.
Journal of Integrative Environmental Sciences = J. Integr. Environ. Sci.
Journal of Integrative Neuroscience = J. Integr. Neurosci.
Journal of Integrative Plant Biology = J. Integr. Plant Biol.
Journal of Intellectual Disabilities = J. Intellect. Disabil.
Journal of Intellectual Disability Research = J. Intellect. Disabil. Res.
Journal of Intelligent and Robotic Systems = J. Intell. Rob. Syst.
Journal of Intelligent Material Systems and Structures = J. Intell. Mater. Syst. Struct.
Journal of Intelligent Transportation Systems: Technology, Planning, and Operations = J. Intell. Transp. Syst. Technol. Plann. Oper.
Journal of Intensive Care Medicine = J. Intensive Care Med.
Journal of Interferon & Cytokine Research = J. Interferon Cytokine Res.
Journal of Interferon and Cytokine Research = J. Interferon Cytokine Res.
Journal of Interferon Research = J. Interferon Res.
Journal of Internal Medicine = J. Intern. Med.
Journal of Internal Medicine. Supplement = J. Intern. Med. Suppl.
Journal of International Medical Research = J. Int. Med. Res.
Journal of International Research Communications = J. Int. Res. Commun.
Journal of Interventional Cardiac Electrophysiology = J. Interv. Card. Electrophysiol.
Journal of Interventional Cardiology = J. Intervent. Cardiol.
Journal of Intravenous Nursing = J. Intraven. Nurs.
Journal of Invasive Cardiology = J. Invasive Cardiol.
Journal of Invertebrate Pathology = J. Invertebr. Pathol.
Journal of Investigational Allergology and Clinical Immunology = J. Investig. Allergol. Clin. Immunol.
Journal of Investigative and Clinical Dentistry = J. Invest. Clin. Dent.
Journal of Investigative Dermatology = J. Invest. Dermatol.
Journal of Investigative Dermatology. Symposium Proceedings = J. Investig. Dermatol. Symp. Proc.
Journal of Investigative Medicine = J. Investig. Med.
Journal of Investigative Medicine High Impact Case Reports = J. Invest. Med. High Impact Case Rep.
Journal of Investigative Surgery = J. Invest. Surg.
Journal of Iron and Steel Research International = J. Iron. Steel Res. Int.
Journal of Irrigation and Drainage Engineering = J. Irrig. Drain. Eng.
Journal of Knee Surgery = J. Knee Surg.
Journal of Korean Institute of Metals and Materials = J. Korean Inst. Met. Mater.
Journal of Korean Medical Science = J. Korean Med. Sci.
Journal of Labelled Compounds & Radiopharmaceuticals = J. Labelled Compd. Radiopharm.
Journal of Labelled Compounds and Radiopharmaceuticals = J. Labelled Compd. Radiopharm.
Journal of Laboratory and Clinical Medicine = J. Lab. Clin. Med.
Journal of Laparoendoscopic and Advanced Surgical Techniques. Part A = J. Laparoendosc. Adv. Surg. Tech. A
Journal of Laparoendoscopic Surgery = J. Laparoendosc. Surg.
Journal of Laryngology and Otology = J. Laryngol. Otol.
Journal of Laryngology and Otology. Supplement = J. Laryngol. Otol. Suppl.
Journal of Laser Applications = J. Laser Appl.
Journal of Laser Micro/nanoengineering = J. Laser Micro/Nanoeng.
Journal of Law and Ethics in Dentistry = J. Law Ethics Dent.
Journal of Law and Health = J. Law Health
Journal of Law, Medicine and Ethics = J. Law. Med. Ethics
Journal of Learning Disabilities = J. Learn. Disabil.
Journal of Leather and Chemical Technology = J. Leather Chem. Technol.
Journal of Legal Medicine = J. Leg. Med.
Journal of Less-Common Metals = J. Less-Common Met.
Journal of Leukocyte Biology = J. Leukocyte Biol.
Journal of Leukocyte Biology. Supplement = J. Leukoc. Biol. Suppl.
Journal of LGBT Health Research = J. LGBT Health Res.
Journal of Light & Visual Environment = J. Light Visual Environ.
Journal of Light Metals = J. Light Met.
Journal of Lipid Mediators = J. Lipid Mediators
Journal of Lipid Mediators and Cell Signalling = J. Lipid Mediators Cell Signalling
Journal of Lipid Research = J. Lipid Res.
Journal of Liposome Research = J. Liposome Res.
Journal of Liquid Chromatography & Related Technologies = J. Liq. Chromatogr. Relat. Technol.
Journal of Liquid Chromatography = J. Liq. Chromatogr.
Journal of Liquid Chromatography and Related Technologies = J. Liq. Chromatogr. Related Technol.
Journal of Lithotripsy and Stone Disease = J. Lithotr. Stone Dis.
Journal of Long Term Care Administration = J. Long Term Care Adm.
Journal of Long Term Home Health Care = J. Long Term Home Health Care
Journal of Long-Term Effects of Medical Implants = J. Long. Term Eff. Med. Implants
Journal of Loss Prevention in the Process Industries = J. Loss Prev. Process Ind.
Journal of Low Power Electronics = J. Low Power Electron.
Journal of Low Temperature Physics = J. Low Temp. Phys.
Journal of Lubrication Technology = J. Lubr. Technol.
Journal of Luminescence = J. Lumin.
Journal of Macromolecular Science - Physics = J. Macromol. Sci., Phys.
Journal of Macromolecular Science - Reviews in Macromolecular Chemistry and Physics = J. Macromol. Sci., Rev. Macromol. Chem. Phys.
Journal of Macromolecular Science Polymer Reviews = J. Macromol. Sci., Polym. Rev.
Journal of Macromolecular Science Pure and Applied Chemistry = J. Macromol. Sci., Pure Appl. Chem.
Journal of Macromolecular Science, Part A Pure and Applied Chemistry = J. Macromol. Sci. Part A Pure Appl. Chem.
Journal of Macromolecular Science, Part A: Pure and Applied Chemistry = J. Macromol. Sci., Part A: Pure Appl. Chem.
Journal of Macromolecular Science, Part B Physics = J. Macromol. Sci. Part B Phys.
Journal of Macromolecular Science, Part B: Physics = J. Macromol. Sci., Part B: Phys.
Journal of Macromolecular Science, Polymer Reviews = J. Macromol. Sci., Polym. Rev.
Journal of Magnetic Resonance = J. Magn. Reson.
Journal of Magnetic Resonance Imaging = J. Magn. Reson. Imaging
Journal of Magnetic Resonance Series A = J. Magn. Reson., Ser. A
Journal of Magnetic Resonance Series B = J. Magn. Reson., Ser. B
Journal of Magnetic Resonance. Series A = J. Magn. Reson. A
Journal of Magnetic Resonance. Series B = J. Magn. Reson. B
Journal of Magnetism and Magnetic Materials = J. Magn. Magn. Mater.
Journal of Mammalogy = J. Mammal.
Journal of Mammary Gland Biology and Neoplasia = J. Mammary Gland Biol. Neoplasia
Journal of Management in Engineering = J. Manage. Eng.
Journal of Management in Medicine = J. Manag. Med.
Journal of Manipulative and Physiological Therapeutics = J. Manipulative Physiol. Ther.
Journal of Manufacturing Processes = J. Manuf. Processes
Journal of Manufacturing Science and Engineering = J. Manuf. Sci. Eng.
Journal of Manufacturing Systems = J. Manuf. Syst.
Journal of Marine Biotechnology = J. Mar. Biotechnol.
Journal of Marine Research = J. Mar. Res.
Journal of Marine Science and Application = J. Mar. Sci. Appl.
Journal of Marine Science and Technology = J. Mar. Sci. Technol.
Journal of Marine Systems = J. Mar. Syst.
Journal of Marital and Family Therapy = J. Marital Fam. Ther.
Journal of Marketing for Mental Health = J. Mark. Ment. Health
Journal of Marketing for Professions = J. Mark. Prof.
Journal of Marmara University Dental Faculty = J. Marmara Univ. Dent. Fac.
Journal of Mass Spectrometry = J. Mass Spectrom.
Journal of Material Cycles and Waste Management = J. Mater. Cycles Waste Manage.
Journal of Materials Chemistry = J. Mater. Chem.
Journal of Materials Chemistry A = J. Mater. Chem.A
Journal of Materials Chemistry B = J. Mater. Chem. B
Journal of Materials Chemistry C = J. Mater. Chem. C
Journal of Materials Education = J. Mater. Educ.
Journal of Materials Engineering = J. Mater. Eng.
Journal of Materials Engineering and Performance = J. Mater. Eng. Perform.
Journal of Materials for Energy Systems = J. Mater. Energy Syst.
Journal of Materials in Civil Engineering = J. Mater. Civ. Eng.
Journal of Materials Processing and Manufacturing Science = J. Mater. Process. Manuf. Sci.
Journal of Materials Processing Technology = J. Mater. Process. Technol.
Journal of Materials Research = J. Mater. Res.
Journal of Materials Science - Materials in Electronics = J. Mater. Sci. - Mater. Electron.
Journal of Materials Science = J. Mater. Sci.
Journal of Materials Science and Engineering = J. Mater. Sci. Eng
Journal of Materials Science and Technology = J. Mater. Sci. Technol.
Journal of Materials Science Letters = J. Mater. Sci. Lett.
Journal of Materials Science Materials in Medicine = J. Mater. Sci. - Mater. Med.
Journal of Materials Science: Materials in Electronics = J. Mater. Sci.: Mater. Electron.
Journal of Materials Science: Materials in Medicine = J. Mater. Sci.: Mater. Med.
Journal of Materials Shaping Technology = J. Mater. Shaping Technol.
Journal of Materials Synthesis and Processing = J. Mater. Synth. Process.
Journal of Maternal-Fetal and Neonatal Medicine = J. Matern. Fetal Neonatal Med.
Journal of Maternal-Fetal Medicine = J. Matern. Fetal Med.
Journal of Mathematical Biology = J. Math. Biol.
Journal of Mathematical Chemistry = J. Math. Chem.
Journal of Mathematical Fluid Mechanics = J. Math. Fluid Mech.
Journal of Mathematical Imaging and Vision = J. Math. Imaging Vision
Journal of Mathematical Neuroscience = J, Math. Neurosci.
Journal of Mathematical Physics = J. Math. Phys.
Journal of Mathematical Psychology = J. Math. Psychol.
Journal of Mathematics and Physics = J. Math. Phys.
Journal of Maxillofacial Orthopedics = J. Maxillofac. Orthop.
Journal of Maxillofacial Surgery = J. Maxillofac. Surg.
Journal of Mechanical Design = J. Mech. Des.
Journal of Mechanical Science and Technology = J. Mech. Sci. Technol.
Journal of Mechanochemistry and Cell Motility = J. Mechanochem. Cell Motil.
Journal of Medical and Dental Sciences = J. Med. Dent. Sci.
Journal of Medical and Veterinary Mycology = J. Med. Vet. Mycol.
Journal of Medical Devices = J. Med. Devices
Journal of Medical Education = J. Med. Educ.
Journal of Medical Engineering & Technology = J. Med. Eng. Technol.
Journal of Medical Engineering and Technology = J. Med. Eng. Technol.
Journal of Medical Entomology = J. Med. Entomol.
Journal of Medical Entomology. Supplement = J. Med. Entomol. Suppl.
Journal of Medical Ethics = J. Med. Ethics
Journal of Medical Genetics = J. Med. Genet.
Journal of Medical Humanities = J. Med. Humanit.
Journal of Medical Humanities and Bioethics = J. Med. Humanit. Bioeth.
Journal of Medical Hypotheses & Ideas = J. Med. Hypotheses Ideas
Journal of Medical Imaging = J. Med. Imaging
Journal of Medical Internet Research = J. Med. Internet Res.
Journal of Medical Investigation = J. Med. Invest.
Journal of Medical Laboratory Technology = J. Med. Lab. Technol.
Journal of Medical Microbiology = J. Med. Microbiol.
Journal of Medical Practice Management = J. Med. Pract. Manage.
Journal of Medical Primatology = J. Med. Primatol.
Journal of Medical Radiation Sciences = J. Med. Radiat. Sci.
Journal of Medical Screening = J. Med. Screen.
Journal of Medical Systems = J. Med. Syst.
Journal of Medical Toxicology = J. Med. Toxicol.
Journal of Medical Virology = J. Med. Virol.
Journal of Medicinal and Pharmaceutical Chemistry = J. Med. Pharm. Chem.
Journal of Medicinal Chemistry = J. Med. Chem.
Journal of Medicinal Food = J. Med. Food
Journal of Medicine = J. Med.
Journal of Medicine and Philosophy = J. Med. Philos.
Journal of Membrane Biology = J. Membr. Biol.
Journal of Membrane Science = J. Membr. Sci.
Journal of Mental Deficiency Research = J. Ment. Defic. Res.
Journal of Mental Health Administration = J. Ment. Health Adm.
Journal of Mental Health Policy and Economics = J. Ment. Health Policy Econ.
Journal of Metallurgy and Materials Science = J. Metall. Mater. Sci.
Journal of Metamorphic Geology = J. Metamorph. Geol.
Journal of Metastable and Nanocrystalline Materials = J. Metastable Nanocryst. Mater.
Journal of Meteorological Research, Japan = J. Meteor. Res. Japan
Journal of Meteorology = J. Meteor.
Journal of Michigan Dental Association = J. Mich. Dent. Assoc.
Journal of Micro - Nano Mechatronics = J. Micro - Nano Mechatron.
Journal of Micro/Nanolithography, MEMS and MOEMS = J. Micro/Nanolithogr. MEMS MOEMS
Journal of Micro/Nanolithography, Microfabrican, and Microsystems = J. Micro/Nanolithog. Microfab. Microsys.
Journal of Microbiological Methods = J. Microbiol. Methods
Journal of Microbiology and Biotechnology = J. Microbiol. Biotechnol.
Journal of Microbiology, Immunology, and Infection = J. Microbiol. Immunol. Infect.
Journal of Microcolumn Separations = J. Microcolumn Sep.
Journal of Microelectronics and Electronic Packaging = J. Microelectron. Electron. Packag.
Journal of Microencapsulation = J. Microencapsulation
Journal of Micrographics = J. Microgr.
Journal of Microlithography, Microfabrication, and Microsystems = J. Microlith. Microfab. Microsys.
Journal of Micromechanics and Microengineering = J. Micromech. Microeng.
Journal of Microscopy = J. Microsc.
Journal of Microsurgery = J. Microsurg.
Journal of Microwave Power = J. Microwave Power
Journal of Microwave Power and Electromagnetic Energy = J. Microwave Power Electromagn. Energy
Journal of Midwifery and Women's Health = J. Midwifery Womens Health
Journal of Milk and Food Technology = J. Milk Food Technol.
Journal of Mineralogical and Petrological Sciences = J. Mineral. Petrol. Sci.
Journal of Mines, Metals and Fuels = J. Mines Met. Fuels
Journal of Minimally Invasive Gynecology = J. Minim. Invasive Gynecol.
Journal of Mining and Metallurgy, Section A: Mining = J. Min. Metall. Sect. A.
Journal of Mining and Metallurgy, Section B: Metallurgy = J. Min. Metall. Sect. B.
Journal of Mining Science = J. Min. Sci.
Journal of MMIJ = J. MMIJ
Journal of Modern Optics = J. Mod. Opt.
Journal of Modern Power Systems and Clean Energy = J. Mod Power Syst. Clean Energy
Journal of Molecular and Applied Genetics = J. Mol. Appl. Genet.
Journal of Molecular and Cellular Cardiology = J. Mol. Cell. Cardiol.
Journal of Molecular and Cellular Immunology = J. Mol. Cell. Immunol.
Journal of Molecular and Cellular Pathology = J. Mol. Cell. Pathol.
Journal of Molecular and Genetic Medicine = J. Mol. Genet. Med.
Journal of Molecular Biology = J. Mol. Biol.
Journal of Molecular Catalysis = J. Mol. Catal.
Journal of Molecular Catalysis A: Chemical = J. Mol. Catal. A: Chem.
Journal of Molecular Catalysis B: Enzymatic = J. Mol. Catal. B: Enzym.
Journal of Molecular Cell Biology = J. Mol. Cell. Biol.
Journal of Molecular Diagnostics = J. Mol. Diagn.
Journal of Molecular Endocrinology = J. Mol. Endocrinol.
Journal of Molecular Evolution = J. Mol. Evol.
Journal of Molecular Graphics & Modelling = J. Mol. Graphics Modell.
Journal of Molecular Graphics = J. Mol. Graphics
Journal of Molecular Graphics and Modelling = J. Mol. Graphics Modell.
Journal of Molecular Histology = J. Mol. Histol.
Journal of Molecular Liquids = J. Mol. Liq.
Journal of Molecular Medicine = J. Mol. Med.
Journal of Molecular Microbiology and Biotechnology = J. Mol. Microbiol. Biotechnol.
Journal of Molecular Modeling = J. Mol. Model.
Journal of Molecular Neuroscience = J. Mol. Neurosci.
Journal of Molecular Psychiatry = J. Mol. Psychiatry
Journal of Molecular Recognition = J. Mol. Recognit.
Journal of Molecular Signaling = J. Mol. Signaling
Journal of Molecular Spectroscopy = J. Mol. Spectrosc.
Journal of Molecular Structure = J. Mol. Struct.
Journal of Molecular Structure: THEOCHEM = J. Mol. Struct. THEOCHEM
Journal of Morphology = J. Morphol.
Journal of Multiscale Modeling = J. Multiscale Model.
Journal of Muscle Research and Cell Motility = J. Muscle Res. Cell Motil.
Journal of Music Therapy = J. Music Ther.
Journal of Nanbiotechnology = J. Nanobiotechnol.
Journal of Nano Education = J. Nano Educ.
Journal of Nano Energy and Power Research = J. Nano Energy Power Res.
Journal of Nano Research = J. Nano Res.
Journal of Nanoelectronics and Optoelectronics = J. Nanoelectron. Optoelectron.
Journal of Nanoeuroscience = J. Nanoeurosci.
Journal of Nanoparticle Research = J. Nanopart. Res.
Journal of Nanophotonics = J. Nanophotonics
Journal of Nanoscience and Nanotechnology = J. Nanosci. Nanotechnol.
Journal of National Black Nurses Association = J. Natl. Black Nurses Assoc.
Journal of Natural Fibers = J. Nat. Fibers
Journal of Natural Gas Chemistry = J. Nat. Gas Chem.
Journal of Natural Gas Science and Engineering = J. Nat. Gas Sci. Eng.
Journal of Natural History = J. Nat. Hist.
Journal of Natural Products = J. Nat. Prod.
Journal of Natural Resource Policy Research = J. Nat. Resour. Policy Res.
Journal of Natural Toxins = J. Nat. Toxins
Journal of Nature Conservation = J. Nat. Conserv.
Journal of Navigation = J. Navig.
Journal of Near Infrared Spectroscopy = J. Near Infrared Spectrosc.
Journal of Negative Results in Biomedicine = J. Negat. Results Biomed.
Journal of Nepal Chemical Society = J. Nepal Chem. Soc.
Journal of Nephrology Nursing = J. Nephrol. Nurs.
Journal of Nervous and Mental Disease = J. Nerv. Ment. Dis.
Journal of Neural Engineering = J. Neural Eng.
Journal of Neural Transmission = J. Neural Transm.
Journal of Neural Transmission. General Section = J. Neural Transm. Gen. Sect.
Journal of Neural Transmission. Parkinsons Disease and Dementia Section = J. Neural Transm. Park. Dis. Dement. Sect.
Journal of Neural Transmission. Supplementum = J. Neural Transm. Suppl.
Journal of Neural Transplantation = J. Neural Transplant.
Journal of Neural Transplantation and Plasticity = J. Neural Transplant. Plast.
Journal of Neuro-Oncology = J. Neurooncol.
Journal of Neuro-Ophthalmology = J. Neuroophthalmol.
Journal of Neuro-Visceral Relations = J. Neurovisc. Relat.
Journal of Neurobiology = J. Neurobiol.
Journal of Neurochemistry = J. Neurochem.
Journal of Neurocytology = J. Neurocytol.
Journal of Neuroendocrinology = J. Neuroendocrinol.
Journal of NeuroEngineering and Rehabilitation = J. NeuroEng. Rehabil.
Journal of Neurogenetics = J. Neurogenet.
Journal of Neuroimaging = J. Neuroimaging
Journal of Neuroimmune Pharmacology = J. Neuroimmune Pharmacol.
Journal of Neuroimmunology = J. Neuroimmunol.
Journal of Neuroimmunology. Supplement = J. Neuroimmunol. Suppl.
Journal of Neurologic Physical Therapy = J. Neurol. Phys. Ther.
Journal of Neurology = J. Neurol.
Journal of Neurology, Neurosurgery and Psychiatry = J. Neurol. Neurosurg. Psychiatry
Journal of Neuropathology and Experimental Neurology = J. Neuropathol. Exp. Neurol.
Journal of Neurophysiology = J. Neurophysiol.
Journal of Neuropsychiatry and Clinical Neurosciences = J. Neuropsychiatry Clin. Neurosci.
Journal of Neuroradiology = J. Neuroradiol.
Journal of Neuroscience = J. Neurosci.
Journal of Neuroscience Methods = J. Neurosci. Methods
Journal of Neuroscience Nursing = J. Neurosci. Nurs.
Journal of Neuroscience Research = J. Neurosci. Res.
Journal of Neurosurgery = J. Neurosurg.
Journal of Neurosurgery. Spine = J. Neurosurg. Spine
Journal of Neurosurgical Anesthesiology = J. Neurosurg. Anesthesiol.
Journal of Neurosurgical Nursing = J. Neurosurg. Nurs.
Journal of Neurosurgical Sciences = J. Neurosurg. Sci.
Journal of Neurotrauma = J. Neurotrauma
Journal of Neurovirology = J. Neurovirol.
Journal of Neutron Research = J. Neutron Res.
Journal of New Drugs = J. New Drugs
Journal of New England Water Environment Association = J. N. Engl. Water Environ. Assoc.
Journal of New England Water Works Association = J. N. Engl. Water Works Assoc.
Journal of New Materials for Electrochemical Systems = J. New Mater. Electrochem. Syst.
Journal of New Zealand Society of Periodontology = J. N. Z. Soc. Periodontol.
Journal of Nihon University School of Dentistry = J. Nihon Univ. Sch. Dent.
Journal of Nippon Medical School = J. Nippon Med. Sch.
Journal of Non-Crystalline Solids = J. Non-Cryst. Solids
Journal of Non-Equilibrium Thermodynamics = J. Non-Equilib. Thermodyn.
Journal of Non-Newtonian Fluid Mechanics = J. Non-Newtonian Fluid Mech.
Journal of Nondestructive Evaluation = J. Nondestr. Eval.
Journal of Nonlinear Mathematical Physics = J. Nonlinear Math. Phys.
Journal of Nonlinear Optical Physics and Materials = J. Nonlinear Opt. Phys. Mater.
Journal of Nuclear and Radiochemical Sciences = J. Nucl. Radiochem. Sci.
Journal of Nuclear Biology and Medicine = J. Nucl. Biol. Med.
Journal of Nuclear Cardiology = J. Nucl. Cardiol.
Journal of Nuclear Energy = J. Nucl. Eng.
Journal of Nuclear Energy, Part A: Reactor Science = J. Nucl. Eng. Part A:
Journal of Nuclear Energy, Part B: Reactor Technology = J. Nucl. Eng. Part B:
Journal of Nuclear Energy. Part C, Plasma Physics, Accelerators, Thermonuclear Research = J. Nucl. Eng. Part C:
Journal of Nuclear Materials = J. Nucl. Mater.
Journal of Nuclear Medicine = J. Nucl. Med.
Journal of Nuclear Medicine and Allied Sciences = J. Nucl. Med. Allied Sci.
Journal of Nuclear Medicine Technology = J. Nucl. Med. Technol.
Journal of Nuclear Science and Technology (Tokyo, Japan) = J. Nucl. Sci. Technol. (Tokyo, Jpn.)
Journal of Nuclear Science and Technology = J. Nucl. Sci. Technol.
Journal of Nurse-Midwifery = J. Nurse. Midwifery
Journal of Nursing Administration = J. Nurs. Adm.
Journal of Nursing Care = J. Nurs. Care
Journal of Nursing Care Quality = J. Nurs. Care Qual.
Journal of Nursing Education = J. Nurs. Educ.
Journal of Nursing Ethics = J. Nurs. Ethics
Journal of Nursing History = J. Nurs. Hist.
Journal of Nursing Management = J. Nurs. Manag.
Journal of Nursing Measurement = J. Nurs. Meas.
Journal of Nursing Quality Assurance = J. Nurs. Qual. Assur.
Journal of Nursing Research = J. Nurs. Res.
Journal of Nursing Scholarship = J. Nurs. Scholarsh.
Journal of Nursing Staff Development = J. Nurs. Staff Dev.
Journal of Nutrition = J. Nutr.
Journal of Nutrition Education and Behavior = J. Nutr. Educ. Behav.
Journal of Nutrition for the Elderly = J. Nutr. Elder.
Journal of Nutrition, Health and Aging = J. Nutr. Health Aging
Journal of Nutritional & Environmental Medicine = J. Nutr. Environ. Med.
Journal of Nutritional Biochemistry = J. Nutr. Biochem.
Journal of Nutritional Science and Vitaminology = J. Nutr. Sci. Vitaminol. (Tokyo)
Journal of Obstetric, Gynecologic, and Neonatal Nursing = J. Obstet. Gynecol. Neonatal Nurs.
Journal of Obstetrics and Gynaecology = J. Obstet. Gynaecol.
Journal of Obstetrics and Gynaecology Canada = J. Obstet. Gynaecol. Can.
Journal of Obstetrics and Gynaecology of India = J. Obstet. Gynaecol. India
Journal of Obstetrics and Gynaecology of the British Commonwealth = J. Obstet. Gynaecol. Br. Commonw.
Journal of Obstetrics and Gynaecology Research = J. Obstet. Gynaecol. Res.
Journal of Occupational and Environmental Hygiene = J. Occup. Environ. Hyg.
Journal of Occupational and Environmental Medicine = J. Occup. Environ. Med.
Journal of Occupational Health Psychology = J. Occup. Health Psychol.
Journal of Occupational Medicine = J. Occup. Med.
Journal of Ocean Technology = J. Ocean Technol.
Journal of Ocean University of China (English Edition) = J. Ocean Univ. China
Journal of Oceanography = J. Oceanogr.
Journal of Ocular Pharmacology = J. Ocul. Pharmacol.
Journal of Ocular Pharmacology and Therapeutics = J. Ocul. Pharmacol. Ther.
Journal of Offshore Mechanics and Arctic Engineering = J. Offshore Mech. Arct. Eng.
Journal of Oleo Science = J. Oleo Sci.
Journal of Oncology Management = J. Oncol. Manag.
Journal of Operational Meteorology = J. Oper. Meteorol.
Journal of Operations Management = J. Oper. Manage.
Journal of Ophthalmic Nursing and Technology = J. Ophthalmic Nurs. Technol.
Journal of Optical Communication = J. Opt. Commun.
Journal of Optics = J. Opt.
Journal of Optics A: Pure and Applied Optics = J. Opt. A: Pure Appl. Opt.
Journal of Optics B: Quantum and Semiclassical Optics = J. Opt. B: Quantum Semiclassical Opt.
Journal of Optoelectronics and Advanced Materials = J. Optoelectron. Adv. Mater.
Journal of Oral and Maxillofacial Surgery = J. Oral Maxillofac. Surg.
Journal of Oral Implant and Transplant Surgery = J. Oral Implant Transplant Surg.
Journal of Oral Implantology = J. Oral Implantol.
Journal of Oral Medicine = J. Oral Med.
Journal of Oral Pathology = J. Oral Pathol.
Journal of Oral Pathology and Medicine = J. Oral Pathol. Med.
Journal of Oral Rehabilitation = J. Oral Rehabil.
Journal of Oral Science = J. Oral Sci.
Journal of Oral Surgery = J. Oral Surg.
Journal of Oral Therapeutics and Pharmacology = J. Oral Ther. Pharmacol.
Journal of Organic Chemistry = J. Org. Chem.
Journal of Organometallic Chemistry = J. Organomet. Chem.
Journal of Orofacial Orthopedics = J. Orofac. Orthop.
Journal of Orofacial Pain = J. Orofac. Pain
Journal of Orthodontics = J. Orthod.
Journal of Orthopaedic and Sports Physical Therapy = J. Orthop. Sports Phys. Ther.
Journal of Orthopaedic Research = J. Orthop. Res.
Journal of Orthopaedic Science = J. Orthop. Sci.
Journal of Orthopaedic Trauma = J. Orthop. Trauma
Journal of Osaka Dental University = J. Osaka Dent. Univ.
Journal of Otolaryngology = J. Otolaryngol.
Journal of Otolaryngology. Supplement = J. Otolaryngol. Suppl.
Journal of Outcome Measurement = J. Outcome Meas.
Journal of Paediatric Dentistry = J. Paediatr. Dent.
Journal of Paediatrics and Child Health = J. Paediatr. Child Health
Journal of Pain = J. Pain
Journal of Pain and Palliative Care Pharmacotherapy = J. Pain Palliat. Care Pharmacother.
Journal of Pain and Symptom Management = J. Pain Symptom Manage.
Journal of Paleolimnology = J. Paleolimnol.
Journal of Paleontology = J. Paleontol.
Journal of Palliative Care = J. Palliat. Care
Journal of Palliative Medicine = J. Palliat. Med.
Journal of Palynology = J. Palynol.
Journal of Parallel and Distributed Computing = J. Parallel Distrib. Comput.
Journal of Parasitology = J. Parasitol.
Journal of Parenteral Science and Technology = J. Parenter. Sci. Technol.
Journal of Pastoral Care = J. Pastoral Care
Journal of Pathology = J. Pathol.
Journal of Pathology and Bacteriology = J. Pathol. Bacteriol.
Journal of Patient Account Management = J. Patient Acc. Manage.
Journal of Pediatric and Adolescent Gynecology = J. Pediatr. Adolesc. Gynecol.
Journal of Pediatric and Perinatal Nutrition = J. Pediatr. Perinat. Nutr.
Journal of Pediatric Endocrinology = J. Pediatr. Endocrinol.
Journal of Pediatric Endocrinology and Metabolism = J. Pediatr. Endocrinol. Metab.
Journal of Pediatric Gastroenterology and Nutrition = J. Pediatr. Gastroenterol. Nutr.
Journal of Pediatric Health Care = J. Pediatr. Health Care
Journal of Pediatric Hematology/Oncology = J. Pediatr. Hematol. Oncol.
Journal of Pediatric Nursing = J. Pediatr. Nurs.
Journal of Pediatric Oncology Nursing = J. Pediatr. Oncol. Nurs.
Journal of Pediatric Ophthalmology = J. Pediatr. Ophthalmol.
Journal of Pediatric Ophthalmology and Strabismus = J. Pediatr. Ophthalmol. Strabismus
Journal of Pediatric Orthopaedics. Part B = J. Pediatr. Orthop. B
Journal of Pediatric Orthopedics = J. Pediatr. Orthop.
Journal of Pediatric Psychology = J. Pediatr. Psychol.
Journal of Pediatric Surgery = J. Pediatr. Surg.
Journal of Pediatrics = J. Pediatr.
Journal of Pedodontics = J. Pedod.
Journal of Peptide Research = J. Pept. Res.
Journal of Peptide Science = J. Pept. Sci.
Journal of Performance of Constructed Facilities = J. Perform. Constr. Facil
Journal of Perianesthesia Nursing = J. Perianesth. Nurs.
Journal of Perinatal and Neonatal Nursing = J. Perinat. Neonatal Nurs.
Journal of Perinatal Medicine = J. Perinat. Med.
Journal of Perinatology = J. Perinatol.
Journal of Periodontal Research = J. Periodontal Res.
Journal of Periodontal Research. Supplement = J. Periodontal Res. Suppl.
Journal of Periodontology = J. Periodontol.
Journal of Personality = J. Pers.
Journal of Personality and Social Psychology = J. Pers. Soc. Psychol.
Journal of Personality Assessment = J. Pers. Assess.
Journal of Personality Disorders = J. Personal. Disord.
Journal of Petroleum Geology = J. Pet. Geol
Journal of Petroleum Science & Engineering = J. Pet. Sci. Eng.
Journal of Petroleum Science and Technology = J. Pet. Sci. Technol.
Journal of Petrology = J. Petrol.
Journal of Pharmaceutical Analysis = J. Pharm. Anal.
Journal of Pharmaceutical and Biomedical Analysis = J. Pharm. Biomed. Anal.
Journal of Pharmaceutical Marketing and Management = J. Pharm. Mark. Manage.
Journal of Pharmaceutical Policy and Practice = J. Pharm. Policy Pract.
Journal of Pharmaceutical Science and Technology = J. Pharm. Sci. Technol.
Journal of Pharmaceutical Sciences = J. Pharm. Sci.
Journal of Pharmacobio-Dynamics = J. Pharmacobiodyn.
Journal of Pharmacokinetics and Biopharmaceutics = J. Pharmacokinet. Biopharm.
Journal of Pharmacokinetics and Pharmacodynamics = J. Pharmacokinet. Pharmacodyn.
Journal of Pharmacological and Toxicological Methods = J. Pharmacol. Toxicol. Methods
Journal of Pharmacological Methods = J. Pharmacol. Methods
Journal of Pharmacological Sciences (Tokyo, Japan) = J. Pharmacol. Sci. (Tokyo, Jpn.)
Journal of Pharmacological Sciences = J. Pharmacol. Sci.
Journal of Pharmacology and Experimental Therapeutics = J. Pharmacol. Exp. Ther.
Journal of Pharmacy and Chemistry = J. Pharm. Chem.
Journal of Pharmacy and Pharmaceutical Sciences = J. Pharm. Pharm. Sci.
Journal of Pharmacy and Pharmacology = J. Pharm. Pharmacol.
Journal of Pharmacy Research = J. Pharm. Res.
Journal of Pharmacy Technology = J. Pharm. Technol.
Journal of Phase Equilibria and Diffusion = J. Phase Equilib. Diffus.
Journal of Phase Equilibrium = J. Phase Equilib.
Journal of Phase Equilibrium and Diffusion = J. Phase Equilib. Diffus.
Journal of Philosophy, Science and Law = J. Philos. Sci. Law
Journal of Photochemistry and Photobiology A: Chemistry = J. Photochem. Photobiol., A
Journal of Photochemistry and Photobiology B: Biology = J. Photochem. Photobiol., B
Journal of Photochemistry and Photobiology C: Photochemistry Reviews = J. Photochem. Photobiol., C
Journal of Photochemistry and Photobiology, A: Chemistry = J. Photochem. Photobiol., A
Journal of Photochemistry and Photobiology, B: Biology = J. Photochem. Photobiol., B
Journal of Photochemistry and Photobiology, C: Photochemistry Reviews = J. Photochem. Photobiol., C
Journal of Photochemistry and Photobiology. B, Biology = J. Photochem. Photobiol. B
Journal of Photonics for Energy = J. Photonics Energy
Journal of Photopolymer Science and Technology = J. Photopolym. Sci. Technol.
Journal of Phycology = J. Phycol.
Journal of Physical and Chemical Reference Data = J. Phys. Chem. Ref. Data
Journal of Physical and Colloid Chemistry = J. Phys. Colloid Chem.
Journal of Physical Chemistry = J. Phys. Chem.
Journal of Physical Chemistry A = J. Phys. Chem. A
Journal of Physical Chemistry B = J. Phys. Chem. B
Journal of Physical Chemistry C = J. Phys. Chem. C
Journal of Physical Chemistry Letters = J. Phys. Chem. Lett.
Journal of Physical Oceanography = J. Phys. Oceanogr.
Journal of Physical Organic Chemistry = J. Phys. Org. Chem.
Journal of Physics A: General Physics = J. Phys. A: Gen. Phys.
Journal of Physics A: Mathematical and General = J. Phys. A: Math. Gen.
Journal of Physics A: Mathematical and Theoretical = J. Phys. A: Math. Theor.
Journal of Physics A: Mathematical, Nuclear and General = J. Phys. A: Math. Nucl. Gen.
Journal of Physics and Chemistry of Solids = J. Phys. Chem. Solids
Journal of Physics B: Atomic and Molecular Physics = J. Phys. B: At. Mol. Phys.
Journal of Physics B: Atomic, Molecular and Optical Physics = J. Phys. B: At., Mol. Opt. Phys.
Journal of Physics C: Solid State Physics = J. Phys. C: Solid State Phys.
Journal of Physics D: Applied Physics = J. Phys. D: Appl. Phys.
Journal of Physics E: Scientific Instruments = J. Phys. E: Sci. Instrum.
Journal of Physics F: Metal Physics = J. Phys. F: Met. Phys.
Journal of Physics G: Nuclear and Particle Physics = J. Phys. G: Nucl. Part. Phys.
Journal of Physics G: Nuclear Physics = J. Phys. G: Nucl. Phys.
Journal of Physics. E, Scientific Instruments = J. Phys. [E]
Journal of Physics: Condensed Matter = J. Phys.: Condens. Matter
Journal of Physics: Conference Series = J. Phys. Conf. Ser.
Journal of Physiological Anthropology = J. Physiol. Anthropol.
Journal of Physiological Anthropology and Applied Human Science = J. Physiol. Anthropol. Appl. Human Sci.
Journal of Physiological Sciences = J. Physiol. Sci.
Journal of Physiology (Oxford, United Kingdom) = J. Physiol. (Oxford, U. K.)
Journal of Physiology = J. Physiol. (Lond.)
Journal of Physiology and Biochemistry = J. Physiol. Biochem.
Journal of Physiology and Pharmacology = J. Physiol. Pharmacol.
Journal of Physiology, Paris = J. Physiol. Paris
Journal of Phytopathology = J. Phytopathol.
Journal of Pierre Fauchard Academy = J. Pierre Fauchard Acad.
Journal of Pineal Research = J. Pineal Res.
Journal of Pipeline Systems Engineering and Practice = J. Pipeline Syst. Eng. Pract.
Journal of Planar Chromatography - Modern TLC = J. Planar. Chromatogr. - Mod. TLC
Journal of Planar Chromatography--Modern TLC = J. Planar Chromatogr.--Mod. TLC
Journal of Plankton Research = J. Plankton Res.
Journal of Plant Biochemistry and Biotechnology = J. Plant Biochem. Biotechnol.
Journal of Plant Diseases and Protection = J. Plant Dis. Prot.
Journal of Plant Growth Regulation = J. Plant Growth Regul.
Journal of Plant Interactions = J. Plant Interact.
Journal of Plant Nutrition = J. Plant Nutr.
Journal of Plant Nutrition and Soil Science = J. Plant Nutr. Soil Sci.
Journal of Plant Physiology = J. Plant Physiol.
Journal of Plant Protection Research = J. Plant Prot. Res.
Journal of Plasma Physics = J. Plasma Phys.
Journal of Plastic and Reconstructive Surgical Nursing = J. Plast. Reconstr. Surg. Nurs.
Journal of Plastic Film & Sheeting = J. Plast. Film Sheeting
Journal of Plastic, Reconstructive and Aesthetic Surgery = J. Plast. Reconstr. Aesthet. Surg.
Journal of Policy Analysis and Management = J. Policy Anal. Manage.
Journal of Polymer Engineering = J. Polym. Eng.
Journal of Polymer Materials = J. Polym. Mater.
Journal of Polymer Research = J. Polym. Res.
Journal of Polymer Science Part A: Polymer Chemistry = J. Polym. Sci., Part A: Polym. Chem.
Journal of Polymer Science Part B: Polymer Physics = J. Polym. Sci., Part B: Polym. Phys.
Journal of Polymer Science Part C: Polymer Letters = J. Polym. Sci., Part C: Polym. Lett.
Journal of Polymer Science Polymer Symposium = J. Polym. Sci. Polym. Symp.
Journal of Polymer Science, Part A: Polymer Chemistry = J. Polym. Sci., Part A: Polym. Chem.
Journal of Polymer Science, Part B: Polymer Physics = J. Polym. Sci., Part B: Polym. Phys.
Journal of Polymer Science. Part A, General Papers = J. Polym. Sci. A
Journal of Polymer Science. Part A-1, Polymer Chemistry = J. Polym. Sci. [A1]
Journal of Polymer Science. Part B, Polymer Letters = J. Polym. Sci. [B]
Journal of Polymers and the Environment = J. Polym. Environ.
Journal of Porous Materials = J. Porous Mater.
Journal of Porphyrins and Phthalocyanines = J. Porphyrins Phthalocyanines
Journal of Post Anesthesia Nursing = J. Post Anesth. Nurs.
Journal of Postgraduate Medicine = J. Postgrad. Med.
Journal of Power Electronics = J. Power Electron.
Journal of Power Sources = J. Power Sources
Journal of Practical Nursing = J. Pract. Nurs.
Journal of Pressure Vessel Technology = J. Pressure Vessel Technol.
Journal of Preventive Dentistry = J. Prev. Dent.
Journal of Preventive Medicine and Public Health = J. Prev. Med. Pub. Health
Journal of Process Control = J. Process Control
Journal of Professional Issues in Engineering Education and Practice = J. Prof. Issues Eng. Educ. Pract.
Journal of Professional Nursing = J. Prof. Nurs.
Journal of Professional Services Marketing = J. Prof. Serv. Mark.
Journal of Projective Techniques and Personality Assessment = J. Proj. Tech. Pers. Assess.
Journal of Propulsion and Power = J. Propul. Power
Journal of Prosthetic Dentistry = J. Prosthet. Dent.
Journal of Prosthodontics = J. Prosthodont.
Journal of Protein Chemistry = J. Protein Chem.
Journal of Proteome Research = J. Proteome Res.
Journal of Proteomics = J. Proteomics
Journal of Protozoology = J. Protozool.
Journal of Psychedelic Drugs = J. Psychedelic Drugs
Journal of Psychiatric and Mental Health Nursing = J. Psychiatr. Ment. Health Nurs.
Journal of Psychiatric Nursing and Mental Health Services = J. Psychiatr. Nurs.
Journal of Psychiatric Research = J. Psychiatr. Res.
Journal of Psychiatry and Neuroscience = J. Psychiatry Neurosci.
Journal of Psychoactive Drugs = J. Psychoactive Drugs
Journal of Psycholinguistic Research = J. Psycholinguist. Res.
Journal of Psychology = J. Psychol.
Journal of Psychopharmacology = J. Psychopharmacol. (Oxf.)
Journal of Psychosocial Nursing and Mental Health Services = J. Psychosoc. Nurs. Ment. Health Serv.
Journal of Psychosomatic Obstetrics and Gynaecology = J. Psychosom. Obstet. Gynaecol.
Journal of Psychosomatic Research = J. Psychosom. Res.
Journal of Psychotherapy Practice and Research = J. Psychother. Pract. Res.
Journal of Public Health = J. Public Health
Journal of Public Health Dentistry = J. Public Health Dent.
Journal of Public Health Management and Practice = J. Public Health Manag. Pract.
Journal of Public Health Medicine = J. Public Health Med.
Journal of Public Health Policy = J. Public Health Policy
Journal of Pulp and Paper Science = J. Pulp Pap. Sci.
Journal of Quality Assurance = J. Qual. Assur.
Journal of Quality in Clinical Practice = J. Qual. Clin. Pract.
Journal of Quantitative Spectroscopy & Radiative Transfer = J. Quant. Spectrosc. Radiat. Transfer
Journal of Quantitative Spectroscopy and Radiative Transfer = J. Quant. Spectrosc. Radiat. Transfer
Journal of Quaternary Science = J. Quat. Sci.
Journal of Radiation Research = J. Radiat. Res. (Tokyo)
Journal of Radiation Research and Applied Sciences = J. Radiat. Res. Appl. Sci.
Journal of Radioanalytical and Nuclear Chemistry = J. Radioanal. Nucl. Chem.
Journal of Radioanalytical and Nuclear Chemistry Articles = J. Radioanal. Nucl. Chem. Art.
Journal of Radioanalytical and Nuclear Chemistry Letters = J. Radioanal. Nucl. Chem. Lett.
Journal of Radiological Protection = J. Radiol. Prot.
Journal of Radiotherapy in Practice = J. Radiother. Pract.
Journal of Rail Transport Planning and Management = J. Rail Transp. Plann. Manage.
Journal of Raman Spectroscopy = J. Raman Spectrosc.
Journal of Rapid Methods and Automation in Microbiology = J. Rapid Methods Autom. Microbiol.
Journal of Rare Earths = J. Rare Earths
Journal of Receptor and Signal Transduction Research = J. Recept. Signal Transduct. Res.
Journal of Receptor Research = J. Recept. Res.
Journal of Receptors and Signal Transduction = J. Recept. Signal Transduction
Journal of Reconstructive Microsurgery = J. Reconstr. Microsurg.
Journal of Refractive and Corneal Surgery = J. Refract. Corneal Surg.
Journal of Refractive Surgery = J. Refract. Surg.
Journal of Rehabilitation = J. Rehabil.
Journal of Rehabilitation Medicine = J. Rehabil. Med.
Journal of Rehabilitation R and D = J. Rehabil. R D
Journal of Rehabilitation Research and Development = J. Rehabil. Res. Dev.
Journal of Rehabilitation Research and Development. Clinical Supplement = J. Rehabil. Res. Dev. Clin. Suppl.
Journal of Reinforced Plastics and Composites = J. Reinf. Plast. Compos.
Journal of Remanufacturing = J. Remanuf.
Journal of Renal Nutrition = J. Ren. Nutr.
Journal of Renewable and Sustainable Energy = J. Renewable Sustainable Energy
Journal of Reproduction and Fertility = J. Reprod. Fertil.
Journal of Reproduction and Fertility. Abstract Series = J. Reprod. Fertil. Abstr. Ser.
Journal of Reproduction and Fertility. Supplement = J. Reprod. Fertil. Suppl.
Journal of Reproductive Immunology = J. Reprod. Immunol.
Journal of Reproductive Medicine = J. Reprod. Med.
Journal of Research of the National Bureau of Standards = J. Res. Nat. Bur. Stand.
Journal of Research of the National Institute of Standards and Technology = J. Res. Nat. Inst. Stand. Technol.
Journal of Residuals Science and Technology = J. Residuals Sci. Technol.
Journal of Rheology (New York, NY, United States) = J. Rheol. (N. Y., NY, U. S.)
Journal of Rheology = J. Rheol.
Journal of Rheumatology = J. Rheumatol.
Journal of Rheumatology. Supplement = J. Rheumatol. Suppl.
Journal of Risk and Insurance = J. Risk Insur.
Journal of Rock Mechanics and Geotechnical Engineering = J. Rock Mech. Geotech. Eng.
Journal of Rural Health = J. Rural Health
Journal of Russian Laser Research = J. Russ. Laser Res.
Journal of Safety Research = J. Saf. Res.
Journal of Sandwich Structures and Materials = J. Sandwich Struct. Mater.
Journal of School Health = J. Sch. Health
Journal of School Nursing = J. Sch. Nurs.
Journal of Science and Medicine in Sport = J. Sci. Med. Sport
Journal of Science Education and Technology = J. Sci. Educ. Technol.
Journal of Scientific and Industrial Research = J. Sci. Ind. Res.
Journal of Scientific Computing = J. Sci. Comput.
Journal of Scientific Conference Proceedings = J. Sci. Conf. Proc.
Journal of Scientific Instruments = J. Sci. Instrum.
Journal of Sea Research = J. Sea Res.
Journal of Sedimentary Petrology = J. Sediment. Petrol.
Journal of Sedimentary Research = J. Sediment. Res.
Journal of Seismic Exploration = J. Seismic Explor.
Journal of Seismology = J. Seismolog.
Journal of Semiconductors = J. Semicond.
Journal of Sensors and Sensor Systems = J. Sens. Sens. Syst.
Journal of Sensory Studies = J. Sens. Stud.
Journal of Separation Science = J. Sep. Sci.
Journal of Sex and Marital Therapy = J. Sex Marital Ther.
Journal of Sex Research = J. Sex Res.
Journal of Sexual Medicine = J. Sex. Med.
Journal of Shoulder and Elbow Surgery = J. Shoulder Elbow Surg.
Journal of Sleep Research = J. Sleep Res.
Journal of Small Animal Practice = J. Small Anim. Pract.
Journal of Smooth Muscle Research = J. Smooth Muscle Res.
Journal of Social Policy = J. Soc. Policy
Journal of Social Psychology = J. Soc. Psychol.
Journal of Soil and Water Conservation = J. Soil Water Conserv.
Journal of Soil Science = J. Soil Sci.
Journal of Soils and Sediments = J. Soils Sediments
Journal of Sol-Gel Science and Technology = J. Sol-Gel Sci. Technol.
Journal of Solar Energy Engineering = J. Sol. Energy Eng.
Journal of Solid State Chemistry = J. Solid State Chem.
Journal of Solid State Electrochemistry = J. Solid State Electrochem.
Journal of Solution Chemistry = J. Solution Chem.
Journal of Sound and Vibration = J. Sound Vib.
Journal of South American Earth Sciences = J. South Amer. Earth Sci.
Journal of Southeast Asian Earth Sciences = J. Southeast Asian Earth Sci.
Journal of Space Weather and Space Climate = J. Space Weather Space Clim.
Journal of Speech and Hearing Disorders = J. Speech Hear. Disord.
Journal of Speech and Hearing Research = J. Speech Hear. Res.
Journal of Speech, Language, and Hearing Research = J. Speech Lang. Hear. Res.
Journal of Spinal Cord Medicine = J. Spinal Cord Med.
Journal of Spinal Disorders = J. Spinal Disord.
Journal of Spinal Disorders and Techniques = J. Spinal Disord. Tech.
Journal of Sports Medicine = J. Sports Med.
Journal of Sports Medicine and Physical Fitness = J. Sports Med. Phys. Fitness
Journal of Sports Sciences = J. Sports Sci.
Journal of State Government = J. State Gov.
Journal of Statistical Computation and Simulation = J. Stat. Comput. Simul.
Journal of Statistical Mechanics: Theory and Experiment = J. Stat. Mech: Theory Exp.
Journal of Statistical Physics = J. Stat. Phys.
Journal of Sterile Services Management = J. Sterile Serv. Manage.
Journal of Steroid Biochemistry = J. Steroid Biochem.
Journal of Steroid Biochemistry and Molecular Biology = J. Steroid Biochem. Mol. Biol.
Journal of Stone Disease = J. Stone Dis.
Journal of Stored Products Research = J. Stored Prod. Res.
Journal of Strain Analysis for Engineering Design = J. Strain Anal. Eng. Des.
Journal of Structural and Functional Genomics = J. Struct. Funct. Genomics
Journal of Structural Biology = J. Struct. Biol.
Journal of Structural Chemistry = J. Struct. Chem.
Journal of Structural Design = J. Struct. Des.
Journal of Structural Engineering = J. Struct. Eng.
Journal of Structural Geology = J. Struct. Geol.
Journal of Studies on Alcohol = J. Stud. Alcohol
Journal of Studies on Alcohol and Drugs = J. Stud. Alcohol Drugs
Journal of Studies on Alcohol. Supplement = J. Stud. Alcohol. Suppl.
Journal of Submicroscopic Cytology = J. Submicrosc. Cytol.
Journal of Submicroscopic Cytology and Pathology = J. Submicrosc. Cytol. Pathol.
Journal of Substance Abuse = J. Subst. Abuse
Journal of Substance Abuse Treatment = J. Subst. Abuse Treat.
Journal of Sulfur Chemistry = J. Sulfur Chem.
Journal of Superconductivity = J. Supercond.
Journal of Superconductivity and Novel Magnetism = J. Supercond. Novel Magn.
Journal of Supercritical Fluids = J. Supercrit. Fluids
Journal of Superhard Materials = J. Superhard Mater.
Journal of Supportive Oncology = J. Support. Oncol.
Journal of Supramolecular Chemistry = J. Supramolecular Chemistry
Journal of Supramolecular Structure = J. Supramol. Struct.
Journal of Supramolecular Structure and Cellular Biochemistry = J. Supramol. Struct. Cell. Biochem.
Journal of Supramolecular Structure and Cellular Biochemistry. Supplement = J. Supramol. Struct. Cell. Biochem. Suppl.
Journal of Supramolecular Structure. Supplement = J. Supramol. Struct. Suppl.
Journal of Surface Investigation: X-ray, Synchrotron and Neutron Techniques = J. Surf. Invest.
Journal of Surfactants and Detergents = J. Surfactants Deterg.
Journal of Surgical Oncology = J. Surg. Oncol.
Journal of Surgical Oncology. Supplement = J. Surg. Oncol. Suppl.
Journal of Surgical Orthopaedic Advances = J. Surg. Orthop. Adv.
Journal of Surgical Research = J. Surg. Res.
Journal of Surveying Engineering = J. Surv. Eng.
Journal of Sustainable Forestry = J. Sustainable For.
Journal of Sustainable Product Design = J. Sustainable Prod. Des.
Journal of Sustainable Science and Management = J. Sustainable Sci. Manage.
Journal of Synchrotron Radiat. = J. Synchrotron Radiat.
Journal of Synthetic Lubrication = J. Synth. Lubr.
Journal of Synthetic Organic Chemistry, Japan = J. Synth. Org. Chem Jpn.
Journal of Systematic Palaeontology = J. Syst. Paleontol.
Journal of Systems Architecture = J. Syst. Archit.
Journal of Systems Chemistry = J. Syst. Chem.
Journal of Systems Engineering = J. Syst. Eng.
Journal of Systems Engineering and Electronics = J. Syst. Eng. Electron.
Journal of Systems Science and Systems Engineering = J. Syst. Sci. Syst. Eng.
Journal of Teaching and Research in Chemistry = J. Teach. Res. Chem.
Journal of Telemedicine and Telecare = J. Telemed. Telecare
Journal of Terramechanics = J. Terramech.
Journal of Testing and Evaluation = J. Test. Eval.
Journal of Texture Studies = J. Texture Stud.
Journal of the ACM = J. ACM
Journal of the Acoustical Society of America = J. Acoust. Soc. Am.
Journal of the Aeronautical Sciences = J. Aeronaut. Sci.
Journal of the Air and Waste Management Association = J. Air Waste Manage. Assoc.
Journal of the Air Pollution Control Association = J. Air Pollut. Control Assoc.
Journal of the All India Dental Association = J. All India Dent. Assoc.
Journal of the All-India Ophthalmological Society = J. All. India Ophthalmol. Soc.
Journal of the American Academy of Audiology = J. Am. Acad. Audiol.
Journal of the American Academy of Child and Adolescent Psychiatry = J. Am. Acad. Child Adolesc. Psychiatry
Journal of the American Academy of Child Psychiatry = J. Am. Acad. Child Psychiatry
Journal of the American Academy of Dermatology = J. Am. Acad. Dermatol.
Journal of the American Academy of Gold Foil Operators = J. Am. Acad. Gold Foil Oper.
Journal of the American Academy of Nurse Practitioners = J. Am. Acad. Nurse Pract.
Journal of the American Academy of Orthopaedic Surgeons = J. Am. Acad. Orthop. Surg.
Journal of the American Academy of Psychiatry and the Law = J. Am. Acad. Psychiatry Law
Journal of the American Academy of Psychoanalysis = J. Am. Acad. Psychoanal.
Journal of the American Academy of Psychoanalysis and Dynamic Psychiatry = J. Am. Acad. Psychoanal. Dyn. Psychiatry
Journal of the American Animal Hospital Association = J. Am. Anim. Hosp. Assoc.
Journal of the American Association for Laboratory Animal Science = J. Am. Assoc. Lab. Anim. Sci.
Journal of the American Association of Gynecologic Laparoscopists = J. Am. Assoc. Gynecol. Laparosc.
Journal of the American Association of Nephrology Nurses and Technicians = J. Am. Assoc. Nephrol. Nurses Tech.
Journal of the American Association of Nurse Anesthetists = J. Am. Assoc. Nurse Anesth.
Journal of the American Audiology Society = J. Am. Audiol. Soc.
Journal of the American Auditory Society = J. Am. Aud. Soc.
Journal of the American Board of Family Medicine = J. Am. Board Fam. Med.
Journal of the American Board of Family Practice = J. Am. Board Fam. Pract.
Journal of the American Ceramic Society = J. Am. Ceram. Soc.
Journal of the American Chemical Society = J. Am. Chem. Soc.
Journal of the American College Health Association = J. Am. Coll. Health Assoc.
Journal of the American College of Cardiology = J. Am. Coll. Cardiol.
Journal of the American College of Dentists = J. Am. Coll. Dent.
Journal of the American College of Nutrition = J. Am. Coll. Nutr.
Journal of the American College of Surgeons = J. Am. Coll. Surg.
Journal of the American Dental Association (Edizione Italiana) = J. Am. Dent. Assoc. (Ed. Ital.)
Journal of the American Dental Association = J. Am. Dent. Assoc.
Journal of the American Dental Hygienists Association = J. Am. Dent. Hyg. Assoc.
Journal of the American Dental Society of Anesthesiology = J. Am. Dent. Soc. Anesthesiol.
Journal of the American Dietetic Association = J. Am. Diet. Assoc.
Journal of the American Geriatrics Society = J. Am. Geriatr. Soc.
Journal of the American Institute of Homeopathy = J. Am. Inst. Homeopath.
Journal of the American Institute of Planners = J. Am. Inst. Plann.
Journal of the American Leather Chemists Association = J. Am. Leather Chem. Assoc.
Journal of the American Medical Informatics Association = J. Am. Med. Inform. Assoc.
Journal of the American Medical Record Association = J. Am. Med. Rec. Assoc.
Journal of the American Medical Womens Association = J. Am. Med. Wom. Assoc.
Journal of the American Mosquito Control Association = J. Am. Mosq. Control Assoc.
Journal of the American Mosquito Control Association. Supplement = J. Am. Mosq. Control Assoc. Suppl.
Journal of the American Oil Chemists Society = J. Am. Oil Chem. Soc.
Journal of the American Oil Chemists' Society = J. Am. Oil Chem. Soc.
Journal of the American Optometric Association = J. Am. Optom. Assoc.
Journal of the American Osteopathic Association = J. Am. Osteopath. Assoc.
Journal of the American Paraplegia Society = J. Am. Paraplegia Soc.
Journal of the American Pharmaceutical Association (Washington, D.C.) = J. Am. Pharm. Assoc. (Wash.)
Journal of the American Pharmaceutical Association = J. Am. Pharm. Assoc.
Journal of the American Pharmacists Association = J. Am. Pharm. Assoc.
Journal of the American Planning Association = J. Am. Plann. Assoc.
Journal of the American Podiatric Medical Association = J. Am. Podiatr. Med. Assoc.
Journal of the American Podiatry Association = J. Am. Podiatry Assoc.
Journal of the American Psychoanalytic Association = J. Am. Psychoanal. Assoc.
Journal of the American Society for Geriatric Dentistry = J. Am. Soc. Geriatr. Dent.
Journal of the American Society for Information Science = J. Am. Soc. Inf. Sci.
Journal of the American Society for Mass Spectrometry = J. Am. Soc. Mass. Spectrom.
Journal of the American Society for Preventive Dentistry = J. Am. Soc. Prev. Dent.
Journal of the American Society of Brewing Chemists = J. Am. Soc. Brew. Chem.
Journal of the American Society of Echocardiography = J. Am. Soc. Echocardiogr.
Journal of the American Society of Naval Engineers = J. Am. Soc. Naval Eng.
Journal of the American Society of Nephrology = J. Am. Soc. Nephrol.
Journal of the American Society of Psychosomatic Dentistry and Medicine = J. Am. Soc. Psychosom. Dent. Med.
Journal of the American Statistical Association = J. Am. Stat. Assoc.
Journal of the American Venereal Disease Association = J. Am. Vener. Dis. Assoc.
Journal of the American Veterinary Medical Association = J. Am. Vet. Med. Assoc.
Journal of the American Water Resources Association = J. Am. Water Resour. Assoc.
Journal of the Anatomical Society of India = J. Anat. Soc. India
Journal of the Argentine Chemical Society = J. Argent. Chem. Soc.
Journal of the Arkansas Medical Society = J. Ark. Med. Soc.
Journal of the Association for Academic Minority Physicians = J. Assoc. Acad. Minor. Phys.
Journal of the Association for Crime Scene Reconstruction = J. Assoc. Crime Scene Reconstr.
Journal of the Association for Physical and Mental Rehabilitation = J. Assoc. Phys. Ment. Rehabil.
Journal of the Association for Research in Otolaryngology = J. Assoc. Res. Otolaryngol.
Journal of the Association for the Care of Children in Hospitals = J. Assoc. Care Child. Hosp.
Journal of the Association for the Care of Children's Health = J. Assoc. Care Child. Health
Journal of the Association of Asphalt Paving Technologists = J. Assoc. Asphalt Paving Technol.
Journal of the Association of Nurses in AIDS Care = J. Assoc. Nurses AIDS Care
Journal of the Association of Official Agricultural Chemists = J. Assoc. Off. Agric. Chem.
Journal of the Association of Pediatric Oncology Nurses = J. Assoc. Pediatr. Oncol. Nurses
Journal of the Association of Physicians of India = J. Assoc. Physicians India
Journal of the Atmospheric Sciences = J. Atmos. Sci.
Journal of the Australasian Ceramic Society = J. Australas. Ceram. Soc.
Journal of the Australian Ceramic Society = J. Aust. Ceram. Soc.
Journal of the Australian Institute of Surgical and Dental Technicians (Melbourne) = J. Aust. Inst. Surg. Dent. Tech.
Journal of the Autonomic Nervous System = J. Auton. Nerv. Syst.
Journal of the Baltimore College of Dental Surgery = J. Baltimore Coll. Dent. Surg.
Journal of the Bergen County Dental Society = J. Bergen Cty. Dent. Soc.
Journal of the Biological Photographic Association = J. Biol. Photogr. Assoc.
Journal of the Black Sea/Mediterranean Environment = J. Black Sea/Mediterr. Environ.
Journal of the Board of Greenkeeping Research = J. Board Greenkeep. Res.
Journal of the Brazialian Computer Society = J. Braz. Comput. Sci.
Journal of the Brazilian Chemical Society = J. Braz. Chem. Soc.
Journal of the Brazilian Computer Society = J. Braz. Comput. Soc.
Journal of the British Endodontic Society = J. Br. Endod. Soc.
Journal of the British Institution of Radio Engineers = J. Br. Inst. Radio Eng.
Journal of the British Interplanetary Society = J. Br. Interplanet. Soc.
Journal of the California Dental Association = J. Calif. Dent. Assoc.
Journal of the Canadian Association of Radiologists = J. Can. Assoc. Radiol.
Journal of the Canadian Dental Association = J. Can. Dent. Assoc.
Journal of the Canadian Dietetic Association = J. Can. Diet. Assoc.
Journal of the Catholic Nurses Guild of England and Wales = J. Cathol. Nurses Guild Engl. Wales
Journal of the Ceramic Society of Japan = J. Ceram. Soc. Jpn.
Journal of the Charles H. Tweed International Foundation = J. Charles H. Tweed Int. Found.
Journal of the Chemical Society = J. Chem. Soc.
Journal of the Chemical Society A: Inorganic, Physical, Theoretical = J. Chem. Soc. A
Journal of the Chemical Society B: Physical Organic = J. Chem. Soc. B
Journal of the Chemical Society C: Organic = J. Chem. Soc. C
Journal of the Chemical Society D: Chemical Communications = J. Chem. Soc. D
Journal of the Chemical Society of Pakistan = J. Chem. Soc. Pak.
Journal of the Chemical Society, Abstracts = J. Chem. Soc. Abstr.
Journal of the Chemical Society, Chemical Communications = J. Chem. Soc., Chem. Commun.
Journal of the Chemical Society, Dalton Transactions = J. Chem. Soc., Dalton Trans.
Journal of the Chemical Society, Faraday Transactions 1: Physical Chemistry in Condensed Phases = J. Chem. Soc., Faraday Trans. 1 F
Journal of the Chemical Society, Faraday Transactions 2: Molecular and Chemical Physics = J. Chem. Soc., Faraday Trans. 2
Journal of the Chemical Society, Faraday Transactions = J. Chem. Soc., Faraday Trans.
Journal of the Chemical Society, Perkin Transactions 1 = J. Chem. Soc., Perkin Trans. 1
Journal of the Chemical Society, Perkin Transactions 2 = J. Chem. Soc., Perkin Trans. 2
Journal of the Chemical Society, Transactions = J. chem. Soc. Trans.
Journal of the Chemical Society. Perkin Transactions 1 = J. Chem. Soc. [Perkin 1]
Journal of the Chilean Chemical Society = J. Chil. Chem. Soc.
Journal of the China University of Geosciences = J. China Univ. Geosci.
Journal of the Chinese Chemical Society (Taipei, Taiwan) = J. Chin. Chem. Soc. (Taipei, Taiwan)
Journal of the Chinese Chemical Society = J. Chin. Chem. Soc.
Journal of the Chinese Institute of Chemical Engineers = J. Chin. Inst. Chem. Eng.
Journal of the Chinese Medical Association = J. Chin. Med. Assoc.
Journal of the College of General Practitioners = J. Coll. Gen. Pract.
Journal of the College of Radiologists of Australasia = J. Coll. Radiol. Australas.
Journal of the Colorado Dental Association = J. Colo. Dent. Assoc.
Journal of the Dental Association of South Africa = J. Dent. Assoc. S. Afr.
Journal of the Dental Association of Thailand = J. Dent. Assoc. Thai.
Journal of the Dental Auxiliaries = J. Dent. Aux.
Journal of the Dental Guidance Council on the Handicapped = J. Dent. Guid. Counc. Handicap.
Journal of the Dental School, National University of Iran = J. Dent. Sch. Natl. Univ. Iran
Journal of the Earth and Space Physics = J. Earth Space Phys.
Journal of the Egyptian Medical Association = J. Egypt. Med. Assoc.
Journal of the Egyptian Public Health Association = J. Egypt. Public Health Assoc.
Journal of the Egyptian Society of Parasitology = J. Egypt. Soc. Parasitol.
Journal of the Electrochemical Society = J. Electrochem. Soc.
Journal of the Electrochemical Society of India = J. Electrochem. Soc. India
Journal of the Elisha Mitchell Scientific Society = J. Elisha Mitchell Sci. Soc.
Journal of the Energy Institute = J. Energy Inst.
Journal of the European Academy of Dermatology and Venereology = J. Eur. Acad. Dermatol. Venereol.
Journal of the European Ceramic Society = J. Eur. Ceram. Soc.
Journal of the European Optical Society Part A = J. Eur. Opt. Soc. Part A
Journal of the European Optical Society Part B = J. Eur. Opt. Soc. Part B
Journal of the Experimental Analysis of Behavior = J. Exp. Anal. Behav.
Journal of the Fisheries Research Board of Canada = J. Fish. Res. Board Can.
Journal of the Florida Medical Association = J. Fla. Med. Assoc.
Journal of the Florida State Dental Society = J. Fla. State Dent. Soc.
Journal of the Forensic Science Society = J. Forensic Sci. Soc.
Journal of the Formosan Medical Association = J. Formos. Med. Assoc.
Journal of the Franklin Institute = J. Franklin Inst.
Journal of the Geological Society (London, United Kingdom) = J. Geol. Soc. (London, U.K.)
Journal of the Geological Society of Australia = J. Geol. Soc. Aust.
Journal of the Geological Society of China = J. Geol. Soc. China
Journal of the Geological Society of India = J. Geol. Soc. India
Journal of the Geological Society of Jamaica = J. Geol. Soc. Jam.
Journal of the Geological Society of London = J. Geol. Soc. London
Journal of the Georgia Dental Association = J. Ga. Dent. Assoc.
Journal of the Ghana Science Association = J. Ghana Sci. Assoc.
Journal of the Greater Houston Dental Society = J. Gt. Houst. Dent. Soc.
Journal of the Hawaii Dental Association = J. Hawaii Dent. Assoc.
Journal of the Hawaii State Dental Association = J. Hawaii State Dent. Assoc.
Journal of the History of Dentistry = J. Hist. Dent.
Journal of the History of Medicine and Allied Sciences = J. Hist. Med. Allied Sci.
Journal of the History of the Behavioral Sciences = J. Hist. Behav. Sci.
Journal of the Houston District Dental Society = J. Houston Dist. Dent. Soc.
Journal of the Illuminating Engineering Society = J. Illum. Eng. Soc.
Journal of the Indian Academy of Dentistry = J. Indian Acad. Dent.
Journal of the Indian Academy of Forensic Sciences = J. Indian Acad. Forensic Sci.
Journal of the Indian Academy of Wood Science = J. Indian Acad. Wood Sci.
Journal of the Indian Chemical Society = J. Indian Chem. Soc.
Journal of the Indian Dental Association = J. Indian Dent. Assoc.
Journal of the Indian Institute of Science = J. Indian Inst. Sci.
Journal of the Indian Leather Technologists' Association = J. Indian Leather Technol. Assoc.
Journal of the Indian Medical Association = J. Indian Med. Assoc.
Journal of the Indian Medical Profession = J. Indian Med. Prof.
Journal of the Indian Orthodontic Society = J. Indian Orthod. Soc.
Journal of the Indian Society of Pedodontics and Preventive Dentistry = J. Indian Soc. Pedod. Prev. Dent.
Journal of the Indian Society of Remote Sensing = J. Indian Soc. Remote Sens.
Journal of the Indiana Dental Association = J. Indiana Dent. Assoc.
Journal of the Indiana State Dental Association = J. Indiana State Dent. Assoc.
Journal of the Indiana State Medical Association = J. Indiana State Med. Assoc.
Journal of the Indianapolis District Dental Society = J. Indianap. Dist. Dent. Soc.
Journal of the Institute of Brewing = J. Inst. Brew.
Journal of the Institute of Environment Sciences = J. Inst. Environ. Sci.
Journal of the Institute of Hospital Engineering = J. Inst. Hosp. Eng.
Journal of the Institute of Metals = J. Inst. Met.
Journal of the Institute of Petroleum = J. Inst. Pet.
Journal of the Institution of Chemists (India) = J. Inst. Chem. (India)
Journal of the Institution of Electrical Engineers = J. Inst. Electr. Eng.
Journal of the Institution of Electronic and Radio Engineers = J. Inst. Electron. Radio Eng.
Journal of the Institution of Engineers (India) Chemical Engineering Division = J. Inst. Eng. (India) Chem. Eng. Div.
Journal of the Institution of Engineers (India) Metallurgical and Materials Engineering Division = J. Inst. Eng. (India) Metall. Mater. Eng. Div.
Journal of the Institution of Production Engineers = J. Inst. Prod. Eng.
Journal of the Institution of Water and Environment Management = J. Inst. Water Environ. Manage.
Journal of the Instrument Society of India = J. Instrum. Soc. India
Journal of the International Association of Dentistry for Children = J. Int. Assoc. Dent. Child.
Journal of the International Association of Physicians in AIDS Care = J. Int. Assoc. Physicians AIDS Care
Journal of the International College of Dentists, Japan Section = J. Int. Coll. Dent. (Jpn.)
Journal of the International College of Surgeons = J. Int. Coll. Surg.
Journal of the International Federation of Clinical Chemistry = J. Int. Fed. Clin. Chem.
Journal of the International Neuropsychological Society = J. Int. Neuropsychol. Soc.
Journal of the International Society of Sports Nutrition = J. Int. Soc. Sports Nutr.
Journal of the Iowa Medical Society = J. Iowa Med. Soc.
Journal of the Iran Dental Association = J. Iran Dent. Assoc.
Journal of the Iranian Chemical Society = J. Iran. Chem. Soc.
Journal of the Irish Dental Association = J. Ir. Dent. Assoc.
Journal of the Irish Medical Association = J. Ir. Med. Assoc.
Journal of the Japan Institute of Metals = J. Jpn. Inst. Met.
Journal of the Japan Petroleum Institute = J. Jpn. Pet. Inst.
Journal of the Japanese Obstetrical and Gynecological Society = J. Jpn. Obstet. Gynecol. Soc.
Journal of the Kansas Dental Association = J. Kans. Dent. Assoc.
Journal of the Kansas Entomological Society = J. Kansas Entomol. Soc.
Journal of the Kansas Medical Society = J. Kans. Med. Soc.
Journal of the Kansas State Dental Association = J. Kans. State Dent. Assoc.
Journal of the Kentucky Dental Association = J. Ky. Dent. Assoc.
Journal of the Kentucky Medical Association = J. Ky. Med. Assoc.
Journal of the Kenya Chemical Society = J. Kenya Chem. Soc.
Journal of the Korea Institute of Applied Superconductivity and Cryogenics = J. Korea Inst. Appl. Supercond. Cryog. Inst.
Journal of the Korean Ceramic Society = J. Korean Ceram. Soc.
Journal of the Korean Chemical Society = J. Korean Chem. Soc.
Journal of the Korean Research Society for Dental Hypnosis = J. Korean Res. Soc. Dent. Hypn.
Journal of the Linnean Society of London, Botany = J. Linn. Soc. London, Bot.
Journal of the Linnean Society of London, Zoology = J. Linn. Soc. London, Zool.
Journal of the Louisiana Dental Association = J. La. Dent. Assoc.
Journal of the Louisiana State Medical Society = J. La. State Med. Soc.
Journal of the Macomb Dental Society = J. Macomb Dent. Soc.
Journal of the Maine Medical Association = J. Maine Med. Assoc.
Journal of the Marine Biological Association of the UK = J. Mar. Biol. Assoc. U. K.
Journal of the Marine Biology Association of the United Kingdom = J. mar. biol. Ass. U.K.
Journal of the Marine Technology Society = J. Mar. Technol. Soc.
Journal of the Maryland State Dental Association = J. Md. State Dent. Assoc.
Journal of the Massachusetts Dental Society = J. Mass. Dent. Soc.
Journal of the Mechanical Behavior of Biomedical Materials = J. Mech. Behav. Biomed. Mater.
Journal of the Mechanics and Physics of Solids = J. Mech. Phys. Solids
Journal of the Medical Association of Georgia = J. Med. Assoc. Ga.
Journal of the Medical Association of Thailand = J. Med. Assoc. Thai.
Journal of the Medical Association of the State of Alabama = J. Med. Assoc. State Ala.
Journal of the Medical Library Association = J. Med. Libr. Assoc.
Journal of the Medical Society of New Jersey = J. Med. Soc. N. J.
Journal of the Mercer Dental Society = J. Mercer Dent. Soc.
Journal of the Meteorological Society of Japan = J. Meteorolog. Soc. Jpn.
Journal of the Mexican Chemical Society = J. Mex. Chem. Soc.
Journal of the Michigan State Dental Association = J. Mich. State Dent. Assoc.
Journal of the Mining and Materials Processing Institute of Japan = J. Min. Mater. Process.Inst. Jpn.
Journal of the Mississippi State Medical Association = J. Miss. State Med. Assoc.
Journal of the Missouri Dental Association = J. Mo. Dent. Assoc.
Journal of the Mount Sinai Hospital, New York = J. Mt. Sinai Hosp. N. Y.
Journal of the National Analgesia Society = J. Natl. Analg. Soc.
Journal of the National Association of Seventh-Day Adventist Dentists = J. Natl. Assoc. Seventh. Day Advent. Dent.
Journal of the National Cancer Institute = J. Natl. Cancer Inst.
Journal of the National Cancer Institute. Monographs. = J. Natl. Cancer Inst. Monogr.
Journal of the National Comprehensive Cancer Network = J. Natl. Compr. Canc. Netw.
Journal of the National Medical Association = J. Natl. Med. Assoc.
Journal of the Nebraska Dental Association = J. Nebr. Dent. Assoc.
Journal of the Neurological Sciences = J. Neurol. Sci.
Journal of the New Jersey Dental Association = J. N. J. Dent. Assoc.
Journal of the New Jersey Dental Hygienists Association = J. N. J. Dent. Hyg. Assoc.
Journal of the New Jersey State Dental Society = J. N. J. State Dent. Soc.
Journal of the New York State Nurses Association = J. N. Y. State Nurses Assoc.
Journal of the New York State School Nurse Teachers Association = J. N. Y. State Sch. Nurse Teach. Assoc.
Journal of the Nigeria Association of Dental Students = J. Niger. Assoc. Dent. Stud.
Journal of the North Carolina Academy of Science = J. N.C. Acad. Sci.
Journal of the North Carolina Dental Society = J. N. C. Dent. Soc.
Journal of the Oceanographical Society of Japan = J. Oceanogr. Soc. Jpn.
Journal of the Ontario Dental Association = J. Ont. Dent. Assoc.
Journal of the Operating Room Research Institute = J. Oper. Room Res. Inst.
Journal of the Operational Research Society = J. Oper. Res. Soc.
Journal of the Optical Society of America = J. Opt. Soc. Am.
Journal of the Optical Society of America A, Optics and Image Science = J. Opt. Soc. Am. A
Journal of the Optical Society of America A, Optics, Image Science, and Vision = J. Opt. Soc. Am. A Opt. Image Sci. Vis.
Journal of the Optical Society of America A: Optics, Image Science, and Vision = J. Opt. Soc. Am. A:
Journal of the Optical Society of America B: Optical Physics = J. Opt. Soc. Am. B
Journal of the Optical Society of Korea = J. Opt. Soc. Korea
Journal of the Oregon Dental Association = J. Oreg. Dent. Assoc.
Journal of the Osaka University Dental School = J. Osaka Univ. Dent. Sch.
Journal of the Oslo City Hospitals = J. Oslo City Hosp.
Journal of the Oto-Laryngological Society of Australia = J. Otolaryngol. Soc. Aust.
Journal of the Parenteral Drug Association = J. Parenter. Drug Assoc.
Journal of the Peripheral Nervous System = J. Peripher. Nerv. Syst.
Journal of the Philadelphia County Dental Society = J. Phila. Cty. Dent. Soc.
Journal of the Philippine Dental Association = J. Philipp. Dent. Assoc.
Journal of the Philippine Federation of Private Medical Practitioners = J. Philipp. Fed. Priv. Med. Pract.
Journal of the Philippine Medical Association = J. Philipp. Med. Assoc.
Journal of the Physical Society of Japan = J. Phys. Soc. Jpn.
Journal of the Renin-Angiotensin-Aldosterone System = J. Renin Angiotensin Aldosterone Syst.
Journal of the Reticuloendothelial Society = J. Reticuloendothel. Soc.
Journal of the Rhode Island State Dental Society = J. R. I. State Dent. Soc.
Journal of the Rocky Mountain Analgesia Society = J. Rocky Mt. Analg. Soc.
Journal of the Roy Aeronautical Society = J. R. Aeronaut. Soc.
Journal of the Royal Army Medical Corps = J. R. Army Med. Corps
Journal of the Royal Astronomical Society of Canada = J. R. Astron. Soc. Can.
Journal of the Royal College of General Practitioners = J. R. Coll. Gen. Pract.
Journal of the Royal College of General Practitioners. Occasional Paper = J. R. Coll. Gen. Pract. Occas. Pap.
Journal of the Royal College of Physicians of London = J. R. Coll. Physicians Lond.
Journal of the Royal College of Surgeons of Edinburgh = J. R. Coll. Surg. Edinb.
Journal of the Royal Institute of Chemistry = J. R. Inst. Chem.
Journal of the Royal Microscopical Society = J. R. Microsc. Soc.
Journal of the Royal Naval Medical Service = J. R. Nav. Med. Serv.
Journal of the Royal Society of Health = J. R. Soc. Health
Journal of the Royal Society of Medicine = J. R. Soc. Med.
Journal of the Royal Society, Interface = J. R. Soc. Interface
Journal of The Royal Society Interface = J. R. Soc. Interface
Journal of the San Antonio District Dental Society = J. San Antonio Dent. Soc.
Journal of the Science of Food and Agriculture = J. Sci. Food Agric.
Journal of the Seattle District Dental Society = J. Seattle Dist. Dent. Soc.
Journal of the Serbian Chemical Society = J. Serb. Chem. Soc.
Journal of the Singapore Paediatric Society = J. Singapore Paediatr. Soc.
Journal of the Society for Gynecologic Investigation = J. Soc. Gynecol. Investig.
Journal of the Society for Health Systems = J. Soc. Health Syst.
Journal of the Society for Integrative Oncology = J. Soc. Integr. Oncol.
Journal of the Society for Radiological Protection = J. Soc. Radiol. Prot.
Journal of the Society of Chemical Industry, London = J. Soc. Chem. Ind. London
Journal of the Society of Cosmetic Chemists = J. Soc. Cosmet. Chem.
Journal of the Society of Dyers and Colourists = J. Soc. Dyers Colour.
Journal of the Society of Glass Technology = J. Soc. Glass Technol.
Journal of the Society of Inorganic Materials, Japan = J. Soc. Inorg. Mater., Jpn.
Journal of the Society of Laparoendoscopic Surgeons = J. Soc. Laparoendosc. Surg.
Journal of the Society of Leather Technologists and Chemists = J. Soc. Leather Technol. Chem.
Journal of the Society of Occupational Medicine = J. Soc. Occup. Med.
Journal of the Society of Pediatric Nurses = J. Soc. Pediatr. Nurs.
Journal of the Solar Energy Society of India = J. Sol. Energy Soc. India
Journal of the South African Institute of Civil Engineering = J. South Afr. Inst. Civil Eng.
Journal of the South African Institute of Mining and Metallurgy = J. S. Afr. Inst. Min. Metall.
Journal of the South African Speech and Hearing Association = J. S. Afr. Speech Hear. Assoc.
Journal of the South African Veterinary Association = J. S. Afr. Vet. Assoc.
Journal of the South African Veterinary Medical Association = J. S. Afr. Vet. Med. Assoc.
Journal of the Southern African Institute of Mining and Metallurgy = J. South Afr. Inst. Min. Metall.
Journal of the Southern California Dental Hygienists Association = J. South. Calif. State. Dent. Hyg. Assoc.
Journal of the Southern Orthopaedic Association = J. South. Orthop. Assoc.
Journal of the Taiwan Institute of Chemical Engineers = J. Taiwan Inst. Chem. Eng.
Journal of the Tennessee Dental Association = J. Tenn. Dent. Assoc.
Journal of the Tennessee Medical Association = J. Tenn. Med. Assoc.
Journal of the Texas Dental Hygienists Association = J. Texas Dent. Hyg. Assoc.
Journal of the Textile Institute = J. Text. Inst.
Journal of the Torrey Botanical Society = J. Torrey Bot. Soc.
Journal of the West Australian Nurses = J. West Aust. Nurses
Journal of the Western Society of Periodontology / Periodontal Abstracts = J. West. Soc. Periodontal Periodontal Abstr.
Journal of the Wisconsin Dental Association = J. Wis. Dent. Assoc.
Journal of the Wisconsin State Dental Society = J. Wis. State Dent. Soc.
Journal of the World Aquaculture Society = J. World Aquacult. Soc.
Journal of Theoretical & Computational Chemistry = J. Theor. Comput. Chem.
Journal of Theoretical Biology = J. Theor. Biol.
Journal of Therapeutic Ultrasound = J. Ther. Ultrasound
Journal of Thermal Analysis = J. Therm. Anal.
Journal of Thermal Analysis and Calorimetry = J. Therm. Anal. Calorim.
Journal of Thermal Biology = J. Therm. Biol
Journal of Thermal Envelope and Building Science = J. Therm. Envelope Build. Sci.
Journal of Thermal Insulation = J. Therm. Insul.
Journal of Thermal Insulation and Building Envelopes = J. Therm. Insul. Build. Envelopes
Journal of Thermal Science = J. Therm. Sci.
Journal of Thermal Science and Technology = J. Therm. Sci. Technol.
Journal of Thermal Spray Technology = J. Therm. Spray Technol.
Journal of Thermal Stresses = J. Therm. Stresses
Journal of Thermophysics and Heat Transfer = J. Thermophys. Heat Transfer
Journal of Thermoplastic Composite Materials = J. Thermoplast. Compos. Mater.
Journal of Thoracic and Cardiovascular Surgery = J. Thorac. Cardiovasc. Surg.
Journal of Thoracic Imaging = J. Thorac. Imaging
Journal of Thrombosis and Haemostasis = J. Thromb. Haemost.
Journal of Thrombosis and Thrombolysis = J. Thromb. Thrombolysis
Journal of Tissue Engineering and Regenerative Medicine = J. Tissue Eng. Regener. Med.
Journal of Tongji Medical University = J. Tongji Med. Univ.
Journal of Toxicological Sciences = J. Toxicol. Sci.
Journal of Toxicology & Environmental Health Part A: Current Issues = J. Toxicol. Environ. Health Part A
Journal of Toxicology & Environmental Health Part B: Critical Reviews = J. Toxicol. Environ. Health Part B
Journal of Toxicology - Cutaneous and Ocular Toxicology = J. Toxicol. Cutaneous Ocul. Toxicol.
Journal of Toxicology - Toxin Reviews = J. Toxicol. Toxin Rev.
Journal of Toxicology and Environment Health = J. Toxicol. Environ. Health
Journal of Toxicology and Environmental Health = J. Toxicol. Environ. Health
Journal of Toxicology and Environmental Health, Part A = J. Toxicol. Environ. Health, Part A
Journal of Toxicology and Environmental Health, Part B: Critical Reviews = J. Toxicol. Environ. Health, Part B
Journal of Toxicology and Environmental Health. Part A = J. Toxicol. Environ. Health A
Journal of Toxicology and Environmental Health. Part B, Critical Reviews = J. Toxicol. Environ. Health B Crit. Rev.
Journal of Toxicology and Environmental Health. Supplement = J. Toxicol. Environ. Health. Suppl.
Journal of Toxicology, Clinical Toxicology = J. Toxicol. Clin. Toxicol.
Journal of Toxicology. Clinical Toxicology = J. Toxicol. Clin. Toxicol.
Journal of Trace and Microprobe Techniques = J. Trace Microprobe Tech.
Journal of Trace Elements and Electrolytes in Health and Disease = J. Trace Elem. Electrolytes Health Dis.
Journal of Trace Elements in Experimental Medicine = J. Trace Elem. Exp. Med.
Journal of Trace Elements in Medicine and Biology = J. Trace Elem. Med. Biol.
Journal of Traditional Chinese Medicine = J. Tradit. Chin. Med.
Journal of Transcultural Nursing = J. Transcult. Nurs.
Journal of Transplant Coordination = J. Transpl. Coord.
Journal of Transportation Engineering = J. Transp. Eng.
Journal of Trauma = J. Trauma
Journal of Trauma Nursing = J. Trauma Nurs.
Journal of Traumatic Stress = J. Trauma. Stress
Journal of Travel Medicine = J. Travel Med.
Journal of Tribology = J. Tribol.
Journal of Tropical Ecology = J. Trop. Ecology
Journal of Tropical Forest Science = J. Trop. For. Sci.
Journal of Tropical Medicine and Hygiene = J. Trop. Med. Hyg.
Journal of Tropical Microbiology and Biotechnology = J. Trop. Microbiol. Biotechnol.
Journal of Tropical Pediatrics = J. Trop. Pediatr.
Journal of Tropical Pediatrics and African Child Health = J. Trop. Pediatr. Afr. Child Health
Journal of Tropical Pediatrics and Environmental Child Health = J. Trop. Pediatr. Environ. Child Health
Journal of Turbomachinery = J. Turbomach.
Journal of Turbulence = J. Turbul.
Journal of Ultrasound = J. Ultrasound
Journal of Ultrasound in Medicine = J. Ultrasound Med.
Journal of Ultrastructure and Molecular Structure Research = J. Ultrastruct. Mol. Struct. Res.
Journal of Ultrastructure Research = J. Ultrastruct. Res.
Journal of Uncertainty Analysis and Applications = J. Uncertainty Anal. Appl.
Journal of UOEH, University of Occupational and Environmental Health = J. UOEH
Journal of Urban Ecology = J. Urban Ecol.
Journal of Urban Health = J. Urban Health
Journal of Urban Planning and Development = J. Urban Plann. Dev.
Journal of Urology = J. Urol.
Journal of Vacuum Science & Technology, A: Vacuum, Surfaces, and Films = J. Vac. Sci. Technol., A
Journal of Vacuum Science and Technology A = J. Vac. Sci. Technol., A
Journal of Vacuum Science and Technology B = J. Vac. Sci. Technol., B
Journal of Vascular and Interventional Radiology = J. Vasc. Interv. Radiol.
Journal of Vascular Nursing = J. Vasc. Nurs.
Journal of Vascular Research = J. Vasc. Res.
Journal of Vascular Surgery = J. Vasc. Surg.
Journal of Vector Borne Diseases = J. Vector Borne Dis.
Journal of Vector Ecology = J. Vector Ecol.
Journal of Vegetation Science = J. Veg. Sci.
Journal of Venomous Animals and Toxins Including Tropical Diseases = J. Venomous Anim. Toxins Incl. Trop. Dis.
Journal of Vertebrate Paleontology = J. Vertebr.  Paleontol.
Journal of Vestibular Research = J. Vestib. Res.
Journal of Veterinary Dentistry = J. Vet. Dent.
Journal of Veterinary Diagnostic Investigation = J. Vet. Diagn. Invest.
Journal of Veterinary Internal Medicine = J. Vet. Intern. Med.
Journal of Veterinary Medical Science = J. Vet. Med. Sci.
Journal of Veterinary Medicine. A, Physiology, Pathology, Clinical Medicine = J. Vet. Med. A Physiol. Pathol. Clin. Med.
Journal of Veterinary Medicine. B, Infectious Diseases and Veterinary Public Health = J. Vet. Med. B Infect. Dis. Vet. Public Health
Journal of Veterinary Pharmacology and Therapeutics = J. Vet. Pharmacol. Ther.
Journal of Veterinary Science = J. Vet. Sci.
Journal of Vibration and Acoustics = J. Vib. Acoust.
Journal of Vibration and Control = J. Vib. Control
Journal of Vinyl & Additive Technology = J. Vinyl Addit. Technol.
Journal of Vinyl and Additive Technology = J. Vinyl Add. Tech.
Journal of Viral Hepatitis = J. Viral Hepat.
Journal of Virological Methods = J. Virol. Methods
Journal of Virology = J. Virol.
Journal of Vision = J. Vis.
Journal of Visual Communication and Image Representation = J. Visual Commun. Image Represent.
Journal of Visual Communication in Medicine = J. Vis. Commun. Med.
Journal of Visualization = J. Visualization
Journal of Vitaminology = J. Vitaminol. (Kyoto)
Journal of VLSI Signal Processing = J. VLSI Sig. Proc.
Journal of Vocational Behavior = J. Vocat. Behav.
Journal of Voice = J. Voice
Journal of Volcanology and Geothermal Research = J. Volcanol. Geotherm. Res.
Journal of Volcanology and Seismology = J. Volcanol. Seismolog.
Journal of Volunteer Administration = J. Volunt. Adm.
Journal of Water and Climate = J. Water Clim.
Journal of Water and Climate Change = J. Water Clim. Change
Journal of Water and Health = J. Water Health
Journal of Water Chemistry and Technology = J. Water Chem. Technol.
Journal of Water Process Engineering = J. Water Process Eng.
Journal of Water Resource and Protection = J. Water Resour. Prot.
Journal of Water Resources Planning and Management = J. Water Resour. Plann. Manage.
Journal of Water Supply: Research and Technology - AQUA = J. Water Supply Res. Technol. AQUA
Journal of Waterway Port, Coastal, and Ocean Engineering = J. Waterw. Port Coastal Ocean Eng.
Journal of Wetlands Ecology = J. Wetlands Ecol.
Journal of Wide Bandgap Materials = J. Wide Bandgap Mater.
Journal of Wildlife Diseases = J. Wildl. Dis.
Journal of Wildlife Management = J. Wildl. Manage.
Journal of Wind Engineering and Industrial Aerodynamics = J. Wind Eng. Ind. Aerodyn.
Journal of Women and Aging = J. Women Aging
Journal of Women and Minorities in Science and Engineering = J. Women Minorities Sci. Eng.
Journal of Women's Health = J. Womens Health
Journal of Women's Health and Gender-Based Medicine = J. Womens Health Gend. Based Med.
Journal of Wood Chemistry and Technology = J. Wood Chem. Technol.
Journal of Wound Care = J. Wound Care
Journal of Wound, Ostomy and Continence Nursing = J. Wound. Ostomy Continence Nurs.
Journal of Zhejiang University. Science. B = J. Zhejiang Univ. Sci. B
Journal of Zoological Systematics and Evolutionary Research = J. Zool. Syst. Evol. Res.
Journal of Zoology = J. Zool.
Journal Water Pollution Control Federation = J. Water Pollut. Control Fed.
Journal, Academy of General Dentistry = J. Acad. Gen. Dent.
Journal, Academy of Hospital Administration = J. Acad. Hosp. Adm.
Journal, Alabama Dental Association = J. Ala. Dent. Assoc.
Journal, American Academy of Gnathologic Orthopedics = J. Am. Acad. Gnathol. Orthop.
Journal, American Association for Medical Transcription = J. Am. Assoc. Med. Transcr.
Journal, American Health Care Association = J. Am. Health Care Assoc.
Journal, American Intra-Ocular Implant Society = J. Am. Intraocul. Implant Soc.
Journal, American Medical Record Association = J. Am. Med. Rec. Assoc.
Journal, American Society for the Study of Orthodontics = J. Am. Soc. Study Orthod.
Journal, Anglo-Continental Dental Society = J. Anglocont. Dent. Soc.
Journal, Association for Healthcare Philanthropy = J. Assoc. Healthc. Philanthr.
Journal, Association for Hospital Medical Education = J. Assoc. Hosp. Med. Educ.
Journal, Association of Official Analytical Chemists = J. Assoc. Off. Anal. Chem.
Journal, Australian College of Midwives = J. Aust. Coll. Midwives
Journal, California Dental Association = J. Calif. Dent. Assoc.
Journal, Canadian Dental Association = J. Can. Dent. Assoc.
Journal, Connecticut State Dental Association = J. Conn. State Dent. Assoc.
Journal, Contra Costa Dental Society = J. Contra Costa Dent. Soc.
Journal, District of Columbia Dental Society = J. Dist. Columbia Dent. Soc.
Journal, Forensic Science Society = J. Forensic Sci. Soc.
Journal, Indiana Dental Association = J. Indiana Dent. Assoc.
Journal, Institute of Sterile Services Management = J. Inst. Sterile Serv. Manage.
Journal, Maine Dental Association = J. Maine Dent. Assoc.
Journal, Mississippi Dental Association = J. Miss. Dent. Assoc.
Journal, National Association for Hospital Development = J. Natl. Assoc. Hosp. Dev.
Journal, National Association of Private Psychiatric Hospitals = J. Natl. Assoc. Priv. Psychiatr. Hosp.
Journal, New Hampshire Dental Society = J. N. H. Dent. Soc.
Journal, Oklahoma Dental Association = J. Okla. Dent. Assoc.
Journal, Oklahoma State Dental Association = J. Okla. State Dent. Assoc.
Journal, Oklahoma State Medical Association = J. Okla. State Med. Assoc.
Journal, Seattle-King County Dental Society = J. Seattle. King Cty. Dent. Soc.
Journal, South Carolina Medical Association = J. S. C. Med. Assoc.
Journal, Southern California Dental Assistants Association = J. South. Calif. Dent. Assistants Assoc.
Journal, Southern California Dental Association = J. South. Calif. Dent. Assoc.
Journal, Southern California State Dental Association = J. South. Calif. State Dent. Assoc.
Journal, Tennessee State Dental Association = J. Tenn. State Dent. Assoc.
Journal, Water Pollution Control Federation = J. Water Pollut. Control Fed.
Journal-Lancet = J. Lancet
Journalen Sykepleien = J. Sykepleien
Journalism Conference and Workshop = J. Conf. Workshop
Journals of Gerontology. Series A, Biological Sciences and Medical Sciences = J. Gerontol. A. Biol. Sci. Med. Sci.
Journals of Gerontology. Series B, Psychological Sciences and Social Sciences = J. Gerontol. B. Psychol. Sci. Soc. Sci.
Journees Annuelles de Diabetologie de l'Hotel-Dieu = Journ. Annu. Diabetol. Hotel Dieu
JoVE Chemistry = JoVE Chem.
JPC Journal of Planar Chromatography Modern TLC = JPC J. Planar Chromatogr. - Mod. TLC
JPEN: Journal of Parenteral and Enteral Nutrition = JPEN J. Parenter. Enteral Nutr.
JPMA: Journal of the Pakistan Medical Association = JPMA J. Pak. Med. Assoc.
JPO: Journal of Practical Orthodontics = JPO J. Pract. Orthod.
JSLS: Journal of the Society of Laparoendoscopic Surgeons = JSLS
JSME International Journal Series A: Mechanics and Material Engineering = JSME Int J., Ser. A
JSME International Journal Series B: Fluids and Thermal Engineering = JSME Int J., Ser. B
JSME International Journal Series C: Mechanical Systems Machine Elements and Manufacturing = JSME Int J., Ser. C
Jugoslavenska Ginekologija i Opstetricija = Jugosl. Ginekol. Opstet.
Jugoslavenska Ginekologija i Perinatologija = Jugosl. Ginekol. Perinatol.
Justus Liebigs Annalen der Chemie = Justus Liebigs Ann. Chem.
K Reports = K Rep.
Kagaku Kogaku = Kagaku Kogaku
Kagaku Kogaku Ronbunshu = Kagaku Kogaku Ronbunshu
Kaibogaku Zasshi (Journal of Anatomy) = Kaibogaku Zasshi
Kaku Igaku (Japanese Journal of Nuclear Medicine) = Kaku Igaku
Kanagawa Shigaku (Journal of the Kanagawa Odontological Society) = Kanagawa Shigaku
Kango = Kango
Kango Gijutsu (Japanese Journal of Nursing Art) = Kango Gijutsu
Kango Kenkyu (Japanese Journal of Nursing Research) = Kango Kenkyu
Kango Kyoiku (Japanese Journal of Nurses' Education) = Kango Kyoiku
Kango Kyoshitsu (Japanese Journal of the Nursing Class) = Kango Kyoshitsu
Kango Tenbo (Japanese Journal of Nursing Science) = Kango Tenbo
Kangogaku Zasshi (Japanese Journal of Nursing) = Kangogaku Zasshi
Kanho Hakhoe Chi (Journal of Nurses' Academic Society) = Kanho Hakhoe Chi
Kansas Medicine = Kans. Med.
Kansas Nurse = Kans. Nurse
Kansenshogaku Zasshi (Journal of the Japanese Association for Infectious Diseases) = Kansenshogaku Zasshi
Kaohsiung Journal of Medical Sciences = Kaohsiung J. Med. Sci.
Karbala International Journal of Modern Science = Karbala Int. J. Mod. Sci.
Kardiologia Polska = Kardiol. Pol.
Kardiologiia = Kardiologiia
Kassenzahnarzt; Colloquium Med Dent = Kassenzahnarzt Colloq. Med. Dent.
Kathmandu University Medical Journal = Kathmandu Univ. Med. J.
Katilolehti (Tidskrift for Barnmorskor) = Katilolehti
Kautschuk Gummi Kunststoffe = Kautsch. Gummi Kunstst.
Keio Journal of Medicine = Keio J. Med.
Keisei Geka (Japanese Journal of Plastic and Reconstructive Surgery) = Keisei Geka
Kekkaku (Tuberculosis) = Kekkaku
Kemija u Industriji = Kem. Ind.
Kennedy Institute of Ethics Journal = Kennedy Inst. Ethics J.
Kentucky Dental Journal = Ky. Dent. J.
Kentucky Hospitals Magazine = Ky. Hosp. Mag.
Kentucky Nurse = Ky. Nurse
Kentucky Nurses Association Newsletter = Ky. Nurses Assoc. Newsl.
Kenya Nursing Journal = Kenya Nurs. J.
Keramische Zeitschrift = Keram. Z.
Key Engineering Materials = Key Eng. Mater.
KGK, Kautschuk Gummi Kunststoffe = KGK, Kautsch. Gummi Kunstst.
Khimicheskaya Fizika = Khim. Fiz.
Khimicheskaya Promyshlennost (St. Petersburg, Russian Federation) = Khim. Prom-st. (St. Petersburg, Russ. Fed.)
Khimicheskaya Promyshlennost Segodnya = Khim. Prom-st. Segodnya
Khimiya i Tekhnologiya Vody = Khim. Tekhnol. Vody
Khimiya Tverdogo Topliva (Moscow, Russian Federation) = Khim. Tverd. Topl. (Moscow, Russ. Fed.)
Khimiya v Interesakh Ustoichivogo Razvitiya = Khim. Interesakh Ustoich. Razvit.
Khirurgiia = Khirurgiia (Sofiia)
Kidney and Blood Pressure Research = Kidney Blood Press. Res.
Kidney International = Kidney Int.
Kidney International. Supplement = Kidney Int. Suppl.
Kinderarztliche Praxis = Kinderarztl. Prax.
Kinderkrankenschwester = Kinderkrankenschwester
Kinematics and Physics of Celestial Bodies = Kinematics Phys. Celestial Bodies
Kinetics and Catalysis = Kinet. Catal.
Kinetika i Kataliz = Kinet. Katal.
King Faisal Specialist Hospital Medical Journal = King Faisal Spec. Hosp. Med. J.
Kirk-Othmer Encyclopedia of Chemical Technology = Kirk-Othmer Encycl. Chem. Technol.
Kisaengchunghak Chapchi (Korean Journal of Parasitology) = Kisaengchunghak Chapchi
Kitasato Archives of Experimental Medicine = Kitasato Arch. Exp. Med.
Klinicheskaia Laboratornaia Diagnostika = Klin. Lab. Diagn.
Klinicheskaia Meditsina = Klin. Med. (Mosk.)
Klinichna Khirurhiia = Klin. Khir.
Klinika i Lechenie Zlokachestvennykh Novoobrazovanii = Klin. Lech. Zlokach. Novoobraz.
Klinika Oczna = Klin. Oczna
Klinische Anasthesiologie und Intensivtherapie = Klin. Anasthesiol. Intensivther.
Klinische Medizin; Osterreichische Zeitschrift fur Wissenschaftliche und Praktische Medizin = Klin. Med. Osterr. Z. Wiss. Prakt. Med.
Klinische Monatsblatter fur Augenheilkunde = Klin. Monatsbl. Augenheilkd.
Klinische Padiatrie = Klin. Padiatr.
Klinische Wochenschrift = Klin. Wochenschr.
Klinisk Sygepleje = Klin. Sygepleje
Knee Surgery, Sports Traumatology, Arthroscopy = Knee Surg. Sports Traumatol. Arthrosc.
Kobe Daigaku Igakubu Kiyo (Medical Journal of Kobe University) = Kobe Daigaku Igakubu Kiyo
Kobe Ika Daigaku Kiyo = Kobe Ika Daigaku Kiyo
Kobe Journal of Medical Sciences = Kobe J. Med. Sci.
Kobunshi Ronbunshu = Kobunshi Ronbunshu
Koks i Khimiya = Koks Khim.
Koku Eisei Gakkai Zasshi = Koku Eisei Gakkai Zasshi
Kokubyo Gakkai Zasshi (Journal of the Stomatological Society, Japan) = Kokubyo Gakkai Zasshi
Kokuritsu Iyakuhin Shokuhin Eisei Kenkyujo Hokoku (Bulletin of National Institute of Health Sciences) = Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku
Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku (Bulletin of National Institute of Health Sciences) = Kokuritsu Iyakuhin Shokuhin Eisei Kenkyusho Hokoku
Kokyu to Junkan (Respiration and Circulation) = Kokyu To Junkan
Kolloid Zeitschrift & Zeitschrift fur Polymere = Kolloid Z. Z. Polym.
Kolloid Zeitschrift = Kolloid Z.
Kolloidchemische Beihefte = Kolloidchem. Beih.
Kolloidnyi Zhurnal = Kolloidn. Zh.
Kona Powder and Particle Journal = Kona Powder Part. J.
Kongressband, Deutsche Gesellschaft fur Chirurgie = Kongressbd. Dtsch. Ges. Chir. Kongr.
Koordinatsionnaya Khimiya (Russian Journal of Coordination Chemistry) = Koord. Khim.
Korean Journal of Chemical Engineering = Korean J. Chem. Eng.
Korean Journal of Gastroenterology = Korean J. Gastroenterol.
Korean Journal of Hepatology = Korean J. Hepatol.
Korean Journal of Internal Medicine = Korean J. Intern. Med.
Korean Journal of Materials Research = Korean J. Mater. Res.
Korean Journal of Ophthalmology = Korean J. Ophthalmol.
Korean Journal of Parasitology = Korean J. Parasitol.
Korean Journal of Physiology & Pharmacology = Korean J. Physiol. Pharmacol.
Korean Journal of Radiology = Korean J. Radiol.
Korean Journal of Soil Science and Fertilizer = Korean J. Soil Sci. Fert.
Kosmicheskaia Biologiia i Aviakosmicheskaia Meditsina = Kosm. Biol. Aviakosm. Med.
Kosmicheskaia Biologiia i Meditsina = Kosm. Biol. Med.
Kovove Materialy Metallic Materials = Kovove Mater.
Krankenpflege (Soins Infirmiers) = Krankenpfl. Soins Infirm.
Krankenpflege = Krankenpflege (Frankf.)
Krankenpflege Journal = Krankenpfl. J.
Krankenschwester = Krankenschwester
Krebsarzt = Krebsarzt
Krebsforschung und Krebsbekampfung = Krebsforsch. Krebsbekampf.
Kriminalistik und Forensische Wissenschaft = Krim. Forensische Wiss.
Kristall und Technik = Krist. Tech.
Kritiek = Kritiek
Kroc Foundation Series = Kroc Found. Ser.
KSCE Journal of Civil Engineering = KSCE J. Civ. Eng.
KSII Transactions on Internet and Information Systems = KSII Trans. Internet Inf. Syst.
Kumamoto Igakkai Zasshi (Journal of the Kumamoto Medical Society) = Kumamoto Igakkai Zasshi
Kumamoto Medical Journal = Kumamoto Med. J.
Kurinikaru Sutadi (Clinical Study) = Kurinikaru Sutadi
Kurume Medical Journal = Kurume Med. J.
KY Reports = KY Rep.
Kybernetik = Kybernetik
Kyobu Geka (Japanese Journal of Thoracic Surgery) = Kyobu Geka
Kyoto Daigaku Kokukagaku Kiyo (Bulletin of Stomatology, Kyoto University) = Kyoto Daigaku Kokukagaku Kiyo
Kyushu Journal of Medical Science = Kyushu J. Med. Sci.
LA Reports = LA Rep.
Lab on a Chip = Lab. Chip
LabCiencia con Noticias Tecnicas del Laboratorio = LabCiencia Not. Tec. Lab.
Labor Law Journal = Labor Law J.
Laboratorio = Laboratorio
Laboratornoe Delo = Lab. Delo
Laboratory and Research Methods in Biology and Medicine = Lab. Res. Methods Biol. Med.
Laboratory Animal Care = Lab. Anim. Care
Laboratory Animal Science = Lab. Anim. Sci.
Laboratory Animals = Lab. Anim.
Laboratory Automation and Information Management = Lab. Autom. Inf. Manage.
Laboratory Investigation = Lab. Invest.
Laboratory Practice = Lab. Pract.
Laboratory Robotics and Automation = Lab. Rob. Autom.
Lahey Clinic Foundation Bulletin = Lahey Clin. Found. Bull.
Lakartidningen = Lakartidningen
Lake and Reservoir Management = Lake Reservoir Manage.
Lakes & Reservoirs: Research and Management = Lakes Reservoirs Res. Manage.
Lamp = Lamp
Lampada = Lampada
Lancet = Lancet
Lancet Diabetes and Endocrinology = Lancet Diabetes Endocrinol.
Lancet Infectious Diseases = Lancet Infect. Dis.
Lancet Neurology = Lancet Neurol.
Lancet Oncology = Lancet Oncol.
Land Degradation and Development = Land Degrad. Dev.
Landarzt = Landarzt
Landscape and Urban Planning = Landscape Urban Plann.
Landscape Ecology = Landscape Ecol.
Landscape Research = Landscape Res.
Langenbeck's Archives of Surgery = Langenbecks Arch. Surg.
Langenbecks Archiv fur Chirurgie = Langenbecks Arch. Chir.
Langenbecks Archiv fur Chirurgie. Supplement II, Verhandlungen der Deutschen Gesellschaft fur Chirurgie = Langenbecks Arch. Chir. Suppl. II Verh. Dtsch. Ges. Chir.
Langenbecks Archiv fur Chirurgie. Supplement, Kongressband = Langenbecks Arch. Chir. Suppl. Kongressbd.
Langmuir = Langmuir
Language and Speech = Lang. Speech
LARC Medical = LARC Med.
Laryngo- Rhino- Otologie = Laryngorhinootologie.
Laryngologie, Rhinologie, Otologie = Laryngol. Rhinol. Otol. (Stuttg.)
Laryngoscope = Laryngoscope
Laser & Photonics Reviews = Laser Photonics Rev.
Laser and Particle Beams = Laser Part. Beams
Laser Chemistry = Laser Chem.
Laser Physics = Laser Phys.
Laser Physics Letters = Laser Phys. Lett.
Laser Technik Journal = Laser Tech. J.
Lasers in Medical Science = Lasers Med. Sci.
Lasers in Surgery and Medicine = Lasers Surg. Med.
Lasers in Surgery and Medicine. Supplement = Lasers Surg. Med. Suppl.
Latin America Applied Research = Lat. Am. Appl. Res.
Latin American Journal of Pharmacy = Lat. Am. J. Pharm.
Lattante = Lattante
Latvian Journal of Physics and Technical Sciences = Latv. J. Phys. Tech. Sci.
Latvijas Kimijas Zurnals = Latv. Kim. Z.
Laundry and Dry Cleaning Journal of Canada = Laundry Dry Clean. J. Can.
Laundry News = Laund. News
Laval Medical = Laval Med.
Lavori dell'Istituto di Anatomia e Istologia Patologica, Universita degli Studi di Perugia = Lav. Ist. Anat. Istol. Patol. Univ. Studi Perugia
Lavoro Umano = Lav. Um.
Law and Contemporary Problems = Law Contemp. Probl.
Law and Human Behavior = Law Hum. Behav.
Law and the Human Genome Review = Law Hum. Genome Rev.
Law, Medicine and Health Care = Law. Med. Health Care
LC-GC The Magazine of Separation Science = LC-GC
LCGC North America = LCGC North Am.
LDA Journal = LDA J.
Leadership and Management in Engineering = Leadersh. Manage. Eng.
Leadership in Health Services = Leadersh. Health Serv.
League Exchange = League Exch.
League Lines = League Lines
Learning and Behavior = Learn. Behav.
Learning and Memory = Learn. Mem.
Learning and Motivation = Learn. Motiv.
Learning Curve = Learn. Curve
Lebensmittel-Wissenschaft und Technologie = Lebensm. Wiss. Technol.
Lebensversicherungs Medizin = Lebensversicher. Med.
Leber, Magen, Darm = Leber. Magen. Darm
Lecture Notes in Biomathematics = Lect. Notes Biomath.
Lecture Notes in Computer Science = Lect. Notes Comput. Sci.
Lecture Notes in Earth Sciences = Lect. Notes Earth Sci.
Lecture Notes in Mathematics = Lect. Notes Math.
Lecture Notes in Physics = Lect. Notes Phys.
Lecture Notes in Physics Monographs = Lect. Notes Phys. Monogr.
Leeds Dental Journal = Leeds Dent. J.
Legal Aspects of Medical Practice = Leg. Aspects Med. Pract.
Legal Medical Quarterly = Leg. Med. Q.
Legal Medicine = Legal Med.
Legal Medicine Annual = Leg. Med. Annu.
Lekarska Veda v Zahranici = Lek. Veda Zahr.
Lekarske Prace = Lek. Pr.
Lens and Eye Toxicity Research = Lens Eye Toxic. Res.
Leprosy in India = Lepr. India
Leprosy Review = Lepr. Rev.
Letters in Applied Microbiology = Lett. Appl. Microbiol.
Letters in Drug Design & Discovery = Lett. Drug Des. Discovery
Letters in Mathematical Physics = Lett. Math. Phys.
Letters in Organic Chemistry = Lett. Org. Chem.
Letters in Peptide Science = Lett. Pept. Sci.
Leukemia = Leukemia
Leukemia and Lymphoma = Leuk. Lymphoma
Leukemia Research = Leuk. Res.
Library Journal = Libr. J.
Library Resources and Technical Services = Libr. Resources Tech. Serv.
Library Technology Reports = Libr. Technol. Rep.
Liebigs Annalen - Recueil = Liebigs Ann. Recl.
Liebigs Annalen der Chemie = Liebigs Ann. Chem.
Life Sciences = Life Sci.
Life Sciences in Space Research = Life Sci. Space Res.
Life Sciences. Part 1, Physiology and Pharmacology = Life Sci. I
Life Sciences. Part 2, Biochemistry, General and Molecular Biology = Life Sci. II
Life Support Systems = Life Support Syst.
Life-Threatening Behavior = Life. Threat. Behav.
Lifelong Learning; The Adult Years = Lifelong Learn. Adult Years
Lifetime Data Analysis = Lifetime Data Anal.
Ligament = Ligament
Lighting Journal = Light. J.
Lighting Research and Technology = Light. Res. Technol.
Lijecnicki Vjesnik = Lijec. Vjesn.
Likarska Sprava = Lik. Sprava
Lille Chirurgical = Lille Chir.
Lille Medical = Lille Med.
Limnology and Oceanography = Limnol. Oceanogr.
Limnology and Oceanography Bulletin = Limnol. Oceanogr. Bull.
Limnology and Oceanography: Fluids and Environments = Limnol. Oceanogr. Fluids Environ.
Limnology and Oceanography: Methods = Limnol. Oceanogr. Methods
Lin Chuang Er Bi Yan Hou Ke Za Zhi (Journal of Clinical Otorhinolaryngology) = Lin Chuang Er Bi Yan Hou Ke Za Zhi
Linchan Huaxue Yu Gongye = Linchan Huaxue Yu Gongye
Linear Algebra and Its Applications = Linear Algebra Appl.
Linen Supply News = Linen Supply News
Linguistic Inquiry = Ling. Inq.
Linnean Society Symposium Series = Linn. Soc. Symp. Ser.
Lipids = Lipids
Lipids in Health and Disease = Lipids Health Dis.
Lippincott Health Promotion Letter = Lippincott Health Promot. Lett.
Lippincott's Primary Care Practice = Lippincotts Prim. Care Pract.
Liquid Crystal Today = Liq. Cryst. Today
Liquid Crystals = Liq. Cryst.
Literature and Medicine = Lit. Med.
Lithology and Mineral Resources = Lithol. Min. Resour.
Lithos = Lithos
Lithuanian Journal of Physics = Lith. J. Phys.
Liver = Liver
Liver International = Liver Int.
Liver Transplantation = Liver Transpl.
Liver Transplantation and Surgery = Liver Transpl. Surg.
Living Reviews in Relativity = Living Rev. Relativ.
Living Reviews in Solar Physics = Living Rev. Sol. Phys.
Lloydia = Lloydia
LMT; Lab Management Today = LMT
Log = Log
Logopedics, Phoniatrics, Vocology = Logoped. Phoniatr. Vocol.
Loma Linda University Dentist Magazine = Loma Linda Univ. Dent. Mag.
London Clinic Medical Journal = Lond. Clin. Med. J.
Long Range Planning = Long Range Plann.
Long Term Care = Long Term Care (Don Mills)
Long Term Care and Health Services Administration Quarterly = Long Term Care Health Serv. Adm. Q.
Long Term Care Quarterly = Long Term Care Q.
Los Alamos National Laboratory, Preprint Archive, Astrophysics = Los Alamos Nat. Lab. Prepr. Arch. Astrophys.
Los Alamos National Laboratory, Preprint Archive, Condensed Matter = Los Alamos Nat. Lab. Prepr. Arch. Condens. Matter
Los Alamos National Laboratory, Preprint Archive, General Relativity and Quantum Cosmology = Los Alamos Nat. Lab. Prepr. Arch. Gen. Relativ. Quantum Cosmol.
Los Alamos National Laboratory, Preprint Archive, High Energy Physics-Experiment = Los Alamos Nat. Lab. Prepr. Arch. High Energy Phys. Exp.
Los Alamos National Laboratory, Preprint Archive, High Energy Physics-Lattice = Los Alamos Nat. Lab. Prepr. Arch. High Energy Phys. Lattice
Los Alamos National Laboratory, Preprint Archive, High Energy Physics-Phenomenology = Los Alamos Nat. Lab. Prepr. Arch. High Energy Phys. Phenomenol.
Los Alamos National Laboratory, Preprint Archive, High Energy Physics-Theory = Los Alamos Nat. Lab. Prepr. Arch. High Energy Phys. Theory
Los Alamos National Laboratory, Preprint Archive, Nuclear Experiment = Los Alamos Nat. Lab. Prepr. Arch. High Energy Phys. Nucl. Exp.
Los Alamos National Laboratory, Preprint Archive, Nuclear Theory = Los Alamos Nat. Lab. Prepr. Arch. Nucl. Theory
Los Alamos National Laboratory, Preprint Archive, Physics = Los Alamos Nat. Lab. Prepr. Arch. Phys.
Los Alamos National Laboratory, Preprint Archive, Quantitative Biology = Los Alamos Nat. Lab. Prepr. Arch. Quant. Biol.
Los Alamos National Laboratory, Preprint Archive, Quantum Physics = Los Alamos Nat. Lab. Prepr. Arch. Quantum Phys.
Lotta Contro la Tubercolosi = Lotta Contro Tuberc.
Low Temperature Physics = Low Temp. Phys.
Lubrication Engineering = Lubr. Eng.
Lubrication Science = Lubr. Sci.
Luminescence = Luminescence
Lung = Lung
Lung Cancer = Lung Cancer
Lupus = Lupus
Lutte Contre le Cancer = Lutte Cancer
LWT Food Science and Technology = LWT Food Sci. Technol.
LWT--Food Science and Technology = LWT--Food Sci. Technol.
Lymphatic Research and Biology = Lymphat. Res. Biol.
Lymphokine and Cytokine Research = Lymphokine Cytokine Res.
Lymphokine Research = Lymphokine Res.
Lymphology = Lymphology
Lyon Chirurgical = Lyon Chir.
Lyon Medical = Lyon Med.
Maandschrift voor Kindergeneeskunde = Maandschr. Kindergeneeskd.
Maanedsskrift for Praktisk Laegegerning = Manedsskr. Prakt. Laegegern.
Macedonian Journal of Chemistry and Chemical Engineering = Maced. J. Chem. Chem. Eng.
Macromolecular Bioscience = Macromol. Biosci.
Macromolecular Chemistry and Physics = Macromol. Chem. Phys.
Macromolecular Chemistry and Physics Supplement = Macromol. Chem. Phys. Suppl.
Macromolecular Materials and Engineering = Macromol. Mater. Eng.
Macromolecular Rapid Communications = Macromol. Rapid Commun.
Macromolecular Reaction Engineering = Macromol. React. Eng.
Macromolecular Research = Macromol. Res.
Macromolecular Symposia = Macromol. Symp.
Macromolecular Symposium = Macromol. Symp.
Macromolecular Theory and Simulations = Macromol. Theory Simul.
Macromolecules = Macromolecules
Madjalah Persatuan Dokter Gigi Indonesia (Journal of the Indonesian Dental Association) = Madj. Persat. Dokt. Gigi Indones.
Maejo International Journal of Science and Technology = Maejo Int. J. Sci. Technol.
Magazine of Concrete Research = Mag. Concr. Res.
MAGMA = MAGMA
Magnesium = Magnesium
Magnesium and Trace Elements = Magnes. Trace Elem.
Magnesium Research = Magnesium Res.
Magnetic Resonance Annual = Magn. Reson. Annu.
Magnetic Resonance Imaging = Magn. Reson. Imaging
Magnetic Resonance Imaging Clinics of North America = Magn. Reson. Imaging Clin. N. Am.
Magnetic Resonance in Chemistry = Magn. Reson. Chem.
Magnetic Resonance in Medical Sciences = Magn. Reson. Med. Sci.
Magnetic Resonance in Medicine = Magn. Reson. Med.
Magnetic Resonance Materials in Physics, Biology and Medicine = Magn. Reson. Mater. Phys., Biol. Med.
Magnetic Resonance Quarterly = Magn. Reson. Q.
Magyar Kemiai Folyoirat = Magy. Kem. Foly.
Magyar Kemiai Folyoirat, Kemiai Kozlemenyek = Magy. Kem. Foly., Kem. Kozl.
Magyar Traumatologia, Orthopaedia es Helyreallito Sebeszet = Magy. Traumatol. Orthop. Helyreallito Seb.
Magyar Traumatologia, Ortopedia, Kezsebeszet, Plasztikai Sebeszet = Magy. Traumatol. Ortop. Kezseb. Plasztikai Seb.
Main Group Chemistry = Main Group Chem.
Main Group Metal Chemistry = Main Group Met. Chem.
Maine Nurse = Maine Nurse
Mainlines = Mainlines
Major Problems in Clinical Pediatrics = Major Probl. Clin. Pediatr.
Major Problems in Clinical Surgery = Major Probl. Clin. Surg.
Major Problems in Internal Medicine = Major Probl. Intern. Med.
Major Problems in Obstetrics and Gynecology = Major Probl. Obstet. Gynecol.
Major Problems in Pathology = Major Probl. Pathol.
Makromolekulare Chemie = Makromol. Chem.
Makromolekulare Chemie, Macromolecular Symposia = Makromol. Chem. Macromol. Symp.
Makromolekulare Chemie, Rapid Communications = Makromol. Chem.Rapid Commun.
Makromolekulare Chemie, Supplement = Makromol. Chem. Suppl.
Makromolekulare Chemie, Theory and Simulations = Makromol. Chem. Theory Simul.
Malacologia = Malacologia
Malaria Journal = Malar. J.
Malattie Cardiovascolari = Mal. Cardiovasc.
Malaysian Dental Journal = Malays. Dent. J.
Malaysian Journal of Pathology = Malays. J. Pathol.
Male Nurses Journal = Male Nurses J.
Mammalia = Mammalia
Mammalian Biology - Zeitschrift fur Saugetierkunde = Mamm. Biol. Z. Saugetierkd.
Mammalian Biology = Mamm. Biol.
Mammalian Genome = Mamm. Genome
Man and Medicine = Man Med.
Man-Made Textiles in India = Man-Made Text. India
Managed Care = Manag. Care
Managed Care Interface = Manag. Care Interface
Managed Care Quarterly = Manag. Care Q.
Managed Care Strategies = Manag. Care Strateg.
Managed Medicare and Medicaid News = Manag. Medicare Medicaid News
Management and Compliance Series = Manag. Compliance Ser.
Management Focus = Manage. Focus
Management Review = Manage. Rev.
Management Science = Manage. Sci.
Management World = Manage. World
Manchester Medical Gazette = Manch. Med. Gaz.
Manitoba Medical Review = Manit. Med. Rev.
Mansoura Journal of Chemistry = Mansoura J. Chem.
Manufacturing Chemist = Manuf. Chem.
Manufacturing Engineering and Materials Processing = Manuf. Eng. Mater. Process.
Manufacturing Review = Manuf. Rev.
Marine & Freshwater Research = Mar. Freshwater Res.
Marine and Freshwater Behaviour and Physiology = Mar. Freshwater Behav. Physiol.
Marine and Freshwater Research = Mar. Freshwater Res.
Marine and Petroleum Geology = Mar. Pet. Geol.
Marine Biodiversity = Mar. Biodivers.
Marine Biology = Mar. Biol.
Marine Biology Research = Mar. Biol. Res.
Marine Biotechnology = Mar. Biotechnol.
Marine Chemistry = Mar. Chem.
Marine Drugs = Mar. Drugs
Marine Ecology = Mar. Ecol.
Marine Ecology Progress Series = Mar. Ecol. Prog. Ser.
Marine Environment Research = Mar. Environ. Res.
Marine Environmental Research = Mar. Environ. Res.
Marine Fisheries Review = Mar. Fish. Rev.
Marine Genomics = Mar. Geonomics
Marine Geodesy = Mar. Geod.
Marine Geology = Mar. Geol.
Marine Geophysical Research = Mar. Geophys. Res.
Marine Georesources and Geotechnology = Mar. Georesour. Geotechnol.
Marine Geotechnology = Mar. Geotechnol.
Marine Mammal Science = Mar. Mammal Sci.
Marine Microbial Food Webs = Mar. Microb. Food Webs
Marine Micropaleontology = Mar. Micropaleontol.
Marine Mining = Mar. Min.
Marine Observer = Mar. Obs.
Marine Pollution Bulletin = Mar. Pollut. Bull.
Marine Resource Economics = Mar. Resour. Econ.
Marine Structures = Mar. struct.
Marine Technology = Mar. Technol.
Marine Technology Society Journal = Mar. Technol. Soc. J.
Mariners Weather Log = Mar. Wea. Log
Maritime Occupational Health = Marit. Occup. Health
Marketing Health Services = Mark. Health Serv.
Maroc Medical = Maroc Med.
Marseille Chirurgical = Mars. Chir.
Marseille Medical = Mars. Med.
Maryland Medical Journal = Md. Med. J.
Maryland Medicine = Md. Med.
Maryland Nurse = Md. Nurse
Maryland Nursing News = Md. Nurs. News
Maryland State Medical Journal = Md. State Med. J.
MASA Review = MASA Rev.
Mass Spectrometry Reviews = Mass Spectrom. Rev.
Massachusetts Nurse = Mass. Nurse
Masui (Japanese Journal of Anesthesiology) = Masui.
Materia Medica Polona = Mater. Med. Pol.
Materials and Corrosion = Mater. Corros.
Materials and Design = Mater. Des.
Materials and Manufacturing Processes = Mater. Manuf. Processes
Materials and Organisms = Mater. Org.
Materials and Structures = Mater. Struct.
Materials at High Temperatures = Mater. High Temp.
Materials Australia = Mater. Aust.
Materials Characterization = Mater. Charact.
Materials Chemistry and Physics = Mater. Chem. Phys.
Materials Evaluation = Mater. Eval.
Materials for Renewable and Sustainable Energy = Mater. Renewable Sustainable Energy
Materials Forum = Mater. Forum
Materials Horizons = Mater. Horiz.
Materials Letters = Mater. Lett.
Materials Management in Health Care = Mater. Manag. Health Care
Materials Performance = Mater. Performance
Materials Research = Mater. Res.
Materials Research Bulletin = Mater. Res. Bull.
Materials Research Express = Mater. Res. Express
Materials Research Innovations = Mater. Res. Innovations
Materials Research Society Symposium Proceedings = Mater. Res. Soc. Symp. Proc.
Materials Science & Engineering, A: Structural Materials: Properties, Microstructure and Processing = Mater. Sci. Eng., A
Materials Science & Engineering, B: Solid-State Materials for Advanced Technology = Mater. Sci. Eng., B
Materials Science & Engineering, C: Biomimetic and Supramolecular Systems = Mater. Sci. Eng., C
Materials Science = Mater. Sci.
Materials Science and Engineering A = Mater. Sci. Eng., A
Materials Science and Engineering B = Mater. Sci. Eng., B
Materials Science and Engineering C = Mater. Sci. Eng., C
Materials Science and Engineering Reports = Mater. Sci. Eng., R
Materials Science and Technology = Mater. Sci. Technol.
Materials Science Forum = Mater. Sci. Forum
Materials Science in Semiconductor Processing = Mater. Sci. Semicond. Process.
Materials Science Research International = Mater. Sci. Res. Int.
Materials Technology = Mater. Technol.
Materials Today = Mater. Today
Materials Today Communications = Mater. Today Commun.
Materials Today: Proceedings = Mater. Today:. Proc.
Materials Transactions = Mater. Trans.
Materials Transactions, JIM = Mater. Trans., JIM
Materials World = Mater. World
Materialwissenschaft und Werkstofftechnik = Materialwiss. Werkstofftech.
Materiaux & Techniques = Mater. Tech.
Maternal and Child Health Journal = Matern. Child Health J.
Maternal and Child Nutrition = Matern. Child. Nutr.
Maternal-Child Nursing Journal = Matern. Child Nurs. J.
Maternidade e Infancia = Matern. Infanc. (Sao Paulo)
Maternite = Maternite
Mathematical and Computer Modelling = Math. Comput. Modell.
Mathematical and Computer Modelling of Dynamical Systems = Math. Comput. Modell. Dyn. Syst.
Mathematical Biosciences = Math. Biosci.
Mathematical Geology = Math. Geol.
Mathematical Geosciences = Math. Geosci.
Mathematical Medicine and Biology = Math. Med. Biol.
Mathematical Modeling and Computation = Math. Model. Comput.
Mathematical Modelling: Theory and Applications = Math. Modell. Theory Appl.
Mathematical Models and Computer Simulations = Math. Models Comput. Simul.
Mathematical Models and Methods in Applied Sciences = Math. Models Methods Appl. Sci.
Mathematical Physics Analysis and Geometry = Math. Phys. Anal. Geom.
Mathematical Population Studies = Math. Popul. Stud.
Mathematical Proceedings of the Cambridge Philosophical Society = Math. Proc. Cambridge Philos. Soc.
Mathematical Programming = Math. Program.
Mathematics and Computers in Simulation = Math. Comput. Simul
Mathematics of Computation = Math. Comput.
Mathematics of Operations Research = Math. Oper. Res.
Mathematicsl Methods in the Applied Sciences = Math. Methods Appl. Sci.
Mathematische und Naturwissenschaftliche Unterricht = Math. Naturwiss. Unterr.
Mathematische Zeitschrift = Math. Z.
Matrix = Matrix
Matrix Biology = Matrix Biol.
Matrix. Supplement = Matrix. Suppl.
Maturitas = Maturitas
Mayan = Mayan
Mayo Clinic Health Letter = Mayo Clin. Health Lett.
Mayo Clinic Proceedings = Mayo Clin. Proc.
MBM Metal Bulletin Monthly = MBM Met. Bull. Mon.
McGill Dental Review = McGill Dent. Rev.
McGraw-Hill's Medicine and Health = McGraw Hills Med. Health
McGraw-Hill's Washington Report on Medicine and Health = McGraw Hills Wash. Rep. Med. Health
MCN; American Journal of Maternal Child Nursing = MCN. Am. J. Matern. Child Nurs.
MD = MD
MD Computing = MD Comput.
Mead Johnson Symposium on Perinatal and Developmental Medicine = Mead Johnson Symp. Perinat. Dev. Med.
Measurement Science and Technology = Meas. Sci. Technol.
Measurement Techniques = Meas. Tech.
Meat Science = Meat Sci.
Mecanique & Industries = Mec. Ind.
Mechanical Sciences = Mech. Sci.
Mechanical Systems and Signal Processing = Mech. Syst. Sig. Process.
Mechanics Based Design of Structures and Machines = Mech. Based Des. Struct. Mach.
Mechanics of Advanced Materials and Structures = Mech. Adv. Mater. Struct.
Mechanics of Composite Materials = Mech. Compos. Mater.
Mechanics of Composite Materials and Structures = Mech. Compos. Mater. Struct.
Mechanics of Materials = Mech. Mater.
Mechanics of Solids = Mech. Solids
Mechanics of Time Dependent Materials = Mech. Time-Depend. Mater.
Mechanics Research Communications = Mech. Res. Commun.
Mechanism and Machine Theory = Mech. Mach. Theory
Mechanisms of Ageing and Development = Mech. Ageing Dev.
Mechanisms of Development = Mech. Dev.
Meddelelser fra Norsk Farmaceutisk Selskap = Medd. Nor. Farm. Selsk.
Meddelelser om Groenland: Geoscience = Medd. Groenl.: Geosc.
Medecine et Audio Vision = Med. Audio Vis.
Medecine et Chirurgie Digestives = Med. Chir. Dig.
Medecine et Hygiene = Med. Hyg. (Geneve)
Medecine Infantile = Med. Infant. (Paris)
Medecine Interne = Med. Interne
Medecine Legale et Dommage Corporel = Med. Leg. Dommage Corpor.
Medecine Tropicale = Med. Trop. (Mars.)
MedGenMed = MedGenMed
Mediators of Inflammation = Mediators Inflamm.
Medical Affairs = Med. Aff.
Medical and Biological Engineering = Med. Biol. Eng.
Medical and Biological Engineering and Computing = Med. Biol. Eng. Comput.
Medical and Biological Illustration = Med. Biol. Illus.
Medical and Pediatric Oncology = Med. Pediatr. Oncol.
Medical and Pediatric Oncology. Supplement = Med. Pediatr. Oncol. Suppl.
Medical and Veterinary Entomology = Med. Vet. Entomol.
Medical Annals of the District of Columbia = Med. Ann. Dist. Columbia
Medical Anthropology = Med. Anthropol.
Medical Anthropology Quarterly = Med. Anthropol. Q.
Medical Art = Med. Art
Medical Arts and Sciences = Med. Arts Sci.
Medical Aspects of Human Sexuality = Med. Aspects Hum. Sex.
Medical Biology = Med. Biol.
Medical Bulletin, Veterans Administration = Med. Bull. Vet. Adm.
Medical Care = Med. Care
Medical Care Research and Review = Med. Care Res. Rev.
Medical Care Review = Med. Care Rev.
Medical Claims Management = Med. Claims Manag.
Medical Clinics of North America = Med. Clin. North Am.
Medical Decision Making = Med. Decis. Making
Medical Design and Material = Med. Des. Mater.
Medical Device Technology = Med. Device Technol.
Medical Dosimetry = Med. Dosim.
Medical Economics = Med. Econ.
Medical Education = Med. Educ.
Medical Electronics = Med. Electron.
Medical Electronics and Biological Engineering = Med. Electron. Biol. Eng.
Medical Engineering & Physics = Med. Eng. Phys.
Medical Engineering and Physics = Med. Eng. Phys.
Medical Gas Research = Med. Gas Res.
Medical Group Management = Med. Group Manage.
Medical Group Management Journal = Med. Group Manage. J.
Medical Gynaecology, Andrology, and Sociology = Med. Gynaecol. Androl. Sociol.
Medical History = Med. Hist.
Medical History. Supplement = Med. Hist. Suppl.
Medical Hypotheses = Med. Hypotheses
Medical Image Analysis = Med. Image Anal.
Medical Informatics = Med. Inform. (Lond.)
Medical Informatics and the Internet in Medicine = Med. Inform. Internet Med.
Medical Instrumentation = Med. Instrum.
Medical Interface = Med. Interface
Medical Journal of Australia = Med. J. Aust.
Medical Journal of Malaya = Med. J. Malaya
Medical Journal of Malaysia = Med. J. Malaysia
Medical Journal of Osaka University = Med. J. Osaka Univ.
Medical Journal of Zambia = Med. J. Zambia
Medical Laboratory Sciences = Med. Lab. Sci.
Medical Laboratory Technology = Med. Lab. Technol.
Medical Laser Application = Med. Laser Appl
Medical Letter on Drugs and Therapeutics = Med. Lett. Drugs Ther.
Medical Malpractice Cost Containment Journal = Med. Malpract. Cost Containment J.
Medical Management Network = Med. Manag. Netw.
Medical Marketing and Media = Med. Mark. Media
Medical Microbiology and Immunology = Med. Microbiol. Immunol. (Berl.)
Medical Molecular Morphology = Med. Mol. Morphol.
Medical Mycology = Med. Mycol.
Medical Network Strategy Report = Med. Netw. Strategy Rep.
Medical Newsletter = Med. Newsl. (London)
Medical Oncology = Med. Oncol.
Medical Oncology and Tumor Pharmacotherapy = Med. Oncol. Tumor Pharmacother.
Medical Physics = Med. Phys.
Medical Products Sales = Med. Prod. Sales
Medical Progress Through Technology = Med. Prog. Technol.
Medical Radiography and Photography = Med. Radiogr. Photogr.
Medical Record and Health Care Information Journal = Med. Rec. Health Care Inf. J.
Medical Record News = Med. Rec. News
Medical Reference Services Quarterly = Med. Ref. Serv. Q.
Medical Research Council Special Report Series = Med. Res. Counc. Spec. Rep. Ser. (Lond.)
Medical Research Engineering = Med. Res. Eng.
Medical Science Monitor Basic Research = Med. Sci. Monit. Basic Res.
Medical Section Proceedings = Med. Sect. Proc.
Medical Service = Med. Serv.
Medical Services Journal, Canada = Med. Serv. J. Can.
Medical Staff Counselor = Med. Staff Couns.
Medical Teacher = Med. Teach.
Medical Times = Med. Times
Medical Toxicology = Med. Toxicol.
Medical Toxicology and Adverse Drug Experience = Med. Toxicol. Adverse Drug Exp.
Medical Trial Technique Quarterly = Med. Trial Tech. Q.
Medical Waste Analyst = Med. Waste Anal.
Medical World News = Med. World News
Medical/Dental Journal = Med. Dent. J.
Medicamundi = Medicamundi
Medicina = Medicina (Mex.)
Medicina Clinica = Med. Clin. (Barc.)
Medicina Clinica e Sperimentale = Med. Clin. Sper.
Medicina Contemporanea = Med. Contemp.
Medicina Cutanea Ibero-Latino-Americana = Med. Cutan. Ibero. Lat. Am.
Medicina del Lavoro = Med. Lav.
Medicina dello Sport = Med. Sport (Roma)
Medicina Espanola = Med. Esp.
Medicina et Pharmacologia Experimentalis (International Journal of Experimental Medicine) = Med. Pharmacol. Exp. Int. J. Exp. Med.
Medicina Experimentalis (International Journal of Experimental Medicine) = Med. Exp. Int. J. Exp. Med.
Medicina Fisica y Rehabilitacion = Med. Fis. Rehabil.
Medicina Interna = Med. Interna
Medicina nei Secoli = Med. Secoli
Medicina Oral = Med. Oral
Medicina Panamericana = Med. Panam.
Medicina Thoracalis = Med. Thorac.
Medicina Tropical = Med. Trop. (Madr.)
Medicina y Cirugia de Guerra = Med. Cir. Guerra
Medicinal Chemistry = Med. Chem.
Medicinal Chemistry Research = Med. Chem. Res.
Medicinal Research Reviews = Med. Res. Rev.
Medicine & Science in Sports & Exercise = Med. Sci. Sports Exercise
Medicine = Medicine (Baltimore)
Medicine and Health = Med. Health
Medicine and Health, Rhode Island = Med. Health R. I.
Medicine and Law = Med. Law
Medicine and Science in Sports = Med. Sci. Sports
Medicine and Science in Sports and Exercise = Med. Sci. Sports Exerc.
Medicine and War = Med. War
Medicine, Conflict and Survival = Med. Confl. Surviv.
Medicine, Health Care, and Philosophy = Med. Health Care Philos.
Medicine, Science and the Law = Med.Sci. Law
Medicinski Arhiv = Med. Arh.
Medicinski Glasnik = Med. Glas.
Medicinski Pregled = Med. Pregl.
Medico-Legal Bulletin = Med. Leg. Bull.
Medico-Legal Journal = Med. Leg. J.
Medicolegal News = Medicoleg. News
Medinfo = Medinfo
Meditsina Truda i Promyshlennaia Ekologiia = Med. Tr. Prom. Ekol.
Meditsinskaia Parazitologiia i Parazitarnye Bolezni = Med. Parazitol. (Mosk.)
Meditsinskaia Promyshlennost SSSR = Med. Prom. SSSR
Meditsinskaia Radiologiia = Med. Radiol. (Mosk.)
Meditsinskaia Sestra = Med. Sestra
Meditsinskaia Tekhnika = Med. Tekh.
Medizin und Gesellschaft = Med. Ges.
Medizin und Sport = Med. Sport
Medizinhistorisches Journal = Medizinhist. J.
Medizinische Genetik = Med. Gen.
Medizinische Klinik = Med. Klin.
Medizinische Klinik. Supplement = Med. Klin. Suppl.
Medizinische Laboratorium = Med. Lab. (Stuttg.)
Medizinische Monatsschrift = Med. Monatsschr.
Medizinische Monatsschrift fur Pharmazeuten = Med. Monatsschr. Pharm.
Medizinische Welt = Med. Welt
Medscape Women's Health = Medscape Womens Health
Medsurg Nursing = Medsurg Nurs.
Medycyna Doswiadczalna = Med. Dosw.
Medycyna Doswiadczalna i Mikrobiologia = Med. Dosw. Mikrobiol.
Medycyna Pracy = Med. Pr.
Medycyna Weterynaryjna = Med. Weter.
Medycyna Wieku Rozwojowego = Med. Wieku Rozwoj.
Meharri-Dent = Meharri. Dent
Meikai Daigaku Shigaku Zasshi = Meikai Daigaku Shigaku Zasshi
Melanoma Research = Melanoma Res.
Meldinger fra Norges Landbrukshoegskole = Meld. Nor. Landbrukshoegsk.
Melliand Textilberichte = Melliand Textilber.
Membrane and Cell Biology = Membr. Cell Biol.
Membrane Biochemistry = Membr. Biochem.
Membrane Technology = Membr. Technol.
Membranes = Membranes
Memoir - American Association of Petroleum Geologists = Mem. Am. Assoc. Pet. Geol.
Memoires de l Academie Royale de Medecine de Belgique = Mem. Acad. R. Med. Belg.
Memoires de l'Academie de Chirurgie = Mem. Acad. Chir. (Paris)
Memoires de la Societe Royale des Sciences de Liege = Mem. Soc. R. Sci. Liege
Memoirs and Proceedings, Chemical Society = Mem. Proc. Chem. Soc.
Memorandum, Medical Research Council = Memo. Med. Res. Counc.
Memorias do Instituto Butantan = Mem. Inst. Butantan
Memorias do Instituto Oswaldo Cruz = Mem. Inst. Oswaldo Cruz
Memory = Memory
Memory and Cognition = Mem. Cognit.
Mendeleev Communications = Mendeleev Commun.
Menopause = Menopause
Mental Health and Society = Ment. Health Soc.
Mental Health Care = Ment. Health Care
Mental Health Nursing = Ment. Health Nurs.
Mental Health Services Research = Ment. Health Serv. Res.
Mental Health Statistical Note = Ment. Health Stat. Note
Mental Hospitals = Ment. Hosp.
Mental Hygiene = Ment. Hyg.
Mental Retardation = Ment. Retard.
Mental Retardation Abstracts = Ment. Retard. Abstr.
Mentalis = Mentalis
Mercer Dental Society Newsletter = Mercer Dent. Soc. Newsl.
Metabolic and Pediatric Ophthalmology = Metab. Pediatr. Ophthalmol.
Metabolic Bone Disease and Related Research = Metab. Bone Dis. Relat. Res.
Metabolic Brain Disease = Metab. Brain Dis.
Metabolic Engineering = Metab. Eng.
Metabolic Engineering Communications = Metab. Eng. Commun.
Metabolic Ophthalmology = Metab. Ophthalmol.
Metabolic, Pediatric and Systemic Ophthalmology = Metab. Pediatr. Syst. Ophthalmol.
Metabolism and Nutrition in Oncology = Metab. Nutr. Oncol.
Metabolism Clinical and Experimental = Metab. Clin. Exp.
Metabolism, Clinical and Experimental = Metab., Clin. Exp.
Metabolism: Clinical and Experimental = Metabolism.
Metal Finishing = Met. Finish.
Metal Ions in Biological Systems = Met. Ions Biol. Syst.
Metal Powder Report = Met. Powder Rep.
Metal Science and Heat Treatment = Met. Sci. Heat Treat.
Metal-Based Drugs = Met.-Based Drugs
Metallgesellschaft Periodic Review = Metallges. Period. Rev.
Metallofizika i Noveishie Tekhnologii = Metallofiz. Noveishie Tekhnol.
Metallovedenie i Termicheskaya Obrabotka Metallov = Metalloved. Term. Obrab. Met.
Metallurgical and Materials Transactions A: Physical Metallurgy and Materials Science = Metall. Mater. Trans. A
Metallurgical and Materials Transactions B: Process Metallurgy and Materials Processing Science = Metall. Mater. Trans. B
Metallurgical Transactions A = Metall. Trans. A
Metallurgical Transactions B = Metall. Trans. B
Metally = Metally
Metals and Materials = Met. Mater.
Metals and Materials International = Met. Mater. Int.
Meteoritics & Planetary Science = Meteorit. Planet. Sci.
Meteorological Applications = Meteorol. Appl.
Meteorological Magazine = Meteorol. Mag.
Meteorological Monographs = Meteor. Monogr.
Meteorologische Rundschau = Meteor. Rundsch.
Meteorologische Zeitschrift = Meteorol. Z.
Meteorologiya i Gidrologiya = Meteor. Gidrol.
Meteorology and Atmospheric Physics = Meteorol. Atmos. Phys.
Methods (San Diego, CA, United States) = Methods (San Diego, CA, U. S.)
Methods = Methods
Methods and Achievements in Experimental Pathology = Methods Achiev. Exp. Pathol.
Methods and Applications in Fluorescence = Method. Appl. Fluoresc.
Methods and Findings in Experimental and Clinical Pharmacology = Methods Find. Exp. Clin. Pharmacol.
Methods in Cell Biology = Methods Cell Biol.
Methods in Ecology and Evolution = Methods Ecol. Evol.
Methods in Enzymology = Methods Enzymol.
Methods in Geochemistry and Geophysics = Methods Geochem. Geophys.
Methods in Medical Research = Methods Med. Res.
Methods in Molecular Biology = Methods Mol. Biol.
Methods in Molecular Medicine = Methods Mol. Med.
Methods of Biochemical Analysis = Methods Biochem. Anal.
Methods of Information in Medicine = Methods Inf. Med.
Methods of Information in Medicine. Supplement = Methods Inf. Med. Suppl.
MH; Mental Hygiene = MH
Michigan Health and Hospitals = Mich. Health Hosp.
Michigan Hospitals = Mich. Hosp.
Michigan Law Review = Mich. Law Rev.
Michigan Medicine = Mich. Med.
Michigan Nurse = Mich. Nurse
Microbes and Infection = Microbes Infect.
Microbial and Comparative Genomics = Microb. Comp. Genomics
Microbial Biotechnology = Microb. Biotechnol.
Microbial Cell Factories = Microb. Cell Fact.
Microbial Ecology = Microb. Ecol.
Microbial Informatics and Experimentation = Microb. Inf. Exp.
Microbial Pathogenesis = Microb. Pathog.
Microbial Releases = Microb. Releases
Microbiologia = Microbiologia
Microbiologia Espanola = Microbiol. Esp.
Microbiologia, Parazitologia, Epidemiologia = Microbiol. Parazitol. Epidemiol. (Bucur.)
Microbiologica = Microbiologica
Microbiological Research = Microbiol. Res.
Microbiological Reviews = Microbiol. Rev.
Microbiological Sciences = Microbiol. Sci.
Microbiology (New York, NY, United States) = Microbiology (N. Y., NY, U. S.)
Microbiology (Reading, United Kingdom) = Microbiology (Reading, U. K.)
Microbiology = Microbiology
Microbiology and Immunology = Microbiol. Immunol.
Microbiology and Molecular Biology Reviews = Microbiol. Mol. Biol. Rev.
Microbios = Microbios
Microchemical Journal = Microchem. J.
Microchimica Acta = Microchim. Acta
Microcirculation = Microcirculation
Microcirculation, Endothelium, and Lymphatics = Microcirc. Endothelium. Lymphatics
Microelectronic Engineering = Microelectron. Eng.
Microelectronics Journal = Microelectron. J.
Microelectronics Reliability = Microelectron. Reliab.
Microfluidics and Nanofluidics = Microfluid. Nanofluid.
Microgram Journal = Microgram J.
Microgravity Science and Technology = Microgravity Sci. Technol.
Micron = Micron
Microporous and Mesoporous Materials = Microporous Mesoporous Mater.
Microporous Materials = Microporous Mater.
Microprocessors and Microsystems = Microprocess. Microsyst.
Microscale Thermophysical Engineering = Microscale Thermophys. Eng.
Microscopia Electronica y Biologia Celular = Microsc. Electron. Biol. Celular
Microscopica Acta = Microsc. Acta
Microscopica Acta. Supplement = Microsc. Acta. Suppl.
Microscopy and Microanalysis = Microsc. Microanal.
Microscopy Research and Technique = Microsc. Res. Tech.
Microsurgery = Microsurgery
Microsystem Technologies = Microsyst. Technol.
Microvascular Research = Microvasc. Res.
Microwave and Optical Technology Letters = Microwave Opt. Technol. Lett.
Middle East Dentistry and Oral Health = Middle East Dent. Oral Health
Middle East Health = Middle East Health
Middle East Journal of Anaesthesiology = Middle East J. Anaesthesiol.
Middle East Journal of Anesthesiology = Middle East J. Anesthesiol.
Midwest Alliance in Nursing Journal = Midwest Alliance Nurs. J.
Midwestern Dentist = Midwest. Dent.
Midwife and Health Visitor = Midwife Health Visit.
Midwife, Health Visitor and Community Nurse = Midwife. Health Visit. Community Nurse
Midwifery = Midwifery
Midwifery Today and Childbirth Education = Midwifery Today Childbirth Educ.
Midwifery Today with International Midwife = Midwifery Today Int. Midwife
Midwives = Midwives
Midwives Chronicle = Midwives Chron.
Mie Medical Journal = Mie Med. J.
Mikrobiologicheskii Zhurnal = Mikrobiol. Zh.
Mikrobiologiia = Mikrobiologiia
Mikrobiolohichnyi Zhurnal = Mikrobiol. Zh.
Mikrobiyoloji Bulteni = Mikrobiyol. Bul.
Mikrochimica Acta = Mikrochim. Acta
Mikrochimica et Ichnoanalytica Acta = Mikrochim. Ichnoanal. Acta
Mikroskopie = Mikroskopie
Milbank Memorial Fund Quarterly = Milbank Mem. Fund Q.
Milbank Memorial Fund Quarterly. Health and Society = Milbank Mem. Fund Q. Health Soc.
Milbank Quarterly = Milbank Q.
Milchwissenschaft = Milchwissenschaft
Militaerlaegen = Militaerlaegen
Military Medicine = Mil. Med.
Mine Water and the Environment = Mine Water Environ.
Mineral and Electrolyte Metabolism = Miner. Electrolyte Metab.
Mineral Processing and Extractive Metallurgy Review = Miner. Process. Extr. Metall. Rev.
Mineralium Deposita = Miner. Deposita
Mineralogical Magazine = Mineral. Mag.
Mineralogical Record = Mineral. Rec.
Mineralogy and Petrology = Mineral. Petrol.
Minerals & Metallurgical Processing = Miner. Metall. Process.
Minerals and Metallurgical Processing = Miner. Metall. Process
Minerals Engineering = Miner. Eng.
Minerva Anestesiologica = Minerva Anestesiol.
Minerva Cardioangiologica = Minerva Cardioangiol.
Minerva Chirurgica = Minerva Chir.
Minerva Dermatologica = Minerva Dermatol.
Minerva Dietologica e Gastroenterologica = Minerva Dietol. Gastroenterol.
Minerva Ecologica, Idroclimatologica e Fisiconucleare = Minerva Ecol. Idroclimatol. Fisiconucl.
Minerva Ecologica, Idroclimatologica, Fisicosanitaria = Minerva Ecol. Idroclimatol. Fis. Sanit.
Minerva Endocrinologica = Minerva Endocrinol.
Minerva Fisiconucleare = Minerva Fisiconucl.
Minerva Gastroenterologica e Dietologica = Minerva Gastroenterol. Dietol.
Minerva Ginecologica = Minerva Ginecol.
Minerva Medica = Minerva Med.
Minerva Medicolegale = Minerva Medicoleg.
Minerva Nefrologica = Minerva Nefrol.
Minerva Neurochirurgica = Minerva Neurochir.
Minerva Nipiologica = Minerva Nipiol.
Minerva Nucleare = Minerva Nucl.
Minerva Oftalmologica = Minerva Oftalmol.
Minerva Ortognatodontica = Minerva Ortognatod.
Minerva Ortopedica = Minerva Ortop.
Minerva Otorinolaringologica = Minerva Otorinolaringol.
Minerva Pediatrica = Minerva Pediatr.
Minerva Psichiatrica = Minerva Psichiatr.
Minerva Radiologica = Minerva Radiol.
Minerva Stomatologica = Minerva Stomatol.
Minerva Urologica = Minerva Urol.
Minerva Urologica e Nefrologica = Minerva Urol. Nefrol.
Mini - Reviews in Medicinal Chemistry = Mini Rev. Med. Chem.
Mini Reviews in Medicinal Chemistry = Mini Rev. Med. Chem.
Mini-Reviews in Medicinal Chemistry = Mini-Rev. Med. Chem.
Mini-Reviews in Organic Chemistry = Mini-Rev. Org. Chem.
Minimally Invasive Neurosurgery = Minim. Invasive Neurosurg.
Minimally Invasive Surgical Nursing = Minim. Invasive Surg. Nurs.
Mining and Scientific Press = Min. Sci. Press
Mining Engineering = Min. Eng.
Mining Journal = Min. J.
Mining Magazine = Min. Mag.
Minneapolis District Dental Journal = Minneap. Dist. Dent. J.
Minnesota Medicine = Minn. Med.
Minnesota Nursing Accent = Minn. Nurs. Accent
Minority Nurse Newsletter = Minor. Nurse Newsl.
Mississippi Dental Association Journal = Miss. Dent. Assoc. J.
Mississippi RN = Miss. RN
Missouri Dental Journal = Mo. Dent. J.
Missouri Medicine = Mo. Med.
Missouri Nurse = Mo. Nurse
Mitochondrion = Mitochondrion
Mitteilungen - Gesellschaft Deutscher Chemiker - Fachgruppe Geschichte der Chemie = Mitt. Gesell. Dtscher. Chem. Fachgruppe Gesch. Chem.
Mitteilungen der Deutschen Pharmazeutischen Gesellschaft und der Pharmazeutischen Gesellschaft der DDR = Mitt. Dtsch. Pharm. Ges. Pharm. Ges. DDR
Mitteilungen Internationale Vereinigung fur Theoretische und Angewandte Limnologie = Mitt. Int. Ver. Theor. Angew. Limnol.
Mitteilungsblatt - Chemische Gesellschaft der Deutschen Demokratischen Republik = Mitteilungsbl. - Chem. Ges. D. D. R.
MLM Reports = MLM Rep.
MLN Bulletin = MLN Bull.
MLO; Medical Laboratory Observer = MLO. Med. Lab. Obs.
MMW Fortschritte der Medizin = MMW Fortschr. Med.
MMW; Munchener Medizinische Wochenschrift = MMW Munch. Med. Wochenschr.
MMWR CDC Surveillance Summaries = MMWR CDC Surveill. Summ.
MMWR Surveillance Summaries = MMWR Surveill. Summ.
MMWR; Morbidity and Mortality Weekly Report = MMWR Morb. Mortal. Wkly. Rep.
MNA Accent = MNA Accent
Mobius = Mobius
Modelling and Simulation in Materials Science and Engineering = Modell. Simul. Mater. Sci. Eng.
Modelling Measurement & Control C = Modell. Meas. Control C
Modern Concepts of Cardiovascular Disease = Mod. Concepts Cardiovasc. Dis.
Modern Dental Practice = Mod. Dent. Pract.
Modern Drug Discovery = Mod. Drug Discovery
Modern Healthcare (Short Term Care) = Mod. Healthc. (Short Term Care)
Modern Healthcare = Mod. Healthc.
Modern Hospital = Mod. Hosp.
Modern Medicine of Asia = Mod. Med. Asia
Modern Midwife = Mod. Midwife
Modern Nursing Home = Mod. Nurs. Home
Modern Pathology = Mod. Pathol.
Modern Physics Letters A = Mod. Phys. Lett. A
Modern Physics Letters B = Mod. Phys. Lett. B
Modern Problems in Ophthalmology = Mod. Probl. Ophthalmol.
Modern Problems in Paediatrics = Mod. Probl. Paediatr.
Modern Problems of Pharmacopsychiatry = Mod. Probl. Pharmacopsychiatry
Modern Treatment = Mod. Treat.
Modern Trends in Immunology = Mod. Trends Immunol.
Modern Trends in Medical Virology = Mod. Trends Med. Virol.
Modern Trends in Neurology = Mod. Trends Neurol.
Modern Trends in Orthopaedics = Mod. Trends Orthop.
Modern Trends in Plastic Surgery = Mod. Trends Plast. Surg.
Modern Trends in Radiotherapy = Mod. Trends Radiother.
Modern Trends in Rheumatology = Mod. Trends Rheumatol.
Modern Trends in Surgery = Mod. Trends Surg.
Modern Veterinary Practice = Mod. Vet. Pract.
Molecular and Biochemical Parasitology = Mol. Biochem. Parasitol.
Molecular and Cell Biology of Human Diseases Series = Mol. Cell Biol. Hum. Dis. Ser.
Molecular and Cellular Biochemistry = Mol. Cell. Biochem.
Molecular and Cellular Biology = Mol. Cell. Biol.
Molecular and Cellular Biomechanics = Mol. Cell. Biomech.
Molecular and Cellular Endocrinology = Mol. Cell. Endocrinol.
Molecular and Cellular Neuroscience = Mol. Cell. Neurosci.
Molecular and Cellular Neurosciences = Mol. Cell. Neurosci.
Molecular and Cellular Pharmacology = Mol. Cell. Pharm.
Molecular and Cellular Probes = Mol. Cell. Probes
Molecular and Cellular Proteomics = Mol. Cell. Proteomics
Molecular and Cellular Therapies = Mol. Cell. Ther.
Molecular and Chemical Neuropathology = Mol. Chem. Neuropathol.
Molecular and General Genetics = Mol. Gen. Genet.
Molecular and Supramolecular Photochemistry = Mol. Supramol. Photochem.
Molecular Aspects of Medicine = Mol. Aspects Med.
Molecular Astrophysics = Mol. Astrophys.
Molecular Biology (New York, NY, United States, English Edition) = Mol. Biol. (N. Y., NY, U. S., Engl. Ed.)
Molecular Biology = Mol. Biol.
Molecular Biology and Evolution = Mol. Biol. Evol.
Molecular Biology and Medicine = Mol. Biol. Med.
Molecular Biology of the Cell = Mol. Biol. Cell
Molecular Biology Reports = Mol. Biol. Rep.
Molecular Biology, Biochemistry and Biophysics = Mol. Biol. Biochem. Biophys.
Molecular Biosystems = Mol. Biosyst.
Molecular Biotechnology = Mol. Biotechnol.
Molecular Biotherapy = Mol. Biother.
Molecular Brain Research = Mol. Brain Res.
Molecular Breeding = Mol. Breed.
Molecular Cancer = Mol. Cancer
Molecular Cancer Research = Mol. Cancer Res.
Molecular Cancer Therapeutics = Mol. Cancer Ther.
Molecular Carcinogenesis = Mol. Carcinog.
Molecular Cell = Mol. Cell
Molecular Cell Biology Research Communications = Mol. Cell Biol. Res. Commun.
Molecular Crystals & Liquid Crystals = Mol. Cryst. Liq. Cryst.
Molecular Crystals and Liquid Crystals = Mol. Cryst. Liq. Cryst.
Molecular Crystals and Liquid Crystals Science and Technology Section A = Mol. Cryst. Liq. Cryst. Sci. Technol., Sect. A
Molecular Crystals and Liquid Crystals Science and Technology Section C = Mol. Cryst. Liq. Cryst. Sci. Technol., Sect. C
Molecular Diagnosis = Mol. Diagn.
Molecular Diagnosis and Therapy = Mol. Diagn. Ther.
Molecular Diversity = Mol. Diversity
Molecular Ecology = Mol. Ecol.
Molecular Ecology Resources = Mol. Ecol. Resour.
Molecular Endocrinology = Mol. Endocrinol.
Molecular Genetic Medicine = Mol. Genet. Med.
Molecular Genetics & Genomic Medicine = Mol. Genet. Genomic Med.
Molecular Genetics and Genomics = Mol. Genet. Genomics
Molecular Genetics and Metabolism = Mol. Genet. Metab.
Molecular Genetics and Metabolism Reports = Mol. Genet. Metab. Rep.
Molecular Human Reproduction = Mol. Hum. Reprod.
Molecular Imaging & Biology = Mol. Imag. Biol.
Molecular Imaging = Mol. Imaging
Molecular Imaging and Biology = Mol. Imaging Biol.
Molecular Immunology = Mol. Immunol.
Molecular Informatics = Mol. Inf.
Molecular Interventions = Mol. Interventions
Molecular Marine Biology and Biotechnology = Mol. Mar. Biol. Biotechnol.
Molecular Medicine = Mol. Med.
Molecular Medicine Reports = Mol. Med. Rep.
Molecular Medicine Today = Mol. Med. Today
Molecular Membrane Biology = Mol. Membr. Biol.
Molecular Microbiology = Mol. Microbiol.
Molecular Neurobiology = Mol. Neurobiol.
Molecular Neurodegeneration = Mol. Neurodegener.
Molecular Nutrition & Food Research = Mol. Nutr. Food Res.
Molecular Nutrition and Food Research = Mol. Nutr. Food Res.
Molecular Pain = Mol. Pain
Molecular Pathology = Mol. Pathol.
Molecular Pharmaceutics = Mol. Pharmaceutics
Molecular Pharmacology = Mol. Pharmacol.
Molecular Phylogenetics and Evolution = Mol. Phylogenet. Evol.
Molecular Physics = Mol. Phys.
Molecular Plant Pathology = Mol. Plant Pathol
Molecular Plant-Microbe Interactions = Mol. Plant. Microbe Interact.
Molecular Psychiatry = Mol. Psychiatry
Molecular Reproduction and Development = Mol. Reprod. Dev.
Molecular Simulation = Mol. Simul.
Molecular Systems Biology = Mol. Syst. Biol.
Molecular Therapy - Methods & Clinical Development = Mol. Ther. Methods Clin. Dev.
Molecular Therapy = Mol. Ther.
Molecular Therapy — Oncolytics = Mol. Ther. Oncolytics
Molecular Toxicology = Mol. Toxicol.
Molecular Urology = Mol. Urol.
Molecular Vision = Mol. Vision
Molecules = Molecules
Molecules and Cells = Mol. Cells
Molekuliarna Meditsina = Mol. Med. (Sofia)
Molekuliarnaia Biologiia = Mol. Biol. (Mosk.)
Molekuliarnaia Genetika, Mikrobiologiia i Virusologia = Mol. Gen. Mikrobiol. Virusol.
Monaldi Archives for Chest Disease = Monaldi Arch. Chest Dis.
Monatshefte fuer Chemie = Monatsh. Chem.
Monatshefte fur Chemie = Monatsh. Chem.
Monatshefte fur Veterinarmedizin = Monatsh. Veterinarmed.
Monatsschrift Deutscher Zahnarzte; Der Freie Zahnarzt = Monatsschr. Dtsch. Zahnarzte Freie Zahnarzt
Monatsschrift fur Brauwissenschaft = Monatsschr. Brauwiss.
Monatsschrift fur Kinderheilkunde = Monatsschr. Kinderheilkd.
Monatsschrift fur Ohrenheilkunde und Laryngo-Rhinologie = Monatsschr. Ohrenheilkd. Laryngorhinol.
Monatsschrift fur Unfallheilkunde = Monatsschr. Unfallheilkd.
Monatsschrift fur Unfallheilkunde, Versicherungs-, Versorgungs- und Verkehrsmedizin = Monatsschr. Unfallheilkd. Versicher. Versorg. Verkehrsmed.
Monatsschrift Kinderheilkunde = Monatsschr. Kinderheilkd.
Monde Dentaire = Monde Dent.
Mondo Odontostomatologico = Mondo Odontostomatol.
Mondo Ortodontico = Mondo Ortod.
Monograph of the American Association of Mental Deficiency = Monogr. Am. Assoc. Ment. Defic.
Monographien aus dem Gesamtgebiete der Neurologie und Psychiatrie = Monogr. Gesamtgeb. Neurol. Psychiatr. (Berlin)
Monographien aus dem Gesamtgebiete der Psychiatrie. Psychiatry Series = Monogr. Gesamtgeb. Psychiatr. Psychiatry Ser.
Monographs in Allergy = Monogr. Allergy
Monographs in Clinical Cytology = Monogr. Clin. Cytol.
Monographs in Developmental Biology = Monogr. Dev. Biol.
Monographs in Human Genetics = Monogr. Hum. Genet.
Monographs in Neural Sciences = Monogr. Neural Sci.
Monographs in Oral Science = Monogr. Oral Sci.
Monographs in Paediatrics = Monogr. Paediatr.
Monographs in Pathology = Monogr. Pathol.
Monographs in Population Biology = Monogr. Popul. Biol.
Monographs in the Surgical Sciences = Monogr. Surg. Sci.
Monographs in Virology = Monogr. Virol.
Monographs of the American Association on Mental Deficiency = Monogr. Am. Assoc. Ment. Defic.
Monographs of the American Association on Mental Retardation = Monogr. Am. Assoc. Ment. Retard.
Monographs of the Physiological Society = Monogr. Physiol. Soc.
Monographs of the Society for Research in Child Development = Monogr. Soc. Res. Child Dev.
Monographs on Atherosclerosis = Monogr. Atheroscler.
Monographs on Endocrinology = Monogr. Endocrinol.
Monthly Bulletin of the Ministry of Health and the Public Health Laboratory Service = Mon. Bull. Minist. Health Public Health Lab. Serv.
Monthly Labor Review = Mon. Labor Rev.
Monthly Notices of the Royal Astronomical Society = Mon. Not. R. Astron. Soc.
Monthly Notices of the Royal Astronomical Society Letters = Mon. Not. R. Astron. Soc. Lett.
Monthly Vital Statistics Report = Mon. Vital Stat. Rep.
Monthly Weather Review = Mon. Weather Rev.
Montpellier Medical = Montp. Med.
Morfologiia = Morfologiia
Morphologia Medica = Morphol. Med.
Morphologiai es Igazsagugyi Orvosi Szemle = Morphol. Igazsagugyi Orv. Sz.
Morphologie = Morphologie
Morphologie et Embryologie = Morphol. Embryol. (Bucur.)
Moscow University Chemistry Bulletin = Moscow Univ. Chem. Bull.
Moscow University Geology Bulletin = Moscow Univ. Geol. Bull.
Moscow University Mechanics Bulletin = Moscow Univ. Mech. Bull.
Moscow University Physics Bulletin = Moscow Univ. Phys. Bull.
Motor Control = Motor Control
Mount Sinai Journal of Medicine = Mt. Sinai J. Med.
Mountain Geologist = Mt. Geol.
Mountain Research and Development = Mt. Res. Dev.
Movement Disorders = Mov. Disord.
Movement Ecology = Mov. Ecol.
MPS; Medical Products Salesman = MPS
MRS Bulletin = MRS Bull.
MRS Communications = MRS Commun.
MRS Internet Journal of Nitride Semiconductor Research = MRS Internet J. Nitride Semicond. Res.
MSDA Journal = MSDA J.
Mucopolysaccharides Biochimica et Biophysica Acta, Specialized Section on Mucoproteins and Mucopolysaccharides = Biochim. Biophys. Acta, Spec. Sect. Mucoproteins;BBASFB;
Mull und Abfall = Mull Abfall
Multibody System Dynamics = Multibody Sys.Dyn.
Multidimensional Systems and Signal Processing = Multidimension. Syst. Signal Process.
Multiple Sclerosis = Mult. Scler.
Multis = Multis
Multiscale Modeling and Simulation = Multiscale Model. Simul.
Munca Sanitara = Munca Sanit.
Munchener Medizinische Wochenschrift = Munch. Med. Wochenschr.
Mund-, Kiefer- und Gesichtschirurgie = Mund. Kiefer. Gesichtschir.
Munnpleien = Munnpleien
Muscle and Nerve = Muscle Nerve
Muscle and Nerve. Supplement = Muscle Nerve. Suppl.
Muscle Biology = Muscle Biol.
Musculoskeletal Care = Musculoskeletal Care
Mutagenesis = Mutagenesis
Mutation Research = Mutat. Res.
Mutation Research Letters = Mutat. Res. Lett.
Mutation Research, DNA Repair = Mutat. Res. DNA Repair
Mutation Research, DNA Repair Reports = Mutat. Res. DNA Repair Rep.
Mutation Research, DNAging: Genetic Instability and Aging = Mutat. Res.  DNAging: Genet. Instab. Aging
Mutation Research, Environmental Mutagenesis and Related Subjects = Mutat. Res. Environ. Mutagen. Relat. Subj.
Mutation Research, Fundamental and Molecular Mechanisms of Mutagenesis = Mutat. Res. Fundam. Mol. Mech. Mutagen.
Mutation Research, Genetic Toxicology = Mutat. Res. Genet. Toxicol.
Mutation Research, Genetic Toxicology and Environmental Mutagenesis = Mutat. Res. Genet. Toxicol. Environ. Mutagen.
Mutation Research, Genetic Toxicology Testing = Mutat. Res. Genet. Toxicol. Test.
Mutation Research, Mutation Research Genomics = Mutat. Res.  Mutat. Res. Genomics
Mutation Research, Reviews in Genetic Toxicology = Mutat. Res. Rev. Genet. Toxicol.
Mutation Research, Reviews in Mutation Research = Mutat. Res. Rev. Mutat. Res.
Mycologia = Mycologia
Mycological Research = Mycol. Res.
Mycopathologia = Mycopathologia
Mycopathologia et Mycologia Applicata = Mycopathol. Mycol. Appl.
Mycoses = Mycoses
Mycotoxin Research = Mycotoxin Res.
Mykosen = Mykosen
Mykosen. Supplement = Mykosen. Suppl.
N and HC Perspectives on Community = N HC Perspect. Community
NAACOG Newsletter = NAACOG Newsl.
NAACOG Technical Bulletin = NAACOG Tech. Bull.
NAACOG's Clinical Issues in Perinatal and Women's Health Nursing = NAACOGs Clin. Issu. Perinat. Womens Health Nurs.
NACDL Journal = NACDL J.
Nachrichten aus Chemie Technik und Laboratorium = Nachr. Chem. Tech. Lab.
Nachrichten aus der Chemie = Nachr. Chem.
Nachtrichtenblatt des Deutschen Pflanzenschutzdienstes = Nachrichtenbl. Dtsch. Pflanzenschutzdienst
NACTA Journal = NACTA J.
NADL Journal = NADL J.
Nagoya Journal of Medical Science = Nagoya J. Med. Sci.
Nagoya Medical Journal = Nagoya Med. J.
NAHAM Management Journal = NAHAM Manage. J.
Nahrung = Nahrung
Naika (Internal Medicine) = Naika
Naika Hokan (Japanese Archives of Internal Medicine) = Naika Hokan
Nan Fang Yi Ke Da Xue Xue Bao (Journal of Southern Medical University) = Nan Fang Yi Ke Da Xue Xue Bao
Nano Communication Networks = Nano Commun. Networks
Nano Convergence = Nano Convergence
Nano Letters = Nano Lett.
Nano Research = Nano Res.
Nano Today = Nano Today
NanoBiotechnology = NanoBiotechnology
Nanomaterials and Nanotechnology = Nanomater. Nanotechnol.
Nanomedicine = Nanomedicine
Nanomedicine: Nanotechnology, Biology and Medicine = Nanomed. Nanotechnol. Biol. Med.
Nanoscale and Microscale Thermophysical Engineering = Nanoscale Microscale Thermophys. Eng.
Nanoscale Horizons = Nanoscale Horiz.
Nanoscale Research Letters = Nanoscale Res. Lett.
Nanoscience and Nanotechnolog Letters = Nanosci. Nanotechnol. Lett.
Nanostructured Materials = Nanostruct. Mater.
Nanotechnologies in Russia = Nanotechnol. Russ.
NANR News = NANR News
Narodno Zdravlje = Nar. Zdrav.
NASNewsletter = Nasnewsletter
Nasu Suteshon (Journal of Nursing Administration for Patients) = Nasu Suteshon
Nation's Business = Nations Bus.
National Cancer Institute Monographs = Natl. Cancer Inst. Monogr.
National Cancer Institute Research Report = Natl. Cancer Inst. Res. Rep.
National Clearinghouse for Poison Control Centers Bulletin = Natl. Clgh. Poison Control Cent. Bull.
National Conference on Dental Public Relations = Natl. Conf. Dent. Public Relat.
National Dental Association Journal = Natl. Dent. Assoc. J.
National Dental Health Conference = Natl. Dent. Health Conf.
National Engineer = Natl. Eng.
National Forum on Hospital and Health Affairs = Natl. Forum Hosp. Health Aff.
National Hospital and Health Care = Natl. Hosp. Health Care
National Institute of Animal Health Quarterly = Natl. Inst. Anim. Health Q. (Tokyo)
National Institute on Drug Abuse Research Monograph Series = Natl. Inst. Drug Abuse Res. Monogr. Ser.
National Institutes of Health Consensus Development Conference Consensus Statement = Natl. Inst. Health Consens. Dev. Conf. Consens. Statement
National Institutes of Health Consensus Development Conference Summaries = Natl. Inst. Health Consens. Dev. Conf. Summ.
National Institutes of Health Consensus Development Conference Summary = Natl. Inst. Health Consens. Dev. Conf. Summ.
National Journal = Natl. J. (Wash.)
National Medical Care Utilization and Expenditure Survey. Series B, Descriptive Report = Natl. Med. Care Util. Expend. Surv. B.
National Medical Care Utilization and Expenditure Survey. Series C, Analytical Report = Natl. Med. Care Util. Expend. Surv. C.
National Medical Journal of India = Natl. Med. J. India
National Medical-Legal Journal = Natl. Med. Leg. J.
National Network = Natl. Netw.
National Nosocomial Infections Study Report = Natl. Nosocomial Infect. Study Rep.
National Safety Congress Transactions = Natl. Saf. Congr. Trans.
National Safety News = Natl. Saf. News
National Science Review = Natl. Sci. Rev.
National Underwriter = Natl. Underwrit. [Life Health]
National Vital Statistics Reports = Natl. Vital Stat. Rep.
National Weather Digest = Natl. Wea. Dig.
NATNEWS = NATNEWS
NATO ASI Series, Series A: Life Sciences = NATO ASI Ser., Ser. A
NATO ASI Series, Series B: Physics = NATO ASI Ser., Ser. B
NATO ASI Series, Series C: Mathematical and Physical Sciences = NATO ASI Ser., Ser. C
NATO ASI Series, Series E: Applied Physics = NATO ASI Ser., Ser. E
NATO ASI Series, Series G: Ecological Sciences = NATO ASI Ser., Ser. G
NATO ASI Series, Series H: Cell Biology = NATO ASI Ser., Ser. H
NATO ASI Series, Series I: Global Environmental Change = NATO ASI Ser., Ser. I
Natonal Report on Subacute Care = Natl. Rep. Subacute Care
Natural Hazards and Earth System Sciences = Nat. Hazards Earth Syst. Sci.
Natural Hazards and Earth System Sciences Discussions = Nat. Hazards Earth Syst. Sci. Discuss.
Natural Hazards Review = Nat. Hazard. Rev.
Natural Immunity = Nat. Immun.
Natural Immunity and Cell Growth Regulation = Nat. Immun. Cell Growth Regul.
Natural Product Communications = Nat. Prod. Commun.
Natural Product Reports = Nat. Prod. Rep.
Natural Product Research = Nat. Prod. Res.
Natural Product Research Part A: Structure and Synthesis = Nat. Prod. Res., Part A
Natural Product Research Part B: Bioactive Natural Products = Nat. Prod. Res. Part B
Natural Product Sciences = Nat. Prod. Sci.
Natural Products Communications = Nat. Prod. Commun.
Natural Products Letters = Nat. Prod. Lett.
Natural Resource Modeling = Nat. Resour. Model.
Natural Resources Forum = Nat. Resour. Forum
Natural Resources Journal = Nat. Resour. J.
Natural Resources Research = Nat. Resour. Res.
Natural Rubber Research = Nat. Rubber Res.
Natural Toxins = Nat. Toxins
Nature (London, United Kingdom) = Nature (London, U. K.)
Nature = Nature
Nature Biotechnology = Nat. Biotechnol.
Nature Cell Biology = Nat. Cell Biol.
Nature Chemical Biology = Nat. Chem. Biol.
Nature Chemistry = Nat. Chem.
Nature Clinical Practice. Cardiovascular Medicine = Nat. Clin. Pract. Cardiovasc. Med.
Nature Clinical Practice. Endocrinology and Metabolism = Nat. Clin. Pract. Endocrinol. Metab.
Nature Clinical Practice. Gastroenterology and Hepatology = Nat. Clin. Pract. Gastroenterol. Hepatol.
Nature Clinical Practice. Nephrology = Nat. Clin. Pract. Nephrol.
Nature Clinical Practice. Neurology = Nat. Clin. Pract. Neurol.
Nature Clinical Practice. Oncology = Nat. Clin. Pract. Oncol.
Nature Clinical Practice. Rheumatology = Nat. Clin. Pract. Rheumatol.
Nature Clinical Practice. Urology = Nat. Clin. Pract. Urol.
Nature Communications = Nat. Commun.
Nature Genetics = Nat. Genet.
Nature Geoscience = Nat. Geosci.
Nature Immunology = Nat. Immunol.
Nature Materials = Nat. Mater.
Nature Medicine (New York, NY, United States) = Nat. Med. (N. Y., NY, U. S.)
Nature Medicine = Nat. Med.
Nature Methods = Nat. Methods
Nature Nanotechnology = Nat. Nanotechnol.
Nature Neuroscience = Nat. Neurosci.
Nature Photonics = Nat. Photonics
Nature Physics = Nat. Phys.
Nature Plants = Nat. Plants
Nature Protocols = Nat. Protoc.
Nature Reviews Cancer = Nat. Rev. Cancer
Nature Reviews Cardiology = Nat. Rev. Cardiol.
Nature Reviews Drug Discovery = Nat. Rev. Drug Discovery
Nature Reviews Endrocrinology = Nat. Rev. Endocrinol.
Nature Reviews Genetics = Nat. Rev. Genet.
Nature Reviews Immunology = Nat. Rev. Immunol.
Nature Reviews Microbiology = Nat. Rev. Microbiol.
Nature Reviews Molecular Cell Biology = Nat. Rev. Mol. Cell Biol.
Nature Reviews Nephrology = Nat. Rev. Nephrol.
Nature Reviews Neuroscience = Nat. Rev. Neurosci.
Nature Reviews. Cancer = Nat. Rev. Cancer
Nature Reviews. Drug Discovery = Nat. Rev. Drug Discov.
Nature Reviews. Genetics = Nat. Rev. Genet.
Nature Reviews. Immunology = Nat. Rev. Immunol.
Nature Reviews. Microbiology = Nat. Rev. Microbiol.
Nature Reviews. Molecular Cell Biology = Nat. Rev. Mol. Cell Biol.
Nature Reviews. Neuroscience = Nat. Rev. Neurosci.
Nature Structural & Molecular Biology = Nat. Struct. Mol. Biol.
Nature Structural and Molecular Biology = Nat. Struct. Mol. Biol.
Nature Structural Biology = Nat. Struct. Biol.
Nature, Environment and Pollution Technology = Nat. Environ. Pollut. Technol.
Nature. New Biology = Nature. New Biol.
Naturschutz und Landschaftsplanung = Naturschutz Landschaftsplan.
Naturwissenschaft im Unterricht Chemie = Naturwiss. Unterr. Chem.
Naturwissenschaft im Unterricht Physik = Naturwiss. Unterr. Phys.
Naturwissenschaften = Naturwissenschaften
Naturwissenschaftliche Rundschau = Naturwiss. Rundschau
Naturwissenschaftliche Wochenschrift = Naturwiss. Wochenschr.
Nauchni Trudove na Nauchno-Izsledovatelskiia Stomatologichen Institut = Nauchni Tr. Nauchnoizsled. Stomatol. Inst. (Sofiia)
Nauchni Trudove na Visshiia Meditsinski Institut, Sofiia = Nauchni Tr. Vissh. Med. Inst. Sofiia
Naunyn-Schmiedeberg's Archives of Pharmacology = Naunyn. Schmiedebergs Arch. Pharmacol.
Naunyn-Schmiedebergs Archiv fur Experimentelle Pathologie und  Pharmacologie = Naunyn-Schmiedeberg's Arch. Exp. Pathol. Pharmacol.
Naunyn-Schmiedebergs Archiv fur Experimentelle Pathologie und Pharmakologie = Naunyn. Schmiedebergs Arch. Exp. Pathol. Pharmakol.
Naunyn-Schmiedebergs Archiv fur Pharmakologie = Naunyn. Schmiedebergs Arch. Pharmakol.
Naval Engineers Journal = Nav. Eng. J.
Naval Research Logistics = Nav. Res. Logist.
Navy Medicine = Navy Med.
NCI Monographs = NCI Monogr.
NCSDHA Dental Hygienist = NCSDHA Dent. Hyg.
NDA Journal = NDA J.
NDT and E International = NDT and E Int.
NDT International = NDT Int.
Near Surface Geophysics = Near Surf. Geophys.
Nebraska Medical Journal = Nebr. Med. J.
Nebraska Nurse = Nebr. Nurse
Nebraska State Medical Journal = Nebr. State Med. J.
Nebraska Symposium on Motivation = Nebr. Symp. Motiv.
NEC Journal of Advanced Technology = NEC J. Adv. Technol.
NEC Technical Journal = NEC Tech. J.
Nederlands Militair Geneeskundig Tijdschrift = Ned. Milit. Geneeskd. Tijdschr.
Nederlands Tandartsenblad = Ned. Tandartsenbl.
Nederlands Tijdschrift voor de Psychologie en haar Grensgebieden = Ned. Tijdschr. Psychol.
Nederlands Tijdschrift voor Geneeskunde = Ned. Tijdschr. Geneeskd.
Nederlands Tijdschrift voor Gerontologie = Ned. Tijdschr. Gerontol.
Nederlands Tijdschrift voor Natuurkunde = Ned. Tijdschr. Natuurkd.
Nederlands Tijdschrift voor Tandheelkunde = Ned. Tijdschr. Tandheelkd.
Nederlandsch Tijdschrift voor Verloskunde en Gynaecologie = Ned. Tijdschr. Verloskd. Gynaecol.
Neftekhimiya = Neftekhimiya
Neftyanoe Khozyaistvo (Petroleum Industry) = Neft. Khoz.
NEHW Health Watch = NEHW Health Watch
Neirofiziologiia = Neirofiziologiia
Neonatal Intensive Care = Neonatal Intensive Care
Neonatal Network = Neonatal Netw.
Neonatology = Neonatology
Neoplasia = Neoplasia
Neoplasma = Neoplasma
Neoplastic Disease at Various Sites = Monogr. Neoplast. Dis. Var. Sites
Neorganicheskie Materialy = Neorg. Mater.
Neotropical Entomology = Neotrop. Entomol.
Nephrologie = Nephrologie
Nephrologie et Therapeutique = Nephrol. Ther.
Nephrology News and Issues = Nephrol. News Issues
Nephrology Nurse = Nephrol. Nurse
Nephrology, Dialysis, Transplantation = Nephrol. Dial. Transplant.
Nephron = Nephron
Nephron. Clinical Practice = Nephron Clin. Pract.
Nephron. Experimental Nephrology = Nephron Exp. Nephrol.
Nephron. Physiology = Nephron Physiol.
Nervenarzt = Nervenarzt
Nervnaia Sistema = Nerv. Sist.
Nestle Nutrition Workshop Series. Clinical and Performance Programme = Nestle Nutr. Workshop Ser. Clin. Perform. Programme
Netherlands Journal of Geosciences = Neth. J. Geosci.
Netherlands Journal of Medicine = Neth. J. Med.
Netherlands Journal of Sea Research = Neth. J. Sea Res.
Netherlands Journal of Surgery = Neth. J. Surg.
Network = Network
Neue Munchner Beitrage zur Geschichte der Medizin und Naturwissenschaften. Medizinhistorische Reihe = Neue Munch. Beitr. Gesch. Med. Naturwiss. Medizinhist. Reihe
Neues Jahrbuch fuer Mineralogie, Abhandlungen = Neues Jahrb. Mineral., Abh.
Neues Jahrbuch fur Mineralogie, Abhandlungen = Neues Jahrb. Mineral. Abh.
Neues Jahrbuch fur Mineralogie, Geologie und Palaeontologie, Abhandlungen Abteiling A: Mineralogie, Petrographie = Neues Jahrb. Mineral. Geol. Palaeontol. Abh. Abt. A
Neues Jahrbuch fur Mineralogie, Geologie und Palaeontologie, Abhandlungen Abteiling B: Geologie, Palaeontologie = Neues Jahrb. Mineral. Geol. Palaeontol. Abh. Abt. B
Neues Jahrbuch fur Mineralogie, Geologie und Palaeontologie, Referate = Neues Jahrb. Mineral. Geol. Palaeontol. Ref.
Neues Jahrbuch fur Mineralogie, Monatshefte = Neues Jahrb. Mineral. Monatsh..
Neural Computation = Neural Comput.
Neural Plasticity = Neural Plast.
Neural Regeneration Research = Neural Regener. Res.
Neuro-Chirurgie = Neurochirurgie.
Neuro-Degenerative Diseases = Neurodegener. Dis.
Neuro-oncology = Neuro-oncol.
Neurobehavioral Toxicology = Neurobehav. Toxicol.
Neurobehavioral Toxicology and Teratology = Neurobehav. Toxicol. Teratol.
Neurobiology = Neurobiology
Neurobiology of Aging = Neurobiol. Aging
Neurobiology of Disease = Neurobiol. Dis.
Neurobiology of Learning and Memory = Neurobiol. Learn. Mem.
Neurobiology of Stress = Neurobiol. Stress
Neurochemical Pathology = Neurochem. Pathol.
Neurochemical Research = Neurochem. Res.
Neurochemistry International = Neurochem. Int.
Neurochirurgia = Neurochirurgia (Stuttg.)
Neurocirugia = Neurocirugia
Neurocritical Care = Neurocrit. Care
Neurodegeneration = Neurodegeneration
Neuroendocrinology = Neuroendocrinology
Neuroepidemiology = Neuroepidemiology
Neurofibromatosis = Neurofibromatosis
Neurogastroenterology and Motility = Neurogastroenterol. Motil.
Neurogenetics = Neurogenetics
Neuroimage = Neuroimage
Neuroimaging Clinics of North America = Neuroimaging Clin. N. Am.
Neuroimmunomodulation = Neuroimmunomodulation
Neuroinformatics = Neuroinformatics
Neurologia = Neurologia
Neurologia Croatica = Neurol. Croat.
Neurologia i Neurochirurgia Polska = Neurol. Neurochir. Pol.
Neurologia Medico-Chirurgica = Neurol. Med. Chir. (Tokyo)
Neurologia, Neurochirurgia i Psychiatria Polska = Neurol. Neurochir. Psychiatr. Pol.
Neurologia, Psihiatria, Neurochirurgia = Neurol. Psihiatr. Neurochir.
Neurologia-Neurocirugia-Psiquiatria = Neurol. Neurocir. Psiquiatr.
Neurologic Clinics = Neurol. Clin.
Neurological Research = Neurol. Res.
Neurological Sciences = Neurol. Sci.
Neurologie et Psychiatrie = Neurol. Psychiatr. (Bucur.)
Neurologija = Neurologija
Neurology = Neurology
Neurology and Clinical Neurophysiology = Neurol. Clin. Neurophysiol.
Neurology India = Neurol. India
Neurology, Neurophysiology, and Neuroscience = Neurol. Neurophysiol. Neurosci.
Neuromolecular Medicine = Neuromolecular Med.
Neuromuscular Disorders = Neuromuscul. Disord.
Neuron = Neuron
Neuropadiatrie = Neuropadiatrie
Neuropathology and Applied Neurobiology = Neuropathol. Appl. Neurobiol.
Neuropatologia Polska = Neuropatol. Pol.
Neuropediatrics = Neuropediatrics
Neuropeptides (Amsterdam, Netherlands) = Neuropeptides (Amsterdam, Neth.)
Neuropeptides = Neuropeptides
Neuropharmacology = Neuropharmacology
Neurophysiologie Clinique = Neurophysiol. Clin.
Neuropsihijatrija = Neuropsihijatrija
Neuropsychiatric Disease and Treatment = Neuropsychiatr. Dis. Treat.
Neuropsychiatrie de l'Enfance et de l'Adolescence = Neuropsychiatr. Enfance Adolesc.
Neuropsychiatry, Neuropsychology, and Behavioral Neurology = Neuropsychiatry. Neuropsychol. Behav. Neurol.
Neuropsychobiology = Neuropsychobiology
Neuropsychologia = Neuropsychologia
Neuropsychology = Neuropsychology
Neuropsychology Review = Neuropsychol. Rev.
Neuropsychopharmacology = Neuropsychopharmacology
Neuroradiology = Neuroradiology
Neurorehabilitation and Neural Repair = Neurorehabil. Neural Repair
Neuroreport = Neuroreport
Neurorx = Neurorx
Neuroscience (Oxford, United Kingdom) = Neuroscience (Oxford, U. K.)
Neuroscience = Neuroscience
Neuroscience and Behavioral Physiology = Neurosci. Behav. Physiol.
Neuroscience and Biobehavioral Reviews = Neurosci. Biobehav. Rev.
Neuroscience Letters = Neurosci. Lett.
Neuroscience Letters. Supplement = Neurosci. Lett. Suppl.
Neuroscience Research = Neurosci. Res.
Neuroscience Research. Supplement = Neurosci. Res. Suppl.
Neurosciences Research = Neurosci. Res. (N. Y.)
Neurosciences Research Program Bulletin = Neurosci. Res. Program Bull.
Neurosignals = Neurosignals
Neurosurgery = Neurosurgery
Neurosurgery Clinics of North America = Neurosurg. Clin. N. Am.
Neurosurgical Focus = Neurosurg. Focus
Neurosurgical Review = Neurosurg. Rev.
Neurotoxicity Research = Neurotoxic. Res.
Neurotoxicology = Neurotoxicology
Neurotoxicology and Teratology = Neurotoxicol. Teratol.
Neurotoxins = Neurotoxins
Neurourology and Urodynamics = Neurourol. Urodyn.
Nevada Nurses Association Quarterly Newsletter = Nev. Nurses Assoc. Q. Newsl.
Nevada RNformation = Nev. Rnformation
New Astronomy = New Astron.
New Astronomy Reviews = New Astron. Rev.
New Biologist = New Biol.
New Biotechnology = New Biotechnol.
New Carbon Materials = New Carbon Mater.
New Comprehensive Biochemistry = New Compr. Biochem.
New Dentist = New Dent.
New Diamond and Frontier Carbon Technology = New Diamond Front. Carbon Technol.
New Directions for Child and Adolescent Development = New Dir. Child Adolesc. Dev.
New Directions for Child Development = New Dir. Child Dev.
New Directions for Mental Health Services = New Dir. Ment. Health Serv.
New Directions for Youth Development = New Dir. Youth Dev.
New Egyptian Journal of Microbiology = New Egypt. J. Microbiol.
New England and Regional Allergy Proceedings = N. Engl. Reg. Allergy Proc.
New England Journal of Human Services = N. Engl. J. Hum. Serv.
New England Journal of Medicine = N. Engl. J. Med.
New Era Nursing Image International = New Era Nurs. Image Int.
New Horizons = New Horiz.
New Horizons in Translational Medicine = New Horiz. Transl. Med.
New Istanbul Contribution to Clinical Science = New Istanbul Contrib. Clin. Sci.
New Jersey Healthcare = N. J. Healthc.
New Jersey League for Nursing News = N. J. League Nurs. News
New Jersey Medicine = N. J. Med.
New Jersey Nurse = N. J. Nurse
New Journal of Chemistry = New J. Chem.
New Journal of Physics = New J. Phys.
New Mexico Dental Journal = N. M. Dent. J.
New Mexico Nurse = N. M. Nurse
New Microbes New Infections = New Microbes New Infect.
New Microbiologica = New Microbiol.
New Negatives in Plant Science = New Negat. Plant Sci.
New Physician = New Physician
New Phytologist = New Phytol.
New Polymeric Materials = New Polym. Mater.
New Scientist = New Sci.
New York Journal of Dentistry = N. Y. J. Dent.
New York State Dental Journal = N. Y. State Dent. J.
New York State Journal of Medicine = N. Y. State J. Med.
New York State Nurse = N. Y. State Nurse
New York Times = N.Y. Times
New York Times Magazine = N. Y. Times Mag.
New York University Journal of Dentistry = N. Y. Univ. J. Dent.
New Zealand Dental Journal = N. Z. Dent. J.
New Zealand Geographer = N. Z. Geogr.
New Zealand Health and Hospital = N. Z. Health Hospital
New Zealand Hospital = N. Z. Hosp.
New Zealand Journal of Agricultural Research = N. Z. J. Agric. Res.
New Zealand Journal of Botany = N. Z. J. Botan.
New Zealand Journal of Crop and Horticultural Science = N. Z. J. Crop Hortic. Sci.
New Zealand Journal of Ecology = N. Z. J. Ecol.
New Zealand Journal of Forestry Science = N. Z. J. For. Sci.
New Zealand Journal of Geography = N. Z. J. Geogr.
New Zealand Journal of Geology and Geophysics = N. Z. J. Geol. Geophys.
New Zealand Journal of Marine and Freshwater Research = N. Z. J. Mar. Freshwater Res.
New Zealand Journal of Zoology = N. Z. J. Zool.
New Zealand Medical Journal = N. Z. Med. J.
New Zealand Nursing Forum = N. Z. Nurs. Forum
New Zealand Nursing Journal = N. Z. Nurs. J.
New Zealand School Dental Service Gazette = N. Z. Sch. Dent. Serv. Gaz.
New Zealand Veterinary Journal = N. Z. Vet. J.
News Bulletin, Indian Dental Association = News Bull. Indian Dent. Assoc.
News Letter, Florence Nightingale International Nurses Association = News Lett. Florence Nightingale Int. Nurs. Assoc.
News Letter, Maine State Nurses Association = News Lett. Maine State Nurses Assoc.
News Notes, Ohio Dental Journal = News Notes Ohio Dent. J.
Newsette = Newsette
Newsletter of Biomedical Safety and Standards = Newsl. Biomed. Saf. Stand.
Newsletter of the American Academy of Implant Dentistry = Newsl. Am. Acad. Implant Dent.
Newsletter, American Academy of Health Administration = Newsl. Am. Acad. Health Adm.
Newsletter, International Academy of Periodontology = Newsl. Int. Acad. Periodontol.
Newsletter, International College of Dentists, India Section = Newsl. Int. Coll. Dent. India Sect.
Newsletter, Springfield Dental Society = Newsl. Springfield Dent. Soc.
Newsletter, Wisconsin League for Nursing = Newsl. Wis. League Nurs.
Newsletters on Stratigraphy = Newsl. Stratigr.
Newsweek = Newsweek
NFPA Journal = NFPA J.
Nicaragua Odontologica = Nicar. Odontol.
Nichidai Koko Kagaku (Nihon University Journal of Oral Science) = Nichidai Koko Kagaku
Nicotine & Tobacco Research = Nicotine Tob. Res.
Nicotine and Tobacco Research = Nicotine Tob. Res.
NIDA Research Monograph = NIDA Res. Monogr.
Niedersachsisches Zahnarzteblatt = Niedersachs. Zahnarztebl.
Nigerian Dental Journal = Niger. Dent. J.
Nigerian Food Journal = Niger. Food J.
Nigerian Medical Journal = Niger. Med. J.
Nigerian Nurse = Niger. Nurse
NIH Consensus and State-of-the-Science Statements = NIH Consens. State Sci. Statements
NIH Consensus Statement = NIH Consens. Statement
NIH Guide for Grants and Contracts = NIH Guide Grants Contracts
NIHAE Bulletin = NIHAE Bull.
Nihon Ago Kansetsu Gakkai Zasshi = Nihon Ago Kansetsu Gakkai Zasshi
Nihon Arukoru Yakubutsu Igakkai Zasshi (Japanese Journal of Alcohol Studies and Drug Dependence) = Nihon Arukoru Yakubutsu Igakkai Zasshi
Nihon Hansenbyo Gakkai Zasshi (Japanese Journal of Leprosy) = Nihon Hansenbyo Gakkai Zasshi
Nihon Kango Kagakkai Shi (Journal of Japan Academy of Nursing Science) = Nihon Kango Kagakkaishi
Nihon Kokyuki Gakkai Zasshi (Journal of the Japanese Respiratory Society) = Nihon Kokyuki Gakkai Zasshi
Nihon Reoroji Gakkaishi = Nihon Reoroji Gakkaishi
Nihon Rinsho Meneki Gakkai Kaishi (Japanese Journal of Clinical Immunology) = Nihon Rinsho Meneki Gakkai Kaishi
Nihon Rinsho Shishubyo Danwakai Kaishi (Journal of the Japanese Society of Periodontists) = Nihon Rinsho Shishubyo Danwakai Kaishi
Nihon Shinkei Seishin Yakurigaku Zasshi (Japanese Journal of Psychopharmacology) = Nihon Shinkei Seishin Yakurigaku Zasshi
NIPH Annals = NIPH Ann.
Nippon Byori Gakkai Kaishi (Transactiones Societatis Pathologicae Japonicae) = Nippon Byori Gakkai Kaishi
Nippon Daicho Komonbyo Gakkai Zasshi (Journal of Japan Society of Colo-Proctology) = Nippon Daicho Komonbyo Gakkai Zasshi
Nippon Densenbyo Gakkai Zasshi = Nippon Densenbyo Gakkai Zasshi
Nippon Eiseigaku Zasshi (Japanese Journal of Hygiene) = Nippon Eiseigaku Zasshi
Nippon Funin Gakkai Zasshi (Japanese Journal of Fertility and Sterility) = Nippon Funin Gakkai Zasshi
Nippon Gan Chiryo Gakkai Shi (Journal of Japan Society for Cancer Therapy) = Nippon Gan Chiryo Gakkai Shi
Nippon Ganka Gakkai Zasshi (Acta Societatis Ophthalmologicae Japonicae) = Nippon Ganka Gakkai Zasshi
Nippon Ganka Kiyo (Folia Ophthalmologica Japonica. Bulletin of Japanese Ophthalmology) = Nippon Ganka Kiyo
Nippon Geka Gakkai Zasshi (Journal of Japan Surgical Society) = Nippon Geka Gakkai Zasshi
Nippon Geka Hokan (Archiv fur Japanische Chirurgie) = Nippon Geka Hokan.
Nippon Heikatsukin Gakkai Zasshi = Nippon Heikatsukin Gakkai Zasshi
Nippon Hifuka Gakkai Zasshi (Japanese Journal of Dermatology) = Nippon Hifuka Gakkai Zasshi
Nippon Hinyokika Gakkai Zasshi (Japanese Journal of Urology) = Nippon Hinyokika Gakkai Zasshi
Nippon Hoigaku Zasshi (Japanese Journal of Legal Medicine) = Nippon Hoigaku Zasshi
Nippon Hotetsu Shika Gakkai Zasshi = Nippon Hotetsu Shika Gakkai Zasshi
Nippon Igaku Hoshasen Gakkai Zasshi (Nippon Acta Radiologica) = Nippon Igaku Hoshasen Gakkai Zasshi
Nippon Ika Daigaku Zasshi (Journal of the Nippon Medical School) = Nippon Ika Daigaku Zasshi
Nippon Ishikai Zasshi (Journal of the Japan Medical Association) = Nippon Ishikai Zasshi
Nippon Ishinkin Gakkai Zasshi (Japanese Journal of Medical Mycology) = Nippon Ishinkin Gakkai Zasshi
Nippon Jibiinkoka Gakkai Kaiho = Nippon Jibiinkoka Gakkai Kaiho
Nippon Jinzo Gakkai Shi = Nippon Jinzo Gakkai Shi
Nippon Juigaku Zasshi (Japanese Journal of Veterinary Science) = Nippon Juigaku Zasshi
Nippon Ketsueki Gakkai Zasshi (Acta Haematologica Japonica) = Nippon Ketsueki Gakkai Zasshi
Nippon Kinzoku Gakkaishi = Nippon Kinzoku Gakkaishi
Nippon Koku Geka Gakkai Zasshi = Nippon Koku Geka Gakkai Zasshi
Nippon Kontakuto Renzu Gakkai Kaiin Dayori (Journal of Japan Contact Lens Society) = Nippon Kontakuto Renzu Gakkai Kaiin Dayori.
Nippon Koshu Eisei Zasshi (Japanese journal of Public Health) = Nippon Koshu Eisei Zasshi
Nippon Kyobu Geka Gakkai Zasshi (Journal of the Japanese Association for Thoracic Surgery) = Nippon Kyobu Geka Gakkai Zasshi
Nippon Kyobu Shikkan Gakkai Zasshi (Japanese Journal of Thoracic Diseases) = Nippon Kyobu Shikkan Gakkai Zasshi
Nippon Kyosei Shika Gakkai Zasshi (Journal of Japan Orthodontic Society) = Nippon Kyosei Shika Gakkai Zasshi
Nippon Naibunpi Gakkai Zasshi (Folia Endocrinologica Japonica) = Nippon Naibunpi Gakkai Zasshi
Nippon Naika Gakkai Zasshi (Journal of Japanese Society of Internal Medicine) = Nippon Naika Gakkai Zasshi
Nippon Rai Gakkai Zasshi (Japanese Journal of Leprosy) = Nippon Rai Gakkai Zasshi
Nippon Rinsho (Japanese Journal of Clinical Medicine) = Nippon Rinsho
Nippon Ronen Igakkai Zasshi (Japanese Journal of Geriatrics) = Nippon Ronen Igakkai Zasshi
Nippon Saikingaku Zasshi (Japanese Journal of Bacteriology) = Nippon Saikingaku Zasshi
Nippon Sanka Fujinka Gakkai Zasshi (Acta Obstetrica et Gynaecologica Japonica) = Nippon Sanka Fujinka Gakkai Zasshi
Nippon Seikeigeka Gakkai Zasshi (Journal of the Japanese Orthopaedic Association) = Nippon Seikeigeka Gakkai Zasshi
Nippon Seirigaku Zasshi (Journal of the Physiological Society of Japan) = Nippon Seirigaku Zasshi
Nippon Shika Hyoron (Nippon Dental Review) = Nippon Shika Hyoron.
Nippon Shika Ishikai Zasshi (Journal of the Japan Dental Association) = Nippon Shika Ishikai Zasshi
Nippon Shika Zairyo Kikai Gakkai Zasshi (Journal of the Japan Research Society of Dental Materials and Appliances) = Nippon Shika Zairyo Kikai Gakkai Zasshi
Nippon Shishubyo Gakkai Kaishi (Journal of the Japanese Association of Periodontology) = Nippon Shishubyo Gakkai Kaishi
Nippon Shokakibyo Gakkai Zasshi (Japanese Journal of Gastroenterology) = Nippon Shokakibyo Gakkai Zasshi
Nippon Shonika Gakkai Zasshi (Acta Paediatrica Japonica) = Nippon Shonika Gakkai Zasshi
Nippon Yakurigaku Zasshi (Folia Pharmacologica Japonica) = Nippon Yakurigaku Zasshi
NITA = NITA
Nitric Oxide = Nitric Oxide
NJPC Bulletin = NJPC Bull.
NJSNA Newsletter = NJSNA Newsl.
NLN Convention Papers = NLN Conv. Pap.
NLN Publications = NLN Publ.
NLN Update = NLN Update
NMR in Biomedicine = NMR Biomed.
No Shinkei Geka (Neurological Surgery) = No Shinkei Geka.
No to Hattatsu = No To Hattatsu
No to Shinkei (Brain and Nerve) = No To Shinkei
Nobel Symposium = Nobel Symp.
Non-Destructive Testing = Non-Destr. Test.
Nonlinear Analysis: Hybrid Systems = Nonlinear Anal. Hybrid Syst
Nonlinear Analysis: Modeling and Control = Nonlinear Anal. Modell. Control
Nonlinear Analysis: Real World Applications = Nonlinear Anal. Real World Appl.
Nonlinear Analysis: Theory Methods & Applications = Nonlinear Anal. Theory Methods Appl.
Nonlinear Dynamics = Nonlinear Dyn.
Nonlinear Processes in Geophysics = Nonlinear Processes Geophys.
Nonlinear Processes in Geophysics Discussions = Nonlinear Processes Geophys. Discuss.
Nonprofit Management and Leadership = Nonprofit Manag. Leadersh.
Nordic Journal of Psychiatry = Nord. J. Psychiatry
Nordic Pulp & Paper Research Journal = Nord. Pulp Pap. Res. J.
Nordisk Hygienisk Tidskrift = Nord. Hyg. Tidskr.
Nordisk Hygienisk Tidskrift. Supplement = Nord. Hyg. Tidskr. Suppl.
Nordisk Medicin = Nord. Med.
Nordisk Psykiatrisk Tidsskrift = Nord. Psykiatr. Tidsskr.
Nordisk Veterinaermedicin = Nord. Vet. Med.
Normale und Pathologische Anatomie = Norm. Pathol. Anat. (Stuttg.)
Norsk Geologisk Tidsskrift = Nor. Geol. Tidsskr.
Norske Tannlaegeforenings Tidende = Nor. Tannlaegeforen. Tid.
North American Journal of Fisheries Management = North Am. J. Fish. Manage.
North Carolina Dental Gazette = N. C. Dent. Gaz.
North Carolina Dental Journal = N. C. Dent. J.
North Carolina Medical Journal = N. C. Med. J.
Northern Journal of Applied Forestry = North. J. Appl. For.
Northwest Dentistry = Northwest Dent.
Northwest Medicine = Northwest Med.
Northwest Science = Northwest Sci.
Northwestern Dental Research = Northwest. Dent. Res.
Northwestern University Bulletin, Dental Research and Graduate Study = Northwest. Univ. Bull. Dent. Res. Grad. Study
Norwegian Journal of Geology = Norw. J. Geol.
Noseleutike = Noseleutike
Noshuyo Byori (Brain Tumor Pathology) = Noshuyo Byori
Nouvelle Presse Medicale = Nouv. Presse Med.
Nouvelle Revue d'Optique = Nouv. Rev. Opt.
Nouvelle Revue d'Optique AppliquTe = Nouv. Rev. Opt. Appl.
Nouvelle Revue Francaise d'Hematologie (Blood Cells) = Nouv. Rev. Fr. Hematol. Blood Cells
Nouvelle Revue Francaise d'Hematologie = Nouv. Rev. Fr. Hematol.
Nova Acta Leopoldina = Nova Acta Leopold.
Nova Scotia Medical Bulletin = N. S. Med. Bull.
Novartis Foundation Symposium = Novartis Found. Symp.
Novosti Meditsinskogo Priborostroeniia = Nov. Med. Priborostr.
Novosti Meditsinskoi Tekhniki = Nov. Med. Tekh.
Nowotwory = Nowotwory
NP News = NP News
npj Biofilms and Microbiomes = npj Biofilms Microbiomes
npj Computational Materials = npj Comput. Mater.
npj Genomic Medicine = npj Genomic Med.
npj Quantum Information = npj Quantum Inf.
npj Systems Biology and Applications = npj Syst. Biol. Appl.
NRIAG Journal of Astronomy and Geophysics = NRIAG J. Astron. Geophys.
Nuclear and Chemical Waste Management = Nucl. Chem. Waste Manage.
Nuclear Data Section A = Nucl. Data Sect. A
Nuclear Data Section B = Nucl. Data Sect. B
Nuclear Data Sheets = Nucl. Data Sheets
Nuclear Engineering and Design = Nucl. Eng. Des.
Nuclear Fusion = Nucl. Fusion
Nuclear Geophysics = Nucl. Geophys.
Nuclear Instruments & Methods in Physics Research, Section A: Accelerators, Spectrometers, Detectors, and Associated Equipment = Nucl. Instrum. Methods Phys. Res., Sect. A
Nuclear Instruments & Methods in Physics Research, Section B: Beam Interactions with Materials and Atoms = Nucl. Instrum. Methods Phys. Res., Sect. B
Nuclear Instruments = Nucl. Instrum.
Nuclear Instruments and Methods = Nucl. Instrum. Methods
Nuclear Instruments and Methods in Physics Research = Nucl. Instrum. Methods Phys. Res.
Nuclear Instruments and Methods in Physics Research Section A: Accelerators, Spectrometers, Detectors and Associated Equipment = Nucl. Instrum. Methods Phys. Res., Sect. A
Nuclear Instruments and Methods in Physics Research Section B: Beam Interactions with Materials and Atoms = Nucl. Instrum. Methods Phys. Res., Sect. B
Nuclear Medicine and Biology = Nucl. Med. Biol.
Nuclear Medicine Communications = Nucl. Med. Commun.
Nuclear Physics A = Nucl. Phys. A
Nuclear Physics B - Proceedings Supplements = Nucl. Phys. B Proc. Suppl.
Nuclear Physics B = Nucl. Phys. B
Nuclear Physics B, Proceedings Supplements = Nucl. Phys. B, Proc. Suppl.
Nuclear Science and Engineering = Nucl. Sci. Eng.
Nuclear Science and Techniques = Nucl. Sci. Tech.
Nuclear Structural Engineering = Nucl. Struct. Eng.
Nuclear Technology = Nucl. Technol.
Nuclear Track Detection = Nucl. Track Detect.
Nuclear Tracks = Nucl. Tracks
Nuclear Tracks and Radiation Measurement = Nucl. Tracks Radiat. Meas.
Nuclear-Medizin = Nucl. Med. (Stuttg.)
Nucleic Acid Therapeutics = Nucleic Acid Ther.
Nucleic Acids Research = Nucleic Acids Res.
Nucleic Acids Research Supplement = Nucleic Acids Res. Suppl.
Nucleic Acids Symposium Series = Nucleic Acids Symp. Ser.
Nucleosides and Nucleotides = Nucleosides Nucleotides
Nucleosides, Nucleotides & Nucleic Acids = Nucleosides, Nucleotides Nucleic Acids
Nucleosides, Nucleotides and Nucleic Acids = Nucleosides Nucleotides Nucleic Acids
Nucleosides, Nucleotides, and Nucleic Acids = Nucleosides Nucleotides Nucleic Acids
Nueva Enfermeria = Nueva Enferm.
Nuklearmedizin = Nuklearmedizin
Nukleonika = Nukleonika
Numerical Analysis and Applications = Numer. Anal. Appl.
Numerical Heat Transfer Part A = Numer. Heat Transfer, Part A
Numerical Heat Transfer Part B = Numer. Heat Transfer, Part B
Nuntius Radiologicus = Nunt. Radiol.
Nuova Rivista di Neurologia = Nuova Riv. Neurol.
Nuovi Annali d'Igiene e Microbiologia = Nuovi Ann. Ig. Microbiol.
Nuovo Cimento = Nuovo Cimento
Nuovo Cimento della Societa Italiana di Fisica A = Nuovo Cimento Soc. Ital. Fis., A
Nuovo Cimento della Societa Italiana di Fisica B = Nuovo Cimento Soc. Ital. Fis., B
Nuovo Cimento della Societa Italiana di Fisica C = Nuovo Cimento Soc. Ital. Fis., C
Nuovo Cimento della Societa Italiana di Fisica D = Nuovo Cimento Soc. Ital. Fis., D
Nurse Anesthesia = Nurse Anesth.
Nurse Author and Editor = Nurse Author Ed.
Nurse Education Today = Nurse Educ. Today
Nurse Educator = Nurse Educ.
Nurse Educators Opportunities and Innovations = Nurse Educ. Oppor. Innov.
Nurse Managers Bookshelf = Nurse Managers Bookshelf
Nurse Practitioner = Nurse Pract.
Nurse Practitioner Forum = Nurse Pract. Forum
Nurses Lamp = Nurses Lamp
Nursing = Nursing (Lond.)
Nursing Administration Quarterly = Nurs. Adm. Q.
Nursing and Health Care = Nurs. Health Care
Nursing and Health Care Perspectives = Nurs. Health Care Perspect.
Nursing BC = Nurs. BC
Nursing Care = Nurs. Care
Nursing Careers = Nurs. Careers
Nursing Case Management = Nurs. Case Manag.
Nursing Clinics of North America = Nurs. Clin. North Am.
Nursing Diagnosis = Nurs. Diagn.
Nursing Dynamics = Nurs. Dyn.
Nursing Economics = Nurs. Econ.
Nursing Education Monographs = Nurs. Educ. Monogr.
Nursing Educators Microworld = Nurs. Educ. Microworld
Nursing Ethics = Nurs. Ethics
Nursing Focus = Nurs. Focus
Nursing Forum = Nurs. Forum (Auckl.)
Nursing History Review = Nurs. Hist. Rev.
Nursing Homes = Nurs. Homes
Nursing Homes and Senior Citizen Care = Nurs. Homes Sr. Citiz. Care
Nursing in Critical Care = Nurs. Crit. Care
Nursing Inquiry = Nurs. Inq.
Nursing Journal = Nurs. J. (Manila)
Nursing Journal of India = Nurs. J. India
Nursing Journal of Singapore = Nurs. J. Singapore
Nursing Law and Ethics = Nurs. Law Ethics
Nursing Leadership = Nurs. Leadersh.
Nursing Life = Nurs. Life
Nursing Management = Nurs. Manag. (Harrow)
Nursing Mirror = Nurs. Mirror
Nursing Mirror and Midwives Journal = Nurs. Mirror Midwives J.
Nursing Montreal = Nurs. Montreal
Nursing New Zealand = Nurs. N. Z.
Nursing News = Nurs. News (Meriden)
Nursing Outlook = Nurs. Outlook
Nursing Papers = Nurs. Pap.
Nursing Practice = Nurs. Pract.
Nursing Praxis in New Zealand = Nurs. Prax. N. Z.
Nursing Quality Connection = Nurs. Qual. Connect.
Nursing Quebec = Nurs. Que.
Nursing Research = Nurs. Res.
Nursing Research Conference = Nurs. Res. Conf.
Nursing Research Report = Nurs. Res. Rep.
Nursing RSA = Nurs. RSA
Nursing Science = Nurs. Sci.
Nursing Science Quarterly = Nurs. Sci. Q.
Nursing Spectrum (D.C./Baltimore Metro Edition) = Nurs. Spectr. (Wash. D. C.)
Nursing Spectrum (Florida Edition) = Nurs. Spectr. (Fla. Ed.)
Nursing Spectrum (Greater Chicago/NE Illinois and NW Indiana Edition) = Nurs. Spectr. (Gt. Chic. NE Ill. NW Indiana Ed.)
Nursing Spectrum (Greater Philadelphia/Tri-State ed) = Nurs. Spectr. (Gt. Phila. Tri State Ed.)
Nursing Spectrum (New England Edition) = Nurs. Spectr. (N. Engl. Ed.)
Nursing Staff Development Insider = Nurs. Staff Dev. Insid.
Nursing Standard = Nurs. Stand.
Nursing Standard. Special Supplement = Nurs. Stand. Spec. Suppl.
Nursing Success Today = Nurs. Success Today
Nursing the Elderly = Nurs. Elder.
Nursing Times = Nurs. Times
Nursingconnections = Nursingconnections
Nutricion Hospitalaria = Nutr. Hosp.
Nutrient Cycling in Agroecosystems = Nutr. Cycling Agroecosyst.
Nutritio et Dieta (European Review of Nutrition and Dietetics) = Nutr. Dieta Eur. Rev. Nutr. Diet.
Nutrition = Nutrition
Nutrition Abstracts and Reviews = Nutr. Abstr. Rev.
Nutrition and Cancer = Nutr. Cancer
Nutrition and Health = Nutr. Health
Nutrition and Metabolism = Nutr. Metab.
Nutrition in Clinical Care = Nutr. Clin. Care
Nutrition in Clinical Practice = Nutr. Clin. Pract.
Nutrition Journal = Nutr. J.
Nutrition Research (New York, NY, United States) = Nutr. Res. (N. Y., NY, U. S.)
Nutrition Research = Nutr. Res.
Nutrition Research Reviews = Nutr. Res. Rev.
Nutrition Reviews = Nutr. Rev.
Nutritional Neuroscience = Nutr. Neurosci.
NYO Reports = NYO Rep.
NYSSNTA Journal = NYSSNTA J.
O'zbekiston Kimyo Jurnali = O'zb. Kim. J.
Obesity = Obesity
Obesity Research = Obes. Res.
Obesity Reviews = Obes. Rev.
Obesity Surgery = Obes. Surg.
Obstetrica si Ginecologia = Obstet. Ginecol. (Bucur.)
Obstetrical and Gynecological Survey = Obstet. Gynecol. Surv.
Obstetricia y Ginecologia Latino-Americanas = Obstet. Ginecol. Lat. Am.
Obstetrics and Gynecology = Obstet. Gynecol.
Obstetrics and Gynecology Annual = Obstet. Gynecol. Annu.
Obstetrics and Gynecology Clinics of North America = Obstet. Gynecol. Clin. North Am.
Occasional Newsletter, Lindsay Club = Occas. Newsl. Lindsay Club
Occasional Paper, Royal College of General Practitioners = Occas. Pap. R. Coll. Gen. Pract.
Occupational and Environmental Medicine = Occup. Environ. Med.
Occupational Health = Occup. Health (Lond.)
Occupational Health and Safety = Occup. Health Saf.
Occupational Health Nurse = Occup. Health Nurse (Auckl.)
Occupational Health Nursing = Occup. Health Nurs.
Occupational Health Review = Occup. Health Rev.
Occupational Medicine = Occup. Med.
Ocean and Coastal Management = Ocean Coastal Manage.
Ocean and Polar Research = Ocean Polar Res.
Ocean Dynamics = Ocean Dyn.
Ocean Engineering = Ocean Eng.
Ocean Manage. = Ocean Manage.
Ocean Modelling = Ocean Modell.
Ocean Science = Ocean Sci.
Ocean Science Discussions = Ocean Sci. Discuss.
Oceanography and Meteorology = Oceanogr. Meteor.
Oceanological and Hydrobiological Studies = Oceanol. Hydrobiol. Stud.
Ocular Immunology and Inflammation = Ocul. Immunol. Inflamm.
Ocular Surface = Ocul. Surf.
Odont = Odont
Odontes = Odontes
Odontiatriki = Odontiatriki
Odonto-Stomatologie Tropicale = Odontostomatol. Trop.
Odontoestomatologia = Odontoestomatologia
Odontoiatria Pratica = Odontoiatr. Prat.
Odontoiatria; Revista Ibero-Americana de Medicina de la Boca = Odontoiatr. Rev. Iberoam. Med. Boca
Odontologia = Odontologia
Odontologia Atual = Odontol. Atual
Odontologia Bonaerense = Ondontol. Bonaer.
Odontologia Capixaba = Odontol. Capixaba
Odontologia Chilena = Odontol. Chil.
Odontologia Clinica = Odontol. Clin.
Odontologia de Postgrado = Odontol. Postgrado
Odontologia Dinamica = Odontol. Din.
Odontologia Jalisciense = Odontol. Jalisc.
Odontologia Peruana = Odontol. Peru.
Odontologia Practica = Odontol. Pract.
Odontologia Uruguaya = Odontol. Urug.
Odontological Bulletin = Odontol. Bull.
Odontologie Conservatrice = Odontol. Conserv.
Odontologisk Revy = Odontol. Revy
Odontologisk Revy. Supplement = Odontol. Revy. Suppl.
Odontologisk Tidskrift = Odontol. Tidskr.
Odontologiska Foreningens Tidskrift = Odontol. Foren. Tidskr.
Odontologiska Samfundet i Finland Arsbok = Odontol. Samf. Finl. Arsb.
Odontologo = Odontologo
Odontology = Odontology
Odontoprotesi = Odontoprotesi
Odontostomatologia e Implantoprotesi = Odontostomatol. Implantoprotesi
Odontostomatologike Proodos = Odontostomatol. Proodos
Oesterreichische Wasser- und Abfallwirtschaft = Oesterr. Wasser Abfallwirtsch.
Offentliche Gesundheitsdienst = Offentl. Gesundheitsdienst
Offentliche Gesundheitswesen = Offentl. Gesundheitswes.
Office = Office
Official Journal of the Canadian Association of Critical Care Nurses = Off. J. Can. Assoc. Crit. Care Nurs.
Official Publication, Dental Hygienists Association of the State of New York = Off. Publ. Dent. Hyg. Assoc. State N. Y.
Oftalmologia = Oftalmologia
Oftalmologicheskii Zhurnal = Oftalmol. Zh.
OH; Osteopathic Hospitals = OH
Ohio Dental Journal = Ohio Dent. J.
Ohio Medicine = Ohio Med.
Ohio Nurses Review = Ohio Nurses Rev.
Ohio State Medical Journal = Ohio State Med. J.
OHMS Digest = OHMS Dig.
Oil and Chemical Pollution = Oil Chem. Pollut.
Oil and Gas International = Oil Gas Int.
Oil and Gas Journal = Oil Gas J.
Oil and Petrochemical Pollution = Oil Petrochem. Pollut.
Oil, Gas (Hamburg, Germany) = Oil, Gas (Hamburg, Ger.)
Okajimas Folia Anatomica Japonica = Okajimas Folia Anat. Jpn.
Oklahoma Nurse = Okla. Nurse
Oleagineux, Corps Gras, Lipides = Ol. Corps Gras, Lipides
Oligonucleotides = Oligonucleotides
Omics = OMICS
Omnia Medica et Therapeutica = Omnia Med. Ther.
Omvardaren = Omvardaren
ONA Journal = ONA J.
Oncodevelopmental Biology and Medicine = Oncodev. Biol. Med.
Oncogene = Oncogene
Oncogene Research = Oncogene Res.
Oncologia = Oncologia
Oncologica = Oncologica
Oncologist = Oncologist
Oncology = Oncology
Oncology Nursing Forum = Oncol. Nurs. Forum
Oncology Reports = Oncol. Rep.
Oncology Research = Oncol. Res.
Onderstepoort Journal of Veterinary Research = Onderstepoort J. Vet. Res.
One on One = One One
Onkologie = Onkologie
Online Journal of Current Clinical Trials = Online J. Curr. Clin. Trials
Online Journal of Issues in Nursing = Online J. Issues Nurs.
ONS News = ONS News
Ontario Dentist = Ont. Dent.
Ontogenez = Ontogenez
OOQ; Occupational Outlook Quarterly = OOQ Occup. Outlook Q.
Open Applied Mathematics Journal = Open Appl. Math. J.
Open Atmospheric Science Journal = Open Atmos. Sci. J.
Open Biochemistry Journal = Open Biochem. J.
Open Biochemistry Letters = Open Biochem. Lett.
Open Biomaterials Journal = Open Biomater. J.
Open Biomedical Engineering Journal = Open Biomed. Eng. J.
Open Biomedical Engineering Letters = Open Biomed. Eng.Lett.
Open Biotechnology Journal = Open Biotechnol. J.
Open Chemical Engineering Journal = Open Chem. Eng. J.
Open Drug Delivery Journal = Open Drug Delivery J.
Open Drug Delivery Reviews = Open Drug Delivery Rev.
Open Food Science Journal = Open Food Sci. J.
Open Inorganic Chemistry Journal = Open Inorg. Chem. J.
Open Inorganic Chemistry Reviews = Open Inorg. Chem. Rev.
Open Magnetic Resonance Journal = Open Magn. Reson. J.
Open Medicinal Chemistry Journal = Open Med. Chem. J.
Open Nanoscience Journal = Open Nanosci. J.
Open Organic Chemistry Journal = Open Org. Chem. J.
Open Physical Chemistry Journal = Open Phys. Chem. J.
Open Physical Chemistry Reviews = Open Phys. Chem. Rev.
Open Spectroscopy Journal = Open Spectrosc. J.
Operational Research Quarterly = Oper. Res. Q.
Operations Research = Oper. Res.
Operations Research Perspectives = Oper. Res. Perspect.
Operative Dentistry = Oper. Dent.
Operative Dentistry. Supplement = Oper. Dent. Suppl.
Ophthalmic and Physiological Optics = Ophthalmic Physiol. Opt.
Ophthalmic Epidemiology = Ophthalmic Epidemiol.
Ophthalmic Genetics = Ophthalmic Genet.
Ophthalmic Paediatrics and Genetics = Ophthalmic Paediatr. Genet.
Ophthalmic Plastic and Reconstructive Surgery = Ophthal. Plast. Reconstr. Surg.
Ophthalmic Research = Ophthalmic Res.
Ophthalmic Seminars = Ophthalmic Semin.
Ophthalmic Surgery = Ophthalmic Surg.
Ophthalmic Surgery and Lasers = Ophthalmic Surg. Lasers
Ophthalmic Surgery, Lasers and Imaging = Ophthalmic Surg. Lasers Imaging
Ophthalmologe = Ophthalmologe
Ophthalmologica = Ophthalmologica
Ophthalmologie = Ophtalmologie
Ophthalmology = Ophthalmology
Optica Acta = Opt. Acta (Lond.)
Optical and Quantum Electronics = Opt. Quantum. Electron.
Optical Engineering = Opt. Eng.
Optical Fiber Technology = Opt. Fiber Technol.
Optical Materials = Opt. Mater.
Optical Nanoscopy = Opt. Nanosc.
Optical Review = Opt. Rev.
Optical Switching and Networking = Opt. Switching Networking
Opticheskii Zhurnal = Opt. Zh.
Optics & Laser Technology = Opt. Laser Technol.
Optics & Photonics News = Opt. Photonics News
Optics and Lasers in Engineering = Opt. Lasers Eng.
Optics and Photonics Letters = Opt. Photonics Lett.
Optics and Spectroscopy = Opt. Spectrosc.
Optics Communications = Opt. Commun.
Optics Express = Opt. Express
Optics Letters = Opt. Lett.
Optika i Spektroskopiya = Opt. Spektrosk.
Optimization Methods and Software = Optim. Method. Softw.
Opto-Electronics Review = Opto-Electron. Rev.
Optoelectronics and Advanced Materials, Rapid Communications = Optoelectron. Adv. Mater. Rapid Commun.
Optometry = Optometry
Optometry and Vision Science = Optom. Vis. Sci.
Optometry Clinics = Optom. Clin.
Opuscula Medica = Opusc. Med.
OR Manager = OR Manager
OR Tech = OR Tech
Oral Diseases = Oral Dis.
Oral Health = Oral Health
Oral Health and Preventive Dentistry = Oral Health Prev. Dent.
Oral Hygiene = Oral Hyg.
Oral Implantology = Oral Implantol.
Oral Microbiology and Immunology = Oral Microbiol. Immunol.
Oral Oncology = Oral Oncol.
Oral Sciences Reviews = Oral Sci. Rev.
Oral Surgery, Oral Diagnosis = Oral Surg. Oral Diagn.
Oral Surgery, Oral Medicine, Oral Pathology = Oral Surg. Oral Med. Oral Pathol.
Oral Surgery, Oral Medicine, Oral Pathology, Oral Radiology and Endodontics = Oral Surg. Oral Med. Oral Pathol. Oral Radiol. Endod.
Oral-Prophylaxe = Oralprophylaxe.
Orale Implantologie = Orale Implantol.
Orange County Dental Society Bulletin = Orange Cty. Dent. Soc. Bull.
Ore Geology Reviews = Ore Geol. Rev.
Oregon Nurse = Oreg. Nurse
Oregon State Dental Journal = Oreg. State Dent. J.
Organic & Biomolecular Chemistry = Org. Biomol. Chem.
Organic and Biomolecular Chemistry = Org. Biomol. Chem.
Organic Chemistry Frontiers = Org. Chem. Front.
Organic Electronics = Org. Electron.
Organic Geochemistry = Org. Geochem.
Organic Letters = Org. Lett.
Organic Mass Spectrometry = Org. Mass Spectrom.
Organic Preparations and Procedures International = Org. Prep. Proced. Int.
Organic Process Research & Development = Org. Process Res. Dev.
Organic Process Research and Development = Org. Process Res. Dev.
Organic Reaction Mechanics = Org. React. Mech.
Organic Reactions = Org. React.
Organic Syntheses = Org. Synth.
Organisms Diversity & Evolution = Org. Divers. Evol.
Organizational Behavior and Human Decision Processes = Organ. Behav. Hum. Decis. Process.
Organizational Behavior and Human Performance = Organ. Behav. Hum. Perform.
Organizational Dynamics = Organ. Dyn.
Organohalogen Compounds = Organohalogen Compd.
Organometallic Chemistry = Organomet. Chem.
Organometallics = Organometallics
Oriental Journal of Chemistry = Orient. J. Chem.
Origins of Life = Orig. Life
Origins of Life and Evolution of the Biosphere = Origins Life Evol. Biosphere
Orizzonti della Ortopedia Odierna e della Riabilitazione = Orizz. Ortop. Odie. Riabil.
ORL-Head and Neck Nursing = ORL. Head Neck Nurs.
ORL; Journal of Oto-Rhino-Laryngology and Its Related Specialties = ORL. J. Otorhinolaryngol. Relat. Spec.
ORNL = ORNL
ORO Reports = ORO Rep.
Orthodontic Review = Orthod. Rev.
Orthodontics and Craniofacial Research = Orthod. Craniofac. Res.
Orthodontie Francaise = Orthod. Fr.
Orthodontike Epitheorese = Orthod. Epitheorese
Orthodontist = Orthodontist
Orthopade = Orthopade
Orthopaedic Nursing = Orthop. Nurs.
Orthopaedic Review = Orthop. Rev.
Orthopedic Clinics of North America = Orthop. Clin. North Am.
Orthopedic Nursing = Orthop. Nurs.
Orthopedics = Orthopedics
Ortodoncia = Ortodoncia
Ortodontia = Ortodontia
Ortopedia Maxilar = Ortop. Maxilar
Ortopediia Travmatologiia i Protezirovanie = Ortop. Travmatol. Protez.
Orvosi Hetilap = Orv. Hetil.
Osaka City Medical Journal = Osaka City Med. J.
Osaka Daigaku Shigaku Zasshi (Journal of the Osaka University Dental Society) = Osaka Daigaku Shigaku Zasshi
Ospedale Maggiore = Osp. Maggiore
Ospedale Psichiatrico = Osp. Psichiatr.
Ospedali d'Italia Chirurgia = Osp. Ital. Chir.
Osteoarthritis and Cartilage = Osteoarthritis Cartilage
Osteopathic Hospital = Osteopath. Hosp.
Osteopathic Hospital Leadership = Osteopath. Hosp. Leadersh.
Osteoporosis International = Osteoporos. Int.
Osterreichische Chemie Zeitschrift = Osterr. Chem. Z.
Osterreichische Dentisten Zeitschrift = Osterr. Dent. Z.
Osterreichische Hebammenzeitung = Osterr. Hebammenztg.
Osterreichische Kneipp-Magazin = Osterr. Kneipp. Mag.
Osterreichische Krankenpflegezeitschrift = Osterr. Krankenpflegez.
Osterreichische Schwesternzeitung = Osterr. Schwesternztg.
Osterreichische Zahnarzte-Zeitung = Osterr. Zahnarzteztg.
Osterreichische Zahnprothetik = Osterr. Zahnprothet.
Osterreichische Zahntechniker Handwerk = Osterr. Zahntech. Handwerk
Osterreichische Zeitschrift fur Erforschung und Bekampfung der Krebskrankheit = Osterr. Z. Erforsch. Bekampf. Krebskr.
Osterreichische Zeitschrift fur Stomatologie = Osterr. Z. Stomatol.
Ostomy/Wound Management = Ostomy. Wound Manage.
Oto-Rino-Laringologia Italiana = Otorinolaringol. Ital.
Oto-Rino-Laringologie = Otorinolaringologie.
Otolaryngologia Polska = Otolaryngol. Pol.
Otolaryngologic Clinics of North America = Otolaryngol. Clin. North Am.
Otolaryngology - Head and Neck Surgery = Otolaryngol. Head Neck Surg.
Otolaryngology = Otolaryngology
Otolaryngology and Head and Neck Surgery = Otolaryngol. Head Neck Surg.
Otology and Neurotology = Otol. Neurotol.
Ou Daigaku Shigakushi = Ou Daigaku Shigakushi
Outcomes Management for Nursing Practice = Outcomes Manag. Nurs. Pract.
Outlook and Bulletin, Southern Dental Society of New Jersey = Outlook Bull. South. Dent. Soc. N. J.
Oxford Reviews of Reproductive Biology = Oxf. Rev. Reprod. Biol.
Oxford Surveys on Eukaryotic Genes = Oxf. Surv. Eukaryot. Genes
Oxidation Communications = Oxid. Commun.
Oxidation of Metals = Oxid. Met.
Oyo Yakuri = Oyo Yakuri
Ozone Science and Engineering = Ozone Sci. Eng.
Ozone: Science & Engineering = Ozone: Sci. Eng.
PA Journal = PA J.
Pacific Medicine and Surgery = Pac. Med. Surg.
Pacific Science Review = Pac. Sci. Rev.
Pacific Symposium on Biocomputing = Pac. Symp. Biocomput.
Pacing and Clinical Electrophysiology = Pacing Clin. Electrophysiol.
Padiatrie und Grenzgebiete = Padiatr. Grenzgeb.
Padiatrie und Padologie = Padiatr. Padol.
Padiatrie und Padologie. Supplementum = Padiatr. Padol. Suppl.
Paediatria Universitatis Tokyo = Paediatr. Univ. Tokyo
Paediatric Anaesthesia = Paediatr. Anaesth.
Paediatric and Perinatal Epidemiology = Paediatr. Perinat. Epidemiol.
Paediatric Drugs = Paediatr. Drugs
Paediatric Nursing = Paediatr. Nurs.
Paediatric Respiratory Reviews = Paediatr. Respir. Rev.
Paediatrica Indonesiana = Paediatr. Indones.
Paediatrician = Paediatrician
Paedovita = Paedovita
Pahlavi Medical Journal = Pahlavi Med. J.
Pain = Pain
Pain and Headache = Pain Headache
Pain Management Nursing = Pain Manag. Nurs.
Pain Research and Management = Pain Res. Manag.
Pain. Supplement = Pain. Suppl.
Pakistan Dental Review = Pak. Dent. Rev.
Pakistan Journal of Analytical & Environmental Chemistry = pak. J. Anal. Environ. Chem.
Pakistan Journal of Analytical Chemistry = Pak. J. Anal. Chem.
Pakistan Journal of Biochemistry and Molecular Biology = Pak. J. Biochem. Mol. Biol.
Pakistan Journal of Biological Sciences = Pak. J. Biol. Sci.
Pakistan Journal of Botany = Pak. J. Bot.
Pakistan Journal of Pharmacology = Pak. J. Pharmacol.
Pakistan Journal of Scientific and Industrial Research = Pak. J. Sci. Ind. Res.
Pakistan Journal of Scientific Research = Pak. J. Sci. Res.
Pakistan Journal of Surgery, Gynaecology and Obstetrics = Pak. J. Surg. Gynaecol. Obstet.
Pakistan Nursing and Health Review = Pak. Nurs. Health Rev.
Palaeogeography, Palaeoclimatology, Palaeoecology = Palaeogeogr. Palaeoclimatol. Palaeoecol.
Palaeontologia Electronica = Palaeontol. Electronica
Palaeontologische Zeitschrift = Palaentolog. Z.
PalArch's Journal of Vertebrate Palaeontology = PalArch's J.  Vertebr. Palaeontol.
Paleontological Bulletin = Paleontol. Bull.
Paleontological Journal = Paleontolog. J.
Paleontological Research = Paleontolog. Res.
Palliative and Supportive Care = Palliat. Support. Care
Palliative Medicine = Palliat. Med.
Pancreas = Pancreas
Pancreatology = Pancreatology
Panminerva Medica = Panminerva Med.
Paper Series, United Hospital Fund of New York = Pap. Ser. United Hosp. Fund N. Y.
Paperi Ja Puu = Pap. Puu
Papers in Meteorology and Geophysics = Pap. Meteorol. Geophys.
Papers in Physical Oceanography and Meteorology = Pap. Phys. Oceanogr. Meteor.
Papers, National Conference for Professional Nurses and Physicians = Pap. Natl. Conf. Prof. Nurses Physicians
Papir a Celuloza = Pap. Celul.
Papua New Guinea Medical Journal = P. N. G. Med. J.
Parallel Computing = Parallel Comput.
Paramedics International = Paramed. Int.
Paraplegia = Paraplegia
Parasite = Parasite
Parasite Immunology = Parasite Immunol.
Parasitology = Parasitology
Parasitology International = Parasitol. Int.
Parasitology Research = Parasitol. Res.
Parassitologia = Parassitologia
Parazitologiia = Parazitologiia
Parking = Parking
Parodontologia e Stomatologia (Nuova) = Parodontol. Stomatol. (Nuova)
Parodontologie = Parodontologie
Parodontologie and Academy Review = Parodontol. Acad. Rev.
Paroi Arterielle = Paroi Arterielle
Particle and Fibre Toxicology = Part. Fibre Toxicol.
Particle and Particle Systems Characterization = Part. Part. Syst. Char.
Particulate Science and Technology = Part. Sci. Technol.
PAS Reporter = PAS Rep.
Pathobiology = Pathobiology
Pathobiology Annual = Pathobiol. Annu.
Pathologe = Pathologe
Pathologia et Microbiologia = Pathol. Microbiol. (Basel)
Pathologia Europaea = Pathol. Eur.
Pathologia Veterinaria = Pathol. Vet.
Pathologica = Pathologica
Pathologie et Biologie = Pathol. Biol.
Pathologie-Biologie = Pathol. Biol. (Paris)
Pathologist = Pathologist
Pathology & Oncology Research = Pathol. Oncol. Res.
Pathology = Pathology (Phila.)
Pathology and Immunopathology Research = Pathol. Immunopathol. Res.
Pathology Annual = Pathol. Annu.
Pathology International = Pathol. Int.
Pathology Oncology Research = Pathol. Oncol. Res.
Pathology, Research and Practice = Pathol. Res. Pract.
Pathophysiology of Haemostasis and Thrombosis = Pathophysiol. Haemost. Thromb.
Patient Accounts = Patient Acc.
Patient Care = Patient Care
Patient Counselling and Health Education = Patient Couns. Health Educ.
Patient Education and Counseling = Patient Educ. Couns.
Patient Education Newsletter = Patient Educ. Newsl.
Patient-Focused Care = Patient. Focus. Care
Patient-Focused Care and Satisfaction = Patient. Focus. Care Satisf.
Patologia e Clinica Ostetrica e Ginecologica = Patol. Clin. Ostet. Ginecol.
Patologia Polska = Patol. Pol.
Patologicheskaia Fiziologiia i Eksperimentalnaia Terapiia = Patol. Fiziol. Eksp. Ter.
Pattern Recognition = Pattern Recognit.
Pattern Recognition and Image Analysis = Pattern Recognit Image Anal.
Pattern Recognition in Physics = Pattern Recognit. Phys.
Pattern Recognition Letters = Pattern Recognit. Lett.
Pavlovian Journal of Biological Science = Pavlov. J. Biol. Sci.
PCR Methods and Applications = PCR Methods Appl.
PCR Reporter = PCR Rep.
PDA Journal of Pharmaceutical Science and Technology = PDA J. Pharm. Sci. Technol.
PDM; Physicians Drug Manual = PDM.
Pediatria = Pediatria (Santiago)
Pediatria Medica e Chirurgica = Pediatr. Med. Chir.
Pediatria Panamericana = Pediatr. Panam.
Pediatria Polska = Pediatr. Pol.
Pediatria Pratica = Pediatr. Prat.
Pediatric Allergy and Immunology = Pediatr. Allergy Immunol.
Pediatric and Developmental Pathology = Pediatr. Dev. Pathol.
Pediatric Annals = Pediatr. Ann.
Pediatric Blood and Cancer = Pediatr. Blood Cancer
Pediatric Cardiology = Pediatr. Cardiol.
Pediatric Case Reviews = Pediatr. Case Rev.
Pediatric Clinics of North America = Pediatr. Clin. North Am.
Pediatric Dentistry = Pediatr. Dent.
Pediatric Dermatology = Pediatr. Dermatol.
Pediatric Emergency Care = Pediatr. Emerg. Care
Pediatric Endocrinology Reviews = Pediatr. Endocrinol. Rev.
Pediatric Hematology and Oncology = Pediatr. Hematol. Oncol.
Pediatric Infectious Disease = Pediatr. Infect. Dis.
Pediatric Infectious Disease Journal = Pediatr. Infect. Dis. J.
Pediatric Nephrology = Pediatr. Nephrol.
Pediatric Neurology = Pediatr. Neurol.
Pediatric Neuroscience = Pediatr. Neurosci.
Pediatric Neurosurgery = Pediatr. Neurosurg.
Pediatric Nursing = Pediatr. Nurs.
Pediatric Pathology = Pediatr. Pathol.
Pediatric Pathology and Laboratory Medicine = Pediatr. Pathol. Lab. Med.
Pediatric Pathology and Molecular Medicine = Pediatr. Pathol. Mol. Med.
Pediatric Pharmacology = Pediatr. Pharmacol. (New York)
Pediatric Pulmonology = Pediatr. Pulmonol.
Pediatric Pulmonology. Supplement = Pediatr. Pulmonol. Suppl.
Pediatric Radiology = Pediatr. Radiol.
Pediatric Rehabilitation = Pediatr. Rehabil.
Pediatric Research = Pediatr. Res.
Pediatric Surgery International = Pediatr. Surg. Int.
Pediatric Transplantation = Pediatr. Transplant.
Pediatrician = Pediatrician
Pediatrics = Pediatrics
Pediatrics in Review = Pediatr. Rev.
Pediatrics International = Pediatr. Int.
Pediatrie = Pediatrie
Pediatriia = Pediatriia
Pediatriia, Akusherstvo i Ginekologiia = Pediatr. Akush. Ginekol.
Pedodontie Francaise = Pedod. Fr.
PeerJ = PeerJ
PeerJ Computer Science = PeerJ Comput. Sci.
Pelican News = Pelican News
Penn Dental Journal = Penn Dent. J. (Phila.)
Pennsylvania Dental Journal = Pa. Dent. J. (Harrisb.)
Pennsylvania Health and You = Pa. Health You
Pennsylvania Medical Journal = Pa. Med. J.
Pennsylvania Medicine = Pa. Med.
Pennsylvania Nurse = Pa. Nurse
People = People
Peptide Research = Pept. Res.
Peptide Science = Pept. Sci.
Peptides (New York, NY, United States) = Peptides (N. Y., NY, U. S.)
Peptides = Peptides
Perception = Perception
Perception and Psychophysics = Percept. Psychophys.
Perceptual and Motor Skills = Percept. Mot. Skills
Perfusion = Perfusion
Periodontal Abstracts / Journal of the Western Society of Periodontology = Periodontal Abstr.
Periodontal Case Reports = Periodontal Case Rep.
Periodontal Clinical Investigations = Periodontal Clin. Investig.
Periodontics = Periodontics
Periodontology 2000 = Periodontol. 2000
Perioperative Nursing Quarterly = Perioper. Nurs. Q.
Peritoneal Dialysis International = Perit. Dial. Int.
Permafrost and Periglacial Processes = Permafrost Periglacial Processes
Personnel = Personnel
Personnel Administrator = Pers. Adm.
Personnel Journal = Pers. J.
Perspectivas = Perspectivas
Perspectives = Perspectives (Montclair)
Perspectives in Biology and Medicine = Perspect. Biol. Med.
Perspectives in Drug Discovery and Design = Perspect. Drug Discovery Des.
Perspectives in Healthcare Risk Management = Perspect. Healthc. Risk Manage.
Perspectives in Nephrology and Hypertension = Perspect. Nephrol. Hypertens.
Perspectives in Pediatric Pathology = Perspect. Pediatr. Pathol.
Perspectives in Psychiatric Care = Perspect. Psychiatr. Care
Perspectives in Respiratory Nursing = Perspect. Respir. Nurs.
Perspectives in Science = Perspect. Sci.
Perspectives on Accreditation = Perspect. Accredit.
Perspectives on Addictions Nursing = Perspect. Addict. Nurs.
Perspectives on Developmental Neurobiology = Perspect. Dev. Neurobiol.
Perspectives on Medicaid and Medicare Management = Perspect. Medicaid Medicare Manage.
Perspectives on Medicaid Management = Perspect. Medicaid Manage.
Perspectives on Sexual and Reproductive Health = Perspect. Sex. Reprod. Health
Pertanika Journal of Tropical Agricultural Science = Pertanika J. Trop. Agric. Sci.
Pervasive and Mobile Computing = Pervasive Mob. Comput.
Pesquisa Odontologica Brasileira = Pesqui. Odontol. Bras.
Pest Management Science = Pest Manag. Sci.
Pesticide Biochemistry and Physiology = Pestic. Biochem. Physiol.
Pesticide Outlook = Pestic. Outlook
Pesticides Monitoring Journal = Pestic. Monit. J.
Petroleum and Coal = Pet. Coal
Petroleum Chemistry = Pet. Chem.
Petroleum Exploration and Development = Pet. Explor. Dev.
Petroleum Geoscience = Pet. Geosci.
Petroleum Science = Pet. Sci.
Petroleum Science and Technology = Pet. Sci. Technol.
PFCA Review = PFCA Rev.
Pflege = Pflege
Pflege Aktuell = Pflege Aktuell
Pflege Zeitschrift = Pflege Z.
Pfluegers Archiv = Pfluegers Arch.
Pflugers Archiv (European Journal of Physiology) = Pflugers Arch.
Pflugers Archiv fur die Gesamte Physiologie des Menschen und der Tiere = Pflugers Arch. Gesamte Physiol. Menschen Tiere
PGA Proceedings of the Geologists' Association = PGA Proc. Geol. Assoc.
Pharmaceutica Acta Helvetiae = Pharm. Acta Helv.
Pharmaceutical and Pharmacological Letters = Pharm. Pharmacol. Lett.
Pharmaceutical Biology = Pharm. Biol.
Pharmaceutical Biotechnology = Pharm. Biotechnol.
Pharmaceutical Chemistry Journal = Pharm. Chem. J.
Pharmaceutical Development and Technology = Pharm. Dev. Technol.
Pharmaceutical Methods = Pharm. Methods
Pharmaceutical Patent Analyst = Pharm. Pat. Anal.
Pharmaceutical Research = Pharm. Res.
Pharmaceutical Science & Technology Today = Pharm. Sci. Technol. Today
Pharmaceutical Statistics = Pharm. Stat.
Pharmaceutical Technology = Pharm. Technol.
Pharmaceutisch Weekblad = Pharm. Weekbl.
Pharmaceutisch Weekblad. Scientific Edition = Pharm. Weekbl. Sci.
Pharmacoeconomics = Pharmacoeconomics
Pharmacogenetics = Pharmacogenetics
Pharmacogenetics and Genomics = Pharmacogenet. Genomics
Pharmacogenomics = Pharmacogenomics
Pharmacogenomics and Personalized Medicine = Pharmacogenomics Pers. Med.
Pharmacogenomics Journal = Pharmacogenomics J.
Pharmacognosy Reviews = Pharmacogn. Rev.
Pharmacological Reports = Pharmacol. Rep.
Pharmacological Research = Pharmacol. Res.
Pharmacological Research Communications = Pharmacol. Res. Commun.
Pharmacological Reviews = Pharmacol. Rev.
Pharmacology & Therapeutics = Pharmacol. Ther.
Pharmacology & Therapeutics Part A: Chemotherapy, Toxicology and Metabolic Inhibitors = Pharmacol. Ther. Part A
Pharmacology & Therapeutics Part B: General and Systemic Pharmacology = Pharmacol. Ther. Part B
Pharmacology & Therapeutics Part C: Clinical Pharmacology and Therapeutics = Pharmacol. Ther. Part C
Pharmacology & Therapeutics, Part A: Chemotherapy, Toxicology and Metabolic Inhibitors = Pharmacol. Ther., Part A
Pharmacology & Therapeutics, Part B: General & Systematic Pharmacology = Pharmacol. Ther., Part B
Pharmacology & Therapeutics, Part C: Clinical Pharmacology and Therapeutics = Pharmacol. Ther., Part C
Pharmacology = Pharmacology
Pharmacology and Therapeutics = Pharmacol. Ther.
Pharmacology and Therapeutics in Dentistry = Pharmacol. Ther. Dent.
Pharmacology and Therapeutics. Part B, General and Systematic Pharmacology = Pharmacol. Ther. [B]
Pharmacology and Toxicology = Pharmacol. Toxicol.
Pharmacology Biochemistry and Behavior. = Pharmacol. Biochem. Behav
Pharmacology for Physicians = Pharmacol. Physicians
Pharmacology Research & Perspectives = Pharmacol. Res. Perspect.
Pharmacology, Biochemistry and Behavior = Pharmacol. Biochem. Behav.
Pharmacopsychiatria = Pharmacopsychiatria
Pharmacopsychiatry = Pharmacopsychiatry
Pharmacotherapy = Pharmacotherapy
Pharmacy and Pharmacology Communications = Pharm. Pharmacol. Commun.
Pharmacy Management Combined with the American Journal of Pharmacy = Pharm. Manage. Comb. Am. J. Pharm.
Pharmacy Practice Management Quarterly = Pharm. Pract. Manag. Q.
Pharmacy Times = Pharm. Times
Pharmacy World and Science = Pharm. World Sci.
Pharmakopsychiatrie Neuro-Psychopharmakologie = Pharmakopsychiatr. Neuropsychopharmakol.
Pharmakotherapia = Pharmakotherapia
Pharmatherapeutica = Pharmatherapeutica
Pharmazeutische Praxis = Pharm. Prax.
Pharmazeutische Zentralhalle fur Deutschland = Pharm. Zentralhalle Dtschl.
Pharmazie = Pharmazie
Pharmazie in unserer Zeit = Pharm. Unserer Zeit
Pharmeuropa Bio = Pharmeuropa Bio
Pharos of Alpha Omega Alpha Honor Medical Society = Pharos
Phase Transitions = Phase Transitions
Philippine Journal of Nursing = Philipp. J. Nurs.
Philippine Journal of Surgery and Surgical Specialties = Philipp. J. Surg. Surg. Spec.
Philips Journal of Research = Philips J. Res.
Phillip Journal = Phillip J.
Phillip Journal fur Restaurative Zahnmedizin = Phillip J. Restaur. Zahnmed.
Philosophical Magazine = Philos. Mag.
Philosophical Magazine A = Philos. Mag. A
Philosophical Magazine B = Philos. Mag. B
Philosophical Magazine Letters = Philos. Mag. Lett.
Philosophical Transactions of the Royal Society of London = Philos. Trans. Roy. Soc. London
Philosophical Transactions of the Royal Society of London, Series A: Mathematical, Physical and Engineering Sciences = Philos. Trans. R. Soc. London, Ser. A
Philosophical Transactions of the Royal Society of London, Series B: Biological Sciences = Philos. Trans. R. Soc. London, Ser. B
Philosophical Transactions of the Royal Society of London. Series B, Biological Sciences = Philos. Trans. R. Soc. Lond. B. Biol. Sci.
Phlebologie = Phlebologie
Phonetica = Phonetica
Phosphorus Sulfur and Related Elements = Phosphorus Sulfur Rel. Elem.
Phosphorus Sulfur Silicon and the Related Elements = Phosphorus, Sulfur Silicon Relat. Elem.
Phosphorus, Sulfur and Silicon and the Related Elements = Phosphorus, Sulfur Silicon Relat. Elem.
Photo-Dermatology = Photodermatol.
Photochemical & Photobiological Sciences = Photochem. Photobiol. Sci.
Photochemical and Photobiological Sciences = Photochem. Photobiol. Sci.
Photochemistry & Photobiological Sciences = Photochem. Photobiol. Sci.
Photochemistry and Photobiology = Photochem. Photobiol.
Photodermatology, Photoimmunology and Photomedicine = Photodermatol. Photoimmunol. Photomed.
Photodiagnosis and Photodynamic Therapy = Photodiagn. Photodyn. Ther.
Photogrammetric Engineering and Remote Sensing = Photogramm. Eng. Remote Sens.
Photomedicine and Laser Surgery = Photomed. Laser Surg.
Photonics and Nanostructures - Fundamentals and Applications = Photonics Nanostruct. Fundam. Appl.
Photonics Research = Photonics Res.
Photophysiology = Photophysiology
Photosynthesis Research = Photosynth. Res.
Photovoltaics Bulletin = Photovoltaics Bull.
Physica A: Statistical Mechanics and its Applications = Physica A
Physica B: Condensed Matter (Amsterdam, Netherlands) = Physica B (Amsterdam, Neth.)
Physica B: Condensed Matter = Physica B
Physica C: Superconductivity = Physica C
Physica C: Superconductivity and Its Applications (Amsterdam, Netherlands) = Physica C (Amsterdam, Neth.)
Physica D: Nonlinear Phenomena = Physica D
Physica E: Low-dimensional Systems and Nanostructures = Physica E
Physica Medica = Physica Med.
Physica Scripta = Phys. Scr.
Physica Scripta, T = Phys. Scr., T
Physica Scripta, T. = Phys. Scr. T.
Physica Status Solidi A: Applications and Materials Science = Phys. Status Solidi A
Physica Status Solidi AApplications and Material Science = Phys. Status Solidi A
Physica Status Solidi B: Basic Solid State Physics = Phys. Status Solidi B
Physica Status Solidi BBasic Solid State Physics = Phys. Status Solidi B
Physica Status Solidi C: Conferences and Critical Reviews = Phys. Status Solidi C
Physica Status Solidi CCurrent Topics in Solid State Physics = Phys. Status Solidi C
Physica Status Solidi Rapid Research Letters = Phys. Status Solidi RRL
Physical Biology = Phys. Biol.
Physical Chemistry Chemical Physics = Phys. Chem. Chem. Phys.
Physical Medicine and Rehabilitation Clinics of North America = Phys. Med. Rehabil. Clin. N. Am.
Physical Mesomechanics = Phys. Mesomech.
Physical Oceanography = Phys. Oceanogr.
Physical Review = Phys. Rev.
Physical Review A = Phys. Rev. A
Physical Review A: Atomic, Molecular, and Optical Physics = Phys. Rev. A: At. Mol. Opt. Phys.
Physical Review Applied = Phys. Rev. Appl
Physical Review B = Phys. Rev. B
Physical Review B: Condensed Matter = Phys. Rev. B: Condens. Matter
Physical Review B: Condensed Matter and Materials Physics = Phys. Rev. B: Condens. Matter Mater. Phys.
Physical Review C: Nuclear Physics = Phys. Rev. C: Nucl. Phys.
Physical Review D: Particles and Fields = Phys. Rev. D: Part. Fields
Physical Review E: Statistical Physics, Plasmas, Fluids, and Related Interdisciplinary Topics = Phys. Rev. E: Stat. Phys. Plasmas Fluids Relat. Interdisciplin. Top.
Physical Review E: Statistical, Nonlinear, and Soft Matter Physics = Phys. Rev. E: Stat., Nonlinear, Soft Matter Phys.
Physical Review Letters = Phys. Rev. Lett.
Physical Review Special Topics - Accelerators and Beams = Phys. Rev. Spec. Top. Accel Beams
Physical Review Special Topics - Physics Education Research = Phys. Rev. Spec. Top. Phys. Educ. Res.
Physical Review X = Phys. Rev. X
Physical Review. E, Statistical, Nonlinear, and Soft Matter Physics = Phys. Rev. E Stat. Nonlin. Soft Matter Phys.
Physical Separaion in Science and Engineering = Phys. Sep. Sci. Eng.
Physical Therapy = Phys. Ther.
Physician Assistant = Physician Assist.
Physician Assistant. Health Practitioner = Physician Assist. Health Pract.
Physician Executive = Physician Exec.
Physician Relations Update = Physician Relat. Update
Physicians Management = Physicians Manage.
Physics and Chemistry of Glasses = Phys. Chem. Glasses
Physics and Chemistry of Liquids = Phys. Chem. Liq.
Physics and Chemistry of Minerals = Phys. Chem. Miner.
Physics and Chemistry of the Earth = Phys. Chem. Earth.
Physics and Chemistry of the Earth B = Phys. Chem Earth B
Physics and Chemistry of the Earth, Part A: Solid Earth and Geodesy = Phys. Chem. Earth Part A.
Physics and Chemistry of the Earth, Part B: Hydrology, Oceans and Atmosphere = Phys. Chem. Earth Part B
Physics and Chemistry of the Earth, Part C: Solar, Terrestrial & Planetary Science = Phys. Chem. Earth Part C
Physics Education = Phys. Educ.
Physics Education Research = Phys. Educ. Res.
Physics in Medicine and Biology = Phys. Med. Biol.
Physics in Technology = Phys. Technol.
Physics Letters A = Phys. Lett. A
Physics Letters B = Phys. Lett. B
Physics of Atomic Nuclei = Phys. At. Nucl.
Physics of Fluids = Phys. Fluids
Physics of Fluids A = Phys. Fluids A
Physics of Fluids B = Phys. Fluids B
Physics of Life Reviews = Phys. Life Rev.
Physics of Metals = Phys. Met.
Physics of Metals and Metallography = Phys. Met. Metall.
Physics of Particles and Nuclei = Phys. Part. Nucl.
Physics of Particles and Nuclei Letters = Phys. Part. Nucl. Lett.
Physics of Plasmas = Phys. Plasmas
Physics of the Dark Universe = Phys. Dark Universe
Physics of the Earth and Planetary Interiors = Phys. Earth Planet. Inter.
Physics of the Solid State = Phys. Solid State
Physics of Wave Phenomenon = Phys. Wave Phenom.
Physics Procedia = Physics Procedia
Physics Reports = Phys. Rep.
Physics Teacher = Phys. Teach.
Physics Today = Phys. Today
Physics World = Phys. World
Physics-Uspekhi = Phys. Usp.
Physik in Unserer Zeit = Phys. Unserer Zeit
Physik Journal = Phys. J.
Physikalische Zeitschrift = Phys. Z.
Physikalishce Zeitschrift = Phys. Z.
Physiologia Bohemoslovaca = Physiol. Bohemoslov.
Physiologia Bohemoslovenica = Physiol. Bohemoslov.
Physiologia Plantarum = Physiol. Plant.
Physiological and Biochemical Zoology = Physiol. Biochem. Zool.
Physiological and Molecular Plant Pathology = Physiol. Mol. Plant Pathol.
Physiological Chemistry and Physics = Physiol. Chem. Phys.
Physiological Chemistry and Physics and Medical NMR = Physiol. Chem. Phys. Med. NMR
Physiological Entomology = Physiol. Entomol.
Physiological Genomics = Physiol. Genomics
Physiological Measurement = Physiol. Meas.
Physiological Plant Pathology = Physiol. Plant Pathol.
Physiological Research = Physiol. Res.
Physiological Reviews = Physiol. Rev.
Physiological Zoology = Physiol. Zool.
Physiologie = Physiologie
Physiologist = Physiologist
Physiology & Behavior = Physiol. Behav.
Physiology = Physiology
Physiology and Behavior = Physiol. Behav.
Physiology and Pharmacology for Physicians = Physiol. Pharmacol. Physicians
Physiology Teacher = Physiol. Teach.
Physiotherapy = Physiotherapy
Physiotherapy Canada = Physiother. Can.
Physiotherapy Research International = Physiother. Res. Int.
Phytochemical Analysis = Phytochem. Anal.
Phytochemistry (Elsevier) = Phytochemistry (Elsevier)
Phytochemistry = Phytochemistry
Phytochemistry Letters = Phytochem. Lett.
Phytochemistry Reviews = Phytochem. Rev.
Phytomedicine = Phytomedicine
Phytopathology = Phytopathology
Phytotherapy Research = Phytother. Res.
Pielegniarka i Polozna = Pieleg. Polozna
Pigment Cell Research = Pigment Cell Res.
Pituitary = Pituitary
Placenta = Placenta
Placenta. Supplement = Placenta. Suppl.
Planetary and Space Science = Planet. Space Sci.
Plankton and Benthos Research = Plankton Benthos Res.
Plant and Cell Physiology = Plant Cell Physiol.
Plant and Soil = Plant Soil
Plant Biotechnology Journal = Plant Biotechnol. J.
Plant Cell = Plant Cell
Plant Cell Reports = Plant Cell Rep.
Plant Ecology and Diversity = Plant Ecolog. Divers.
Plant Foods for Human Nutrition = Plant Foods Hum. Nutr.
Plant Growth Regulation = Plant Growth Regul.
Plant Journal = Plant J.
Plant Molecular Biology = Plant Mol. Biol.
Plant Physiology = Plant Physiol.
Plant Physiology and Biochemistry (Amsterdam, Netherlands) = Plant Physiol. Biochem. (Amsterdam, Neth.)
Plant Physiology and Biochemistry = Plant Physiol. Biochem.
Plant Science (Amsterdam, Netherlands) = Plant Sci. (Amsterdam, Neth.)
Plant Signaling & Behavior = Plant Signaling Behav.
Plant Species Biology = Plant Species Biol.
Planta = Planta
Planta Medica = Planta Med.
Plasma Chemistry and Plasma Processing = Plasma Chem. Plasma Process.
Plasma Devices and Operations = Plasma Devices Oper.
Plasma Physics = Plasma Phys.
Plasma Physics and Controlled Fusion = Plasma Phys. Controlled Fusion
Plasma Physics Reports = Plasma Phys. Rep.
Plasma Processes and Polymers = Plasma Processes Polym.
Plasma Science and Technology = Plasma Sci. Technol
Plasma Sources Science and Technology = Plasma Sources Sci. Technol.
Plasmas and Polymers = Plasmas Polym.
Plasmid = Plasmid
Plastic and Reconstructive Surgery = Plast. Reconstr. Surg.
Plastic Surgical Nursing = Plast. Surg. Nurs.
Plasticheskie Massy = Plast. Massy
Plastics Engineering = Plast. Eng.
Plastics Rubber and Composites Processing and Applications = Plast. Rubber Compos. Process. Appl.
Plastics, Rubber and Composites = Plast., Rubber Compos.
Platelets = Platelets
Plating and Surface Finishing = Plat. Surf. Finish.
Platinum Metals Review = Platinum Met. Rev.
PLoS Biology = PLoS Biol.
PLoS Clinical Trials = PLoS Clin. Trials
PLoS Computational Biology = PLoS Comput. Biol.
PLOS Currents: Disasters = PLOS Curr.: Disasters
PLOS Currents: Evidence on Genomic Tests = PLOS Curr.:  Evidence Genomic Tests
PLOS Currents: Huntington Disease = PLOS Curr.: Huntington Dis.
PLOS Currents: Muscular Dystrophy = PLOS Curr.: Muscular Dystrophy
PLOS Currents: Outbreaks = PLOS Curr.: Outbreaks
PLOS Currents: Tree of Life = PLOS Curr.: Tree Life
PLoS Genetics = PLos Genet.
PLoS Medicine = PLoS Med.
PLoS Neglected Tropical Diseases = PLoS Negl.Trop. Dis.
PLOS ONE = PLoS One
PLoS Pathogens = PLoS Pathog.
Plucne Bolesti = Plucne Bolesti
Plucne Bolesti i Tuberkuloza = Plucne Bolesti Tuberk.
Plugger; Iowa Dental Assistants Journal = Plugger.
PMC Physics A = PMC Phys. A
PMC Physics B = PMC Phys. B
PMSE Preprints = PMSE Prepr.
Pneumoftiziologia = Pneumoftiziologia
Pneumologie = Pneumologie
Pneumonologia i Alergologia Polska = Pneumonol. Alergol. Pol.
Pneumonologia Polska = Pneumonol. Pol.
Pneumonologie = Pneumonologie
Poggendorff's Annalen der Physik = Poggendorff's Ann. Phys.
Polar Biology = Polar Biol.
Polar Geography = Polar Geogr.
Polar Record = Polar Rec.
Polar Research = Polar Res.
Polar Science = Polar Sci.
Policlinico. Sezione Chirurgica = Policlinico. [Chir.]
Policlinico. Sezione Medica = Policlinico. [Med.]
Policlinico. Sezione Pratica = Policlinico. [Prat.]
Policy Analysis = Policy Anal.
Policy Statement, Royal College of General Practitioners = Policy Statement R. Coll. Gen. Pract.
Polimery w Medycynie = Polim. Med.
Polish Journal of chemistry = Pol. J. Chem.
Polish Journal of Microbiology = Pol. J. Microbiol.
Polish Journal of Natural Science = Pol. J. Nat. Sci.
Polish Journal of Occupational Medicine = Pol. J. Occup. Med.
Polish Journal of Occupational Medicine and Environmental Health = Pol. J. Occup. Med. Environ. Health
Polish Journal of Pathology = Pol. J. Pathol.
Polish Journal of Pharmacology = Pol. J. Pharmacol.
Polish Journal of Pharmacology and Pharmacy = Pol. J. Pharmacol. Pharm.
Polish Journal of Veterinary Sciences = Pol. J. Vet. Sci.
Polish Medical Journal = Pol. Med. J.
Polish Medical Sciences and History Bulletin = Pol. Med. Sci. Hist. Bull.
Pollution Atmospherique = Pollut. Atmos.
Polski Merkuriusz Lekarski = Pol. Merkuriusz Lek.
Polski Przeglad Chirurgiczny = Pol. Przegl. Chir.
Polski Przeglad Radiologii = Pol. Przegl. Radiol.
Polski Przeglad Radiologii i Medycyny Nuklearnej = Pol. Przegl. Radiol. Med. Nukl.
Polski Tygodnik Lekarski = Pol. Tyg. Lek.
Polskie Archiwum Medycyny Wewnetrznej = Pol. Arch. Med. Wewn.
Polskie Archiwum Weterynaryjne = Pol. Arch. Weter.
Polycyclic Aromatic Compounds = Polycyclic Aromat. Compd.
Polyhedron = Polyhedron
Polymer (Korea) = Polymer (Korea)
Polymer - Plastics Technology and Engineering = Polym. Plast. Technol. Eng.
Polymer = Polymer
Polymer Bulletin (Heidelberg, Germany) = Polym. Bull. (Heidelberg, Ger.)
Polymer Bulletin = Polym. Bull.
Polymer Chemistry = Polym. Chem.
Polymer Composites = Polym. Compos.
Polymer Degradation and Stability = Polym. Degrad. Stab.
Polymer Engineering and Science = Polym. Eng. Sci.
Polymer Gels and Networks = Polym. Gels Networks
Polymer International = Polym. Int.
Polymer Journal (Tokyo, Japan) = Polym. J. (Tokyo, Jpn.)
Polymer Journal = Polym. J.
Polymer Networks and Blends = Polym. Networks Blends
Polymer Preprints (American Chemical Society, Division of Polymer Chemistry) = Polym. Prepr. (Am. Chem. Soc., Div. Polym. Chem.)
Polymer Reaction Engineering = Polym. React. Eng.
Polymer Recycling = Polym. Recycl.
Polymer Reviews = Polym. Rev.
Polymer Science Series A - Polymer Physics = Polym. Sci. Ser. A Polym. Phys.
Polymer Science Series B - Polymer Chemistry = Polym. Sci. Ser. B Polym. Chem.
Polymer Science Series C - Selected Topics = Polym. Sci. Ser. C Sel. Top.
Polymer Science Series D - Glues and Sealing Materials = Polym. Sci. Ser. D Glues Sealing Mater.
Polymer Testing = Polym. Test.
Polymer-Plastics Technology and Engineering = Polym.-Plast. Technol. Eng.
Polymeric Materials Science and Engineering = Polym. Mater. Sci. Eng.
Polymeric Preprints (American Chemical Society, Division of Polymer Chemistry) = Polym. Prepr. (Am. Chem. Soc., Div. Polym. Chem.)
Polymers & Polymer Composites = Polym. Polym. Compos.
Polymers and Polymer Composites = Polym. Polym. Compos.
Polymers for Advanced Technologies = Polym. Adv. Technol.
Polymers from Renewable Resources = Polym. Renewable Resour.
Population Reports. Series A, Oral Contraceptives = Popul. Rep. A
Population Reports. Series B, Intrauterine Devices = Popul. Rep. B
Population Reports. Series C, Female Sterilization = Popul. Rep. C
Population Reports. Series C, Sterilization Female = Popul. Rep. C
Population Reports. Series D, Male Sterilization = Popul. Rep. D
Population Reports. Series D, Sterilization Male = Popul. Rep. D
Population Reports. Series E, Law and Policy = Popul. Rep. E
Population Reports. Series F, Pregnancy Termination = Popul. Rep. F
Population Reports. Series G, Prostaglandins = Popul. Rep. G
Population Reports. Series H, Barrier Methods = Popul. Rep. H
Population Reports. Series I, Periodic Abstinence = Popul. Rep. I
Population Reports. Series J, Family Planning Programs = Popul. Rep. J
Population Reports. Series K, Injectables and Implants = Popul. Rep. K
Population Reports. Series L, Issues in World Health = Popul. Rep. L
Population Reports. Series M, Special Topic Monographs = Popul. Rep. M
Population Reports. Series M, Special Topics = Popul. Rep. M
Population Reports. Special Topic Monographs = Popul. Rep. Spec. Top. Monogr.
Population Trends = Popul. Trends
Postepy Biochemii = Postepy Biochem.
Postepy Higieny i Medycyny Doswiadczalnej = Postepy Hig. Med. Dosw.
Postgraduate Medical Journal = Postgrad. Med. J.
Postgraduate Medicine = Postgrad. Med.
Postharvest Biology and Technology = Postharvest Biol. Technol.
Potato Research = Potato Res.
Poultry Science = Poultr. Sci.
Poumon et le Coeur = Poumon Coeur
Poverkhnost = Poverkhnost
Powder Diffraction = Powder Diffr.
Powder Metallurgy = Powder Metall.
Powder Metallurgy and Metal Ceramics = Powder Metall. Met. Ceram.
Powder Technology = Powder Technol.
Power Engineer = Power Eng.
Prace, Lodzkie Towarzystwo Naukowe, Wydzial IV, Nauk Lekarskich = Pr. Lodz. Tow. Nauk. [IV]
Pracovni Lekarstvi = Prac. Lek.
Practica Odontologica = Pract. Odontol.
Practica Oto-Rhino-Laryngologica = Pract. Otorhinolaryngol. (Basel)
Practical Dental Monographs = Pract. Dent. Monogr.
Practical Periodical on Structural Design and Construction = Pract. Period. Struct. Des. Constr.
Practical Periodontics and Aesthetic Dentistry = Pract. Periodontics Aesthet. Dent.
Practical Spectroscopy = Pract. Spectrosc.
Practice Digest = Pract. Dig.
Practice Periodical of Hazardous, Toxic, Waste Management = Pract. Period. Hazard. Toxic Radioact. Waste Manage.
Practicing Midwife = Pract. Midwife
Practitioner = Practitioner
Prague Medical Report = Prague Med. Rep.
Prairie Rose = Prairie Rose
Prakticke Zubni Lekarstvi = Prakt. Zubn. Lek.
Praktische Anaesthesie, Wiederbelebung und Intensivtherapie = Prakt. Anaesth.
Praktische Kieferorthopadie = Prakt. Kieferorthop.
Praktische Metallographie = Prakt. Metallogr.
Praxis = Praxis
Praxis der Kinderpsychologie und Kinderpsychiatrie = Prax. Kinderpsychol. Kinderpsychiatr.
Praxis der Kinderpsychologie und Kinderpsychiatrie. Beiheft = Prax. Kinderpsychol. Kinderpsychiatr. Beih.
Praxis der Naturwissenschaften, Biologie in der Schule = Prax. Naturwiss. Biol. Sch.
Praxis der Naturwissenschaften, Chemie = Prax. Naturwiss. Chem.
Praxis der Naturwissenschaften, Chemie in der Schule = Prax. Naturwiss. Chem. Sch.
Praxis der Naturwissenschaften, Physik = Prax. Naturwiss. Phys.
Praxis der Pneumologie = Prax. Pneumol.
Praxis und Klinik der Pneumologie = Prax. Klin. Pneumol.
Precambrian Research = Precambrian Res.
Precision Agriculture = Precis. Agric.
Precision Engineering = Precis. Eng.
Precision Metal = Precis. Met.
Prehospital and Disaster Medicine = Prehospital Disaster Med.
Prehospital Emergency Care = Prehosp. Emerg. Care
Prenatal Diagnosis = Prenat. Diagn.
Prensa Medica Argentina = Prensa Med. Argent.
Prensa Medica Mexicana = Prensa Med. Mex.
Preparative Biochemistry & Biotechnology = Prep. Biochem. Biotechnol.
Preparative Biochemistry = Prep. Biochem.
Preparative Biochemistry and Biotechnology = Prep. Biochem. Biotechnol.
Preprint Papers - American Chemical Society, Division of Fuel Chemistry = Prepr. Pap. - Am. Chem. Soc., Div. Fuel Chem.
Preprints - American Chemical Society, Division of Petroleum Chemistry = Prepr. - Am. Chem. Soc., Div. Pet. Chem.
Preprints of Symposia - American Chemical Society, Division of Fuel Chemistry = Prepr. Symp. - Am. Chem. Soc., Div. Fuel Chem.
Prescrire International = Prescrire Int.
Presse Medicale = Presse Med.
Presse Thermale et Climatique = Presse Therm. Clim.
Preventing Chronic Disease = Prev. Chronic. Dis.
Prevention in Human Services = Prev. Hum. Serv.
Prevention Science = Prev. Sci.
Preventive Cardiology = Prev. Cardiol.
Preventive Medicine = Prev. Med.
Preventive Veterinary Medicine = Prev. Vet. Med.
Prevenzione e Assistenza Dentale = Prev. Assist. Dent.
Prevenzione Stomatologica = Prev. Stomatol.
Pride Institute Journal of Long Term Home Health Care = Pride Inst. J. Long Term Home Health Care
Prikladnaia Biokhimiia i Mikrobiologiia = Prikl. Biokhim. Mikrobiol.
Primary Care = Prim. Care
Primary Dental Care = Prim. Dent. Care
Primates in Medicine = Primates Med.
Princess Takamatsu Symposia = Princess Takamatsu Symp.
PRN Forum = PRN Forum
Pro Re Nata = Pro Re Nata
Probabilistic Engineering Mechanics = Probab. Eng. Mech.
Probability in the Engineering and Informational Sciences = Probab. Eng. Inf. Sci.
Probe = Probe
Problemes Actuels d Oto-Rhino-Laryngologie = Probl. Actuels Otorhinolaryngol.
Problemes Actuels d'Endocrinologie et de Nutrition = Probl. Actuels Endocrinol. Nutr.
Problemi na Khigienata = Probl. Khig.
Problems in Veterinary Medicine = Probl. Vet. Med.
Problemy Endokrinologii = Probl. Endokrinol. (Mosk.)
Problemy Endokrinologii i Gormonoterapii = Probl. Endokrinol. Gormonoter.
Problemy Gematologii i Perelivaniia Krovi = Probl. Gematol. Pereliv. Krovi
Problemy Kosmicheskoi Biologii = Probl. Kosm. Biol.
Problemy Medycyny Wieku Rozwojowego = Probl. Med. Wieku Rozwoj.
Problemy Severa = Probl. Sev.
Problemy Sotsialnoi Gigieny i Istoriia Meditsiny = Probl. Sotsialnoi Gig. Istor. Med.
Problemy Tuberkuleza = Probl. Tuberk.
Procedia Chemistry = Procedia Chem.
Procedia Computer Science = Procedia Comput. Sci.
Procedia Earth and Planetary Science = Procedia Earth Planet. Sci.
Procedia Engineering = Procedia Eng.
Procedia Environmental Sciences = Procedia Environ. Sci.
Procedia Food Science = Procedia Food Sci.
Procedia Materials Science = Procedia Mater. Sci.
Procedia Technology = Procedia Technol.
Proceedings - Electrochemical Society = Proc. - Electrochem. Soc.
Proceedings - United States Naval Institute = Proc. U.S. Nav. Inst.
Proceedings and Papers of the Annual Conference of the California Mosquito Control Association = Proc. Pap. Annu. Conf. Calif. Mosq. Control Assoc.
Proceedings in Applied Mathematics and Mechanics = Proc. Appl. Math. Mech.
Proceedings of SPIE The International Society for Optical Engineering = Proc. SPIE Int. Soc. Opt. Eng.
Proceedings of the American Society of Brewing Chemists = Proc. Am. Soc. Brew. Chem.
Proceedings of the American Thoracic Society = Proc. Am. Thorac. Soc.
Proceedings of the Analytical Division of the Chemical Society = Proc. Anal. Div. Chem. Soc.
Proceedings of the Annual Clinical Spinal Cord Injury Conference = Proc. Annu. Clin. Spinal Cord Inj. Conf.
Proceedings of the Annual Conference on Research in Medical Education = Proc. Annu. Conf. Res. Med. Educ.
Proceedings of the Annual Meeting of the American Psychopathological Association = Proc. Annu. Meet. Am. Psychopathol. Assoc.
Proceedings of the Annual Symposium of the Eugenics Society = Proc. Annu. Symp. Eugen. Soc.
Proceedings of the Association of American Physicians = Proc. Assoc. Am. Physicians
Proceedings of the Australian Association of Neurologists = Proc. Aust. Assoc. Neurol.
Proceedings of the British Institution of Radio Engineers = Proc. Br. Inst. Radio Eng.
Proceedings of the British Paedodontic Society = Proc. Br. Paedod. Soc.
Proceedings of the British Society of Dental and Maxillofacial Radiology = Proc. Br. Soc. Dent. Maxillofac. Radiol.
Proceedings of the Cambridge Philosophical Society = Proc. Cambridge Philos. Soc.
Proceedings of the Cardiff Medical Society = Proc. Cardiff Med. Soc.
Proceedings of the Chemical Society = Proc. Chem. Soc.
Proceedings of the Chinese Academy of Medical Sciences and the Peking Union Medical College = Proc. Chin. Acad. Med. Sci. Peking Union Med. Coll.
Proceedings of the Clinical Dialysis and Transplant Forum = Proc. Clin. Dial. Transplant Forum
Proceedings of the Combustion Institute = Proc. Combust. Inst.
Proceedings of the Estonian Academy of Sciences = Proc. Est. Acad. Sci.
Proceedings of the Estonian Academy of Sciences, Chemistry = Proc. Est. Acad. Sci., Chem.
Proceedings of the European Dialysis and Transplant Association - European Renal Association = Proc. Eur. Dial. Transplant Assoc. Eur. Ren. Assoc.
Proceedings of the European Dialysis and Transplant Association = Proc. Eur. Dial. Transplant Assoc.
Proceedings of the European Prosthodontic Association = Proc. Eur. Prosthodontic Assoc.
Proceedings of the Finnish Dental Society = Proc. Finn. Dent. Soc.
Proceedings of the Geologists' Association = Proc. Geol. Assoc.
Proceedings of the Health Policy Forum = Proc. Health Policy Forum
Proceedings of the Indian National Science Academy = Proc. Indian Natl. Sci. Acad.
Proceedings of the Institute of Medicine of Chicago = Proc. Inst. Med. Chic.
Proceedings of the Institution of Civil Engineers = Proc. Inst. Civ. Eng.
Proceedings of the Institution of Civil Engineers: Civil Engineering = Proc. Inst. Civ. Eng. Civ. Eng.
Proceedings of the Institution of Civil Engineers: Construction Materials = Proc. Inst. Civ. Eng. Constr. Mater
Proceedings of the Institution of Civil Engineers: Energy = Proc. Inst. Civ. Eng. Energy
Proceedings of the Institution of Civil Engineers: Geotechnical Engineering = Proc. Inst. Civ. Eng. Geotech. Eng.
Proceedings of the Institution of Civil Engineers: Ground Improvement = Proc. Inst. Civ. Eng. Ground Improv.
Proceedings of the Institution of Civil Engineers: Maritime Engineering = Proc. Inst. Civ. Eng. Marit. Eng.
Proceedings of the Institution of Civil Engineers: Municipal Engineer = Proc. Inst. Civ. Eng. Munic. Eng.
Proceedings of the Institution of Civil Engineers: Structures and Buildings = Proc. Inst. Civ. Eng. Struct. Build.
Proceedings of the Institution of Civil Engineers: Transport = Proc. Inst. Civ. Eng. Transp.
Proceedings of the Institution of Civil Engineers: Waste Resource Management = Proc. Inst. Civ. Eng. Waste Resour. Manag.
Proceedings of the Institution of Civil Engineers: Water Management = Proc. Inst. Civ. Eng. Water Manage.
Proceedings of the Institution of Electrical Engineers = Proc. Inst. Electr. Eng.
Proceedings of the Institution of Electronic and Radio Engineers = Proc. Inst. Electron. Radio Eng.
Proceedings of the Institution of Mechanical Engineers. Part H, Journal of Engineering in Medicine = Proc. Inst. Mech. Eng. [H]
Proceedings of the International Academy of Oral Pathology = Proc. Int. Acad. Oral Pathol.
Proceedings of the International Association of Hydrological Sciences = Proc. Int. Assoc. Hydrol. Sci.
Proceedings of the International Astronomical Congress = Proc. Int. Astron. Congr.
Proceedings of the International Astronomical Union = Proc. Int. Astron. Union
Proceedings of the IRE = Proc. IRE
Proceedings of the Koninklijke Nederlandse Akademie van Wetenschappen = Proc. K. Ned. Akad. Wet.
Proceedings of the Koninklijke Nederlandse Akademie Van Wetenschappen. Series C: Biological and Medical Sciences = Proc. K. Ned. Akad. Wet. C
Proceedings of the Latvian Academy of Sciences, Section B: Natural, Exact and Applied Sciences = Proc. Latv. Acad. Sci. Sect. B
Proceedings of the Mine Medical Officers Association = Proc. Mine Med. Off. Assoc.
Proceedings of the Mine Medical Officers Association of SA = Proc. Mine Med. Off. Assoc. SA
Proceedings of the National academy of Sciences = Proc. Natl. Acad. Sci. U.S.A.
Proceedings of the National academy of Sciences of the United States of America = Proc. Natl. Acad. Sci. U.S.A.
Proceedings of the National Cancer Conference = Proc. Natl. Cancer Conf.
Proceedings of the National Science Council, Republic of China. Part B, Life Sciences = Proc. Natl. Sci. Counc. Repub. China B
Proceedings of the Nutrition Society = Proc. Nutr. Soc.
Proceedings of the Ocean Drilling Program, Part B: Scientific Results = Proc. Ocean Drill. Program Part B Sci. Results.
Proceedings of the Physical Society of London = Proc. Phys. Soc. London
Proceedings of the Physical Society. Section A = Proc. Phys. Soc. London, Sect. A
Proceedings of the Physical Society. Section B = Proc. Phys. Soc. London, Sect. B
Proceedings of the Physiological Society = Proc. Physiol. Soc.
Proceedings of the Prehistoric Society = Proc. Prehist. Soc
Proceedings of the Royal Irish Academy. Section B: Biological, Geological and Chemical Science = Proc. R. Ir. Acad. [B]
Proceedings of the Royal Society of London = Proc. Roy. Soc. London
Proceedings of the Royal Society of London Series A = Proc. R. Soc. London, Ser. A
Proceedings of the Royal Society of London Series B = Proc. R. Soc. London, Ser. B
Proceedings of the Royal Society of London. Series B: Biological Sciences = Proc. R. Soc. Lond. B Biol. Sci.
Proceedings of the Royal Society of Medicine = Proc. R. Soc. Med.
Proceedings of the Rudolf Virchow Medical Society in the City of New York = Proc. Rudolf Virchow Med. Soc. City N. Y.
Proceedings of the Society for Analytical Chemistry = Proc. Soc. Anal. Chem.
Proceedings of the Society for Experimental Biology and Medicine = Proc. Soc. Exp. Biol. Med.
Proceedings of the Veterans Administration Spinal Cord Injury Conference = Proc. Veterans Adm. Spinal Cord Inj. Conf.
Proceedings of the Virchow-Pirquet Medical Society = Proc. Virchow. Pirquet Med. Soc.
Proceedings of the Weekly Seminar in Neurology = Proc. Wkly. Semin. Neurol.
Proceedings of the Western Pharmacology Society = Proc. West. Pharmacol. Soc.
Proceedings of the Zoological Society = Proc. Zool. Soc.
Proceedings, AMIA Annual Fall Symposium = Proc. AMIA Annu. Fall Symp.
Proceedings, AMIA Annual Symposium = Proc. AMIA Symp.
Proceedings, AMIA Symposium = Proc. AMIA Symp.
Proceedings, Annual Management Conference, American Dental Association = Proc. Annu. Manage. Conf. Am. Dent. Assoc.
Proceedings, Annual Meeting of the Medical Section of the American Council of Life Insurance = Proc. Annu. Meet. Med. Sect. Am. Counc. Life Insur.
Proceedings, Annual Meeting of the Medical Section of the American Life Convention = Proc. Annu. Meet. Med. Sect. Am. Life Conv.
Proceedings, Annual Meeting of the Medical Section of the American Life Insurance Association = Proc. Annu. Meet. Med. Sect. Am. Life Insur. Assoc.
Proceedings, Annual Meeting of the United States Animal Health Association = Proc. Annu. Meet. U. S. Anim. Health Assoc.
Proceedings, Annual Symposium on Computer Applications in Medical Care = Proc. Annu. Symp. Comput. Appl. Med. Care
Proceedings, Foundation for Orthodontic Research = Proc. Found. Orthod. Res.
Proceedings, International Conference on Intelligent Systems for Molecular Biology = Proc. Int. Conf. Intell. Syst. Mol. Biol.
Proceedings, National Conference on Methadone Treatment = Proc. Natl. Conf. Methadone Treat.
Proceedings, Nursing Theory Conference = Proc. Nurs. Theory Conf.
Proceedings, Royal Society of Edinburgh. Section B: Biology = Proc. R. Soc. Edinb. [Biol.]
Proceedings, Royal Society of Edinburgh. Section B: Natural Environment = Proc. R. Soc. Edinb. [Nat. Environ.]
Proceedings, State Secretaries Management Conference, American Dental Association = Proc. State Secr. Manage. Conf. Am. Dent. Assoc.
Process Biochemistry (Oxford, United Kingdom) = Process Biochem. (Oxford, U. K.)
Process Biochemistry = Process Biochem.
Process Control and Quality = Process Control Qual.
Process Safety and Environment Protection = Process Saf. Environ. Prot.
Process Safety and Environmental Protection = Process Saf. Environ. Prot.
Process Safety Progress = Process Saf. Prog.
Production Engineering = Prod. Eng.
Produits et Problemes Pharmaceutiques = Prod. Probl. Pharm.
Produktion von Leiterplatten und Systemen = Prod. Leiterplatten Sys.
Professional Care of Mother and Child = Prof. Care Mother Child
Professional Flashes = Prof. Flashes
Professional Nurse = Prof. Nurse
Professional Nursing Home = Prof. Nurs. Home
Professional Safety = Prof. Saf.
Professional Sanitation Management = Prof. Sanit. Manage.
Professioni Infermieristiche = Prof. Inferm.
Profile of Medical Practice = Profile Med. Pract.
Profiles in Healthcare Marketing = Profiles Healthc. Mark.
Profiles in Hospital Marketing = Profiles Hosp. Mark.
Program Notes, Association of University Programs in Health Administration = Program Notes Assoc. Univ. Programs Health Adm.
Progres en Urologie = Prog. Urol.
Progres Medical = Progr. Med. (Paris.)
Progres Odonto-Stomatologique = Prog. Odontostomatol.
Progresos de Terapeutica Clinica = Progr. Ter. Clin.
Progress in Aerospace Sciences = Prog. Aerosp. Sci.
Progress in AIDS Pathology = Prog. AIDS Pathol.
Progress in Allergy = Prog. Allergy
Progress in Atomic Medicine = Prog. At. Med.
Progress in Behavior Modification = Prog. Behav. Modif.
Progress in Biochemical Pharmacology = Prog. Biochem. Pharmacol.
Progress in Biocybernetics = Prog. Biocybern.
Progress in Biomaterials = Prog. Biomater.
Progress in Biometeorology, Division A: Progress in Human Biometeorology = Prog. Biometeorol.
Progress in Biophysics and Molecular biology = Prog. Biophys. Mol. Biol.
Progress in Biotechnology = Prog. Biotechnol.
Progress in Brain Research = Prog. Brain Res.
Progress in Cardiovascular Diseases = Prog. Cardiovasc. Dis.
Progress in Cardiovascular Nursing = Prog. Cardiovasc. Nurs.
Progress in Cell Cycle Research = Prog. Cell Cycle Res.
Progress in Chemical Toxicology = Prog. Chem. Toxicol.
Progress in Clinical and Biological Research = Prog. Clin. Biol. Res.
Progress in Clinical Cancer = Prog. Clin. Cancer
Progress in Clinical Immunology = Prog. Clin. Immunol.
Progress in Clinical Parasitology = Prog. Clin. Parasitol.
Progress in Clinical Pathology = Prog. Clin. Pathol.
Progress in Colloid & Polymer Science = Prog. Colloid Polym. Sci.
Progress in Colloid and Polymer Science = Prog. Colloid Polym. Sci.
Progress in Crystal Growth and Characterization of Materials = Prog. Cryst. Growth Charact. Mater.
Progress in Drug Research = Prog. Drug Res.
Progress in Earth and Planetary Science = Prog. Earth Planet. Sci.
Progress in Energy and Combustion Science = Prog. Energy Combust. Sci.
Progress in Experimental Personality and Psychopathology Research = Prog. Exp. Pers. Psychopathol. Res.
Progress in Experimental Personality Research = Prog. Exp. Pers. Res.
Progress in Experimental Tumor Research = Prog. Exp. Tumor Res.
Progress in Food and Nutrition Science = Prog. Food Nutr. Sci.
Progress in Growth Factor Research = Prog. Growth Factor Res.
Progress in Hematology = Prog. Hematol.
Progress in Hemostasis and Thrombosis = Prog. Hemost. Thromb.
Progress in Heterocyclic Chemistry = Prog. Heterocycl. Chem.
Progress in Histochemistry and Cytochemistry = Prog. Histochem. Cytochem.
Progress in Immunobiological Standardization = Prog. Immunobiol. Stand.
Progress in Industrial Ecology = Prog. Ind. Ecol.
Progress in Industrial Microbiology = Prog. Ind. Microbiol.
Progress in Inorganic Chemistry = Prog. Inorg. Chem.
Progress in Lipid Research = Prog. Lipid Res.
Progress in Liver Diseases = Prog. Liver Dis.
Progress in Materials Science = Prog. Mater Sci.
Progress in Medical Genetics = Prog. Med. Genet.
Progress in Medical Virology = Prog. Med. Virol.
Progress in Medicinal Chemistry = Prog. Med. Chem.
Progress in Molecular and Subcellular Biology = Prog. Mol. Subcell. Biol.
Progress in Molecular Biology and Translational Science = Prog. Mol. Biol. Transl. Sci.
Progress in Natural Science = Prog. Nat. Sci.
Progress in Neuro-Psychopharmacology & Biological Psychiatry = Prog. Neuro-Psychopharmacol. Biol. Psychiatry
Progress in Neuro-Psychopharmacology = Prog. Neuropsychopharmacol.
Progress in Neuro-Psychopharmacology and Biological Psychiatry = Prog. Neuropsychopharmacol. Biol. Psychiatry
Progress in Neurobiology = Prog. Neurobiol.
Progress in Neurology and Psychiatry = Prog. Neurol. Psychiatry
Progress in Nuclear Energy = Prog. Nucl. Energy
Progress in Nuclear Magnetic Resonance Spectroscopy = Prog. Nucl. Magn. Reson. Spectrosc.
Progress in Nuclear Medicine = Prog. Nucl. Med.
Progress in Nucleic Acid Research and Molecular Biology = Prog. Nucleic Acid Res. Mol. Biol.
Progress in Oceanography = Prog. Oceanogr.
Progress in Organic Coatings = Prog. Org. Coat.
Progress in Paper Recycling = Prog. Pap. Recycl.
Progress in Particle and Nuclear Physics = Prog. Part. Nucl. Phys.
Progress in Pediatric Surgery = Prog. Pediatr. Surg.
Progress in Photovoltaics: Research and Applications = Prog. Photovoltaics Res. Appl.
Progress in Physical Geography = Prog. Phys. Geog.
Progress in Physical Therapy = Prog. Phys. Ther.
Progress in Polymer Science = Prog. Polym. Sci.
Progress in Quantum Electronics = Prog. Quantum Electron.
Progress in Reaction Kinetics = Prog. React. Kinet.
Progress in Reaction Kinetics and Mechanism = Prog. React. Kinet. Mech.
Progress in Retinal and Eye Research = Prog. Retin. Eye Res.
Progress in Rubber, Plastics and Recycling Technology = Prog. Rubber Plast. Recycl. Technol.
Progress in Solid State Chemistry = Prog. Solid State Chem.
Progress in Structural Engineering and Materials = Prog. Struct. Mater. Eng.
Progress in Surface Science = Prog. Surf. Sci.
Progress in Surgery = Prog. Surg.
Progress in the Chemistry of Fats and Other Lipids = Prog. Chem. Fats Other Lipids
Progress in the Chemistry of Organic Natural Products = Prog. Chem. Org. Nat. Prod.
Progress in Veterinary Microbiology and Immunology = Prog. Vet. Microbiol. Immunol.
Progressive Architecture = Prog. Archit.
Progressive Nurse = Progress. Nurse
Progresso Medico = Progr. Med. (Napoli)
Progresso Odontoiatrico = Prog. Odontoiatr.
Promoting Health = Promot. Health
Promotion Dentaire = Promot. Dent.
Promotion et Education = Promot. Educ.
Propellants, Explosives, Pyrotechnics = Propellants, Explos., Pyrotech.
Prophylaxie Sanitaire et Morale = Prophyl. Sanit. Morale
Prostaglandins & Other Lipid Mediators = Prostaglandins Other Lipid Mediators
Prostaglandins = Prostaglandins
Prostaglandins and Medicine = Prostaglandins Med.
Prostaglandins and Other Lipid Mediators = Prostaglandins Other Lipid Mediat.
Prostaglandins Leukotrienes and Essential Fatty Acids = Prostaglandins Leukot. Essent. Fatty Acids
Prostaglandins, Leukotrienes and Essential Fatty Acids = Prostaglandins, Leukotrienes Essent. Fatty Acids
Prostaglandins, Leukotrienes and Medicine = Prostaglandins. Leukot. Med.
Prostate = Prostate
Prostate. Supplement = Prostate. Suppl.
Prosthetics and Orthotics International = Prosthet. Orthot. Int.
Protection of Metals = Prot. Met.
Protection of Metals and Physical Chemistry of Surfaces = Prot. Met. Phys. Chem
Protein & Peptide Letters = Protein Pept. Lett.
Protein and Peptide Letters = Protein Pept. Lett.
Protein Engineering = Protein Eng.
Protein Engineering, Design & Selection = Protein Eng., Des. Sel.
Protein Engineering, Design and Selection = Protein Eng. Des. Sel.
Protein Expression and Purification = Protein Expression Purif.
Protein Journal = Protein J.
Protein Profile = Protein Profile
Protein Reviews on the Web = Protein Rev. Web
Protein Science = Protein Sci.
Protein Sequences and Data Analysis = Protein Seq. Data Anal.
Proteins = Proteins
Proteins: Structure, Function, and Bioinformatics = Proteins: Struct., Funct., Bioinf.
Proteomics - Clinical Applications = Proteomics Clin. Appl.
Proteomics = Proteomics
Protesista Dental = Protes. Dent.
Protetyka Stomatologiczna = Protet. Stomatol.
Protist = Protist
Protoplasma = Protoplasma
Provider = Provider
Przeglad Dermatologiczny = Przegl. Dermatol.
Przeglad Epidemiologiczny = Przegl. Epidemiol.
Przeglad Lekarski = Przegl. Lek.
Przemysl Chemiczny = Przem. Chem.
Psihoterapija = Psihoterapija
Psyche = Psyche (Stuttg.)
Psychiatria Clinica = Psychiatr. Clin. (Basel)
Psychiatria et Neurologia = Psychiatr. Neurol. (Basel)
Psychiatria Polska = Psychiatr. Pol.
Psychiatria, Neurologia, Neurochirurgia = Psychiatr. Neurol. Neurochir.
Psychiatric Clinics of North America = Psychiatr. Clin. North Am.
Psychiatric Communications = Psychiatr. Commun.
Psychiatric Developments = Psychiatr. Dev.
Psychiatric Genetics = Psychiatr. Genet.
Psychiatric Hospital = Psychiatr. Hosp.
Psychiatric Journal of the University of Ottawa = Psychiatr. J. Univ. Ott.
Psychiatric Medicine = Psychiatr. Med.
Psychiatric News = Psychiatr. News
Psychiatric Quarterly = Psychiatr. Q.
Psychiatric Quarterly. Supplement = Psychiatr. Q. Suppl.
Psychiatric Research Reports = Psychiatr. Res. Rep. Am. Psychiatr. Assoc.
Psychiatric Services = Psychiatr. Serv.
Psychiatrie de l'Enfant = Psychiatr. Enfant
Psychiatrie, Neurologie und Medizinische Psychologie = Psychiatr. Neurol. Med. Psychol. (Leipz.)
Psychiatrie, Neurologie und Medizinische Psychologie. Beihefte = Psychiatr. Neurol. Med. Psychol. Beih.
Psychiatrische Praxis = Psychiatr. Prax.
Psychiatry = Psychiatry
Psychiatry and Clinical Neurosciences = Psychiatry Clin. Neurosci.
Psychiatry Digest = Psychiatry Dig.
Psychiatry in Medicine = Psychiatry Med.
Psychiatry Research = Psychiatry Res.
Psycho-Oncology = Psychooncology.
Psychoanalytic Quarterly = Psychoanal. Q.
Psychoanalytic Review = Psychoanal. Rev.
Psychoanalytic Study of the Child = Psychoanal. Study Child
Psychological Bulletin = Psychol. Bull.
Psychological Issues = Psychol. Issues
Psychological Medicine = Psychol. Med.
Psychological Medicine. Monograph Supplement = Psychol. Med. Monogr. Suppl.
Psychological Methods = Psychol. Methods
Psychological Monographs = Psychol. Monogr.
Psychological Reports = Psychol. Rep.
Psychological Research = Psychol. Res.
Psychological Review = Psychol. Rev.
Psychologie et Neuropsychiatrie du Vieillissement = Psychol. Neuropsychiatr. Vieil.
Psychologische Forschung = Psychol. Forsch.
Psychologische Praxis = Psychol. Prax.
Psychology and Aging = Psychol. Aging
Psychology and Psychotherapy = Psychol. Psychother.
Psychometrika = Psychometrika
Psychoneuroendocrinology = Psychoneuroendocrinology
Psychopathology = Psychopathology
Psychopharmacologia = Psychopharmacologia
Psychopharmacologie = Psychopharmacologie
Psychopharmacology (Berlin, Germany) = Psychopharmacology (Berlin, Ger.)
Psychopharmacology = Psychopharmacology (Berl.)
Psychopharmacology Bulletin = Psychopharmacol. Bull.
Psychopharmacology Communications = Psychopharmacol. Commun.
Psychopharmacology Series = Psychopharmacol. Ser.
Psychopharmacology. Supplementum = Psychopharmacology. Suppl.
Psychophysiology = Psychophysiology
Psychosomatic Medicine = Psychosom. Med.
Psychosomatics = Psychosomatics
Psychotherapie und Medizinische Psychologie = Psychother. Med. Psychol. (Stuttg.)
Psychotherapie, Medizinische Psychologie = Psychother. Med. Psychol. (Stuttg.)
Psychotherapie, Psychosomatik, Medizinische Psychologie = Psychother. Psychosom. Med. Psychol.
Psychotherapy and Psychosomatics = Psychother. Psychosom.
Pteridines = Pteridines
Pubblicazioni della Stazione Zoologica di Napoli. Section II: History and Philosophy of the Life Sciences = Pubbl. Stn. Zool. Napoli II
Public Administration Review = Public Adm. Rev.
Public Affairs Report = Public Aff. Rep.
Public Health = Public Health
Public Health Monograph = Public Health Monogr.
Public Health Nursing = Public Health Nurs.
Public Health Nutrition = Public Health Nutr.
Public Health Papers = Public Health Pap.
Public Health Reports = Public Health Rep.
Public Health Reviews = Public Health Rev.
Public Interest = Public Interest
Public Opinion Quarterly = Public Opin. Q.
Public Policy = Public Policy
Public Relations Journal = Public Relat. J.
Public Sector Contracting Report = Public Sect. Contract. Rep.
Public Sector, Health Care Risk Management = Public Sector. Health Care Risk Manage.
Public Welfare = Public Welf.
Publication, Group for the Advancement of Psychiatry = Publ. Group Adv. Psychiatry
Publications of the Astronomical Society of Australia = Publ. Astron. Soc. Aust.
Publications of the Astronomical Society of Japan = Publ. Astron. Soc. Jpn.
Publications of the Astronomical Society of the Pacific = Publ. Astron. Soc. Pac.
Publications of the Australasian Institute of Mining and Metallurgy = Publ. Australas. Inst. Min. Metall.
Puerto Rico Health Sciences Journal = P. R. Health Sci. J.
Puerto Rico y Su Enfermera = P. R. Enferm.
Pulmonary Pharmacology & Therapeutics = Pulm. Pharmacol. Ther.
Pulmonary Pharmacology = Pulm. Pharmacol.
Pulmonary Pharmacology and Therapeutics = Pulm. Pharmacol. Ther.
Pulse of the Montana State Nurses Association = Pulse
Purchasing Administration = Purch. Adm.
Pure and Applied Chemistry = Pure Appl. Chem.
Pure and Applied Geophysics = Pure Appl. Geophys.
Pure and Applied Mathematical Quarterly = Pure Appl. Math. Q.
Pure and Applied Mathematics = Pure Appl. Math.
Pure and Applied Optics = Pure Appl. Opt.
Pure and Applied Physics = Pure Appl. Phys.
Purinergic Signalling = Purinergic Signalling
QA Review = QA Rev.
QJM = QJM
QRB; Quality Review Bulletin = QRB Qual. Rev. Bull.
QRC Advisor = QRC Advis.
QSAR & Combinatorial Science = QSAR Comb. Sci.
Quaderni di Clinica Ostetrica e Ginecologica = Quad. Clin. Ostet. Ginecol.
Quaderni di Criminologia Clinica = Quad. Criminol. Clin.
Quaderni di Radiologia = Quad. Radiol.
Quaderni Sclavo di Diagnostica Clinica e di Laboratorio = Quad. Sclavo Diagn.
Qualitative Health Research = Qual. Health Res.
Quality and Reliability Engineering International = Qual. Reliab. Eng. Int.
Quality Assurance & Safety of Crops and Food = Qual. Assur. Saf. Crops Food
Quality Assurance = Qual. Assur.
Quality Assurance and Utilization Review = Qual. Assur. Util. Rev.
Quality Assurance in Health Care = Qual. Assur. Health Care
Quality Connection = Qual. Connect.
Quality Engineering = Qual. Eng.
Quality in Health Care = Qual. Health Care
Quality Letter for Healthcare Leaders = Qual. Lett. Healthc. Lead.
Quality Management in Health Care = Qual. Manag. Health Care
Quality of Life Research = Qual. Life Res.
Quantitative Microbiology = Quant. Microbiol.
Quantitative Structure-Activity Relationships = Quant. Struct.-Act. Relat.
Quantum and Semiclassical Optics = Quantum Semiclassical Opt.
Quantum Electronics = Quantum Electron.
Quantum Information and Computation = Quantum Inf. Comput.
Quantum Information Processing = Quantum Inf. Process.
Quantum Optics = Quantum Opt.
Quarterly Dental Review = Q. Dent. Rev.
Quarterly Journal of Engineering Geology = Q. J. Eng. Geol.
Quarterly Journal of Engineering Geology and Hydrogeology = Q. J. Eng. Geol. Hydrogeol.
Quarterly Journal of Experimental Physiology = Q. J. Exp. Physiol.
Quarterly Journal of Experimental Physiology and Cognate Medical Sciences = Q. J. Exp. Physiol. Cogn. Med. Sci.
Quarterly Journal of Experimental Psychology = Q. J. Exp. Psychol.
Quarterly Journal of Experimental Psychology. A, Human Experimental Psychology = Q. J. Exp. Psychol. A
Quarterly Journal of Experimental Psychology. B, Comparative and Physiological Psychology = Q. J. Exp. Psychol. B
Quarterly Journal of International Agriculture = Q. J. Int. Agric.
Quarterly Journal of Mechanics and Applied Mathematics = Q. J. Mech. Appl. Math.
Quarterly Journal of Medicine = Q. J. Med.
Quarterly Journal of Microscopical Science = Q. J. Microsc. Sci.
Quarterly Journal of Nuclear Medicine = Q. J. Nucl. Med.
Quarterly Journal of Nuclear Medicine and Molecular Imaging = Q. J. Nucl. Med. Mol. Imaging
Quarterly Journal of Science, Literature, and the Arts = Q. J. Sci. Lit. Arts
Quarterly Journal of Studies on Alcohol = Q. J. Stud. Alcohol
Quarterly Journal of the Chemical Society = Q. J. Chem. Soc.
Quarterly Journal of the Geological Society of London = Q. J. Geol. Soc. London
Quarterly Journal of the Royal Astronomical Society = Q. J. R. Astron. Soc.
Quarterly Journal of the Royal Meteorological Society = Quart. J. Roy. Meteor. Soc.
Quarterly Medical Review = Q. Med. Rev.
Quarterly of Applied Mathematics = Q. Appl. Math.
Quarterly of Magnetic Resonance in Biology and Medicine = Q. Magn. Reson. Biol. Med.
Quarterly of the National Dental Association = Q. Natl. Dent. Assoc.
Quarterly Review = Q. Rev. DC. Nurses. Assoc.
Quarterly Review of Biology = Q. Rev. Biol.
Quarterly Review of Economics and Business = Q. Rev. Econ. Bus.
Quarterly Review of Economics and Finance = Q. Rev. Econ. Finance
Quarterly Reviews of Biology = Q. Rev. Biol.
Quarterly Reviews of Biophysics = Q. Rev. Biophys.
Quarterly Reviews on Drug Metabolism and Drug Interactions = Q. Rev. Drug Metab. Drug Interact.
Quarterly Reviews, Chemical Society = Q. Rev. Chem. Soc.
Quaternary Geochronology = Quat. Geochronol.
Quaternary International = Quat. Int.
Quaternary Research = Quat. Res.
Quaternary Science Reviews = Quat. Sci. Rev.
Queens Nursing Journal = Queens Nurs. J.
Queensland Nurse = Qld. Nurse
Queensland Nurses Journal = Qld. Nurses J.
Quimica Analitica = Quim. Anal. (Barcelona)
Quimica no Brasil = Quim. Bras.
Quimica Nova = Quim. Nova
Quintessence International = Quintessence Int.
Quintessence International. Edition Francaise = Quintessence Int. [Fr.]
Quintessence of Dental Technology = Quintessence Dent. Technol.
Quintessencia = Quintessencia
Quintessencia de Protese de Laboratorio = Quintessencia Protese Lab.
Quintessenz = Quintessenz
Quintessenz der Zahntechnik = Quintessenz Zahntech.
Quintessenz Journal = Quintessenz J.
Quintessenz-Impulse = Quintessenz. Impulse
Quintessenza = Quintessenza
R.I. Medical Journal = R. I. Med. J.
Radiation and Environmental Biophysics = Radiat. Environ. Biophys.
Radiation Biology = Radiat. Biol.
Radiation Data and Reports = Radiat. Data Rep.
Radiation Effects and Defects in Solids = Radiat. Eff. Defects Solids
Radiation Measurements = Radiat. Meas.
Radiation Medicine = Radiat. Med.
Radiation Oncology Investigations = Radiat. Oncol. Investig.
Radiation Physics and Chemistry = Radiat. Phys. Chem.
Radiation Protection Dosimetry = Radiat. Prot. Dosim.
Radiation Research = Radiat. Res.
Radiation Research. Supplement = Radiat. Res. Suppl.
Radiatsionnaia Biologiia, Radioecologiia = Radiats. Biol. Radioecol.
Radio and Electronic Engineer = Radio Electron. Eng.
Radio Science = Radio Sci.
Radiobiologia, Radioterapia e Fisica Medica = Radiobiol. Radioter. Fis. Med.
Radiobiologia, Radiotherapia = Radiobiol. Radiother. (Berl.)
Radiobiologiia = Radiobiologiia
Radiochemistry (New York, NY, United States) = Radiochemistry (N. Y., NY, U. S.)
Radiochimica Acta = Radiochim. Acta
Radiographics = Radiographics
Radiography = Radiography
Radiography Today = Radiogr. Today
Radioisotopes = Radioisotopes
Radiologe = Radiologe
Radiologia Austriaca = Radiol. Austriaca
Radiologia Clinica = Radiol. Clin. (Basel)
Radiologia Clinica et Biologica = Radiol. Clin. Biol.
Radiologia Diagnostica = Radiol. Diagn. (Berl.)
Radiologia Medica = Radiol. Med. (Torino)
Radiologic Clinics of North America = Radiol. Clin. North Am.
Radiologic Technology = Radiol. Technol.
Radiological Health Data and Reports = Radiol. Health Data Rep.
Radiology = Radiology
Radiology Management = Radiol. Manage.
Radiology of Infectious Diseases = Radiol. Infect. Dis.
Radiophysics and Quantum Electronics = Radiophys. Quantum Electron.
Radioprotection = Radioprotection
Radiotherapy and Oncology = Radiother. Oncol.
Radovi Medicinskog Fakulteta u Zagrebu = Rad. Med. Fak. Zagrebu
Rand Journal of Economics = Rand J. Econ.
RANF Review = RANF Rev.
Rangeland Ecology & Management = Rangeland Ecol. Manage.
Rangeland Journal = Rangeland J.
Ranliao Huaxue Xuebao = Ranliao Huaxue Xuebao
Rapid Communications in Mass Spectrometry = Rapid Commun. Mass Spectrom.
RAPRA Review Reports = Rapra Rev. Rep.
Rare Metals (Beijing, China) = Rare Met. (Beijing, China)
Rare Metals = Rare Met.
Rare Metals Materials And Engineering = Rare Met. Mater. Eng.
Rasayan Journal of Chemistry = Rasayan J. Chem.
Rasplavy = Rasplavy
Rassegna Clinico-Scientifica = Rass. Clin. Sci.
Rassegna di Clinica Terapia e Scienze Affini = Rass. Clin. Ter.
Rassegna di Dermatologia e Sifilografia = Rass. Dermatol. Sifilogr.
Rassegna di Fisiopatologia Clinica e Terapeutica = Rass. Fisiopatol. Clin. Ter.
Rassegna di Neurologia Vegetativa = Rass. Neurol. Veg.
Rassegna di Neuropsichiatria e Scienze Affini = Rass. Neuropsichiatr.
Rassegna di Studi Psichiatrici = Rass. Studi Psichiatr.
Rassegna Internazionale di Clinica e Terapia = Rass. Int. Clin. Ter.
Rassegna Internazionale di Stomatologia Pratica = Rass. Int. Stomatol. Prat.
Rassegna Medica Sarda = Rass. Med. Sarda
Rassegna Odontotecnica = Rass. Odontotec.
Rassegna Penitenziaria e Criminologica = Rass. Penititenziaria. Crim.
Rassegna Trimestrale di Odontoiatria = Rass. Trimest. Odontoiatr.
Rational Drug Therapy = Ration. Drug Ther.
Rays = Rays
RCN Nursing Standard = RCN Nurs. Stand.
RDH = RDH
Reaction Kinetics and Catalysis Letters = React. Kinet. Catal. Lett.
Reactive & Functional Polymers = React. Funct. Polym.
Reactive and Functional Polymers = React. Funct. Polym.
Reactive Polymers = React. Polym.
Readers Digest = Read. Dig.
Realites Cliniques = Real. Clin.
Reanimation et Organes Artificiels = Reanim. Organes Artif.
Recent Advances in Biological Psychiatry = Recent Adv. Biol. Psychiatry
Recent Advances in Clinical Nuclear Medicine = Recent Adv. Clin. Nucl. Med.
Recent Advances in DNA & Gene Sequences = Recent Adv. DNA Gene Sequences
Recent Advances in Nursing = Recent Adv. Nurs.
Recent Advances in Studies on Cardiac Structure and Metabolism = Recent Adv. Stud. Cardiac Struct. Metab.
Recent Developments in Alcoholism = Recent Dev. Alcohol.
Recent Patents on CNS Drug Discovery = Recent Pat. CNS Drug Discovery
Recent Progress in Hormone Research = Recent Prog. Horm. Res.
Recent Results in Cancer Research = Recent Results Cancer Res.
Recenti Progressi in Medicina = Recenti Prog. Med.
Receptor = Receptor
Receptors and Channels = Receptors Channels
Receptors and Signal Transduction = Recept. Signal Transduct.
Recherche en Soins Infirmiers = Rech. Soins Infirm.
Recombinant DNA Technical Bulletin = Recomb. DNA Tech. Bull.
Reconstruction Surgery and Traumatology = Reconstr. Surg. Traumatol.
Record of Chemical Progress = Rec. Chem. Prog.
Records of the Australian Museum = Rec. Aust. Mus.
Recruit and Retain = Recruit Retain
Recruitment and Retention Report = Recruit. Retent. Rep.
Recruitment, Retention and Restructuring Report = Recruit. Retent. Restruct. Rep.
Recueil des Travaux Chimiques des Pays-Bas = Recl. Trav. Chim. Pays-Bas
Redox Biology = Redox Biol.
Reflections = Reflections
Refractive and Corneal Surgery = Refract. Corneal Surg.
Refractories and Industrial Ceramics = Refract. Ind. Ceram
Refuat ha-Shinayim = Refu. Hashinayim
Regan Report on Nursing Law = Regan Rep. Nurs. Law
Regenerative Biomaterials = Regener. Biomater.
Regenerative Engineering and Translational Medicine = Regener. Eng. Transl. Med.
Regional Anaesthesie = Reg. Anaesth.
Regional Anesthesia = Reg. Anesth.
Regional Anesthesia and Pain Medicine = Reg. Anesth. Pain Med.
Regional Environmental Change = Reg. Environ. Change
Regional Immunology = Reg. Immunol.
Registered Nurse = Regist. Nurse
Regulation = Regulation
Regulatory Analyst. Medical Waste = Regul. Anal. Med. Waste
Regulatory Peptides = Regul. Pept.
Regulatory Peptides. Supplement = Regul. Pept. Suppl.
Regulatory Toxicology and Pharmacology = Regul. Toxicol. Pharmacol.
Rehab Management = Rehab Manag.
Rehabilitation = Rehabilitation (Stuttg.)
Rehabilitation Literature = Rehabil. Lit.
Rehabilitation Nursing = Rehabil. Nurs.
Rehabilitation Record = Rehabil. Rec.
Rehabilitation; Sozialmedizin, Physikalischemedizin, Praventivmedizin = Rehabilitation (Bonn)
Rein et Foie = Rein Foie
Reinforced Plastics = Reinf. Plast.
Reinforced Plastics and Composites World = Reinf. Plast. Compos. World
Rejuvenation Research = Rejuvenation Res.
Reliability Engineering & System Safety = Reliab. Eng. Syst. Saf.
Reliability Engineering = Reliab. Eng.
Remote Sensing of Environment = Remote Sens. Environ.
Remote Sensing of the Environment = Remote Sens. Environ.
Renal Failure = Ren. Fail.
Renal Physiology = Renal Physiol.
Renal Physiology and Biochemistry = Ren. Physiol. Biochem.
Renewable Agriculture and Food Systems = Renewable Agric. Food Syst
Renewable and Sustainable Energy Reviews = Renewable Sustainable Energy Rev.
Renewable Energy = Renewable Energy
Renewable Resources Journal = Renewable Resour. J.
Rengong Jingti Xuebao = Rengong Jingti Xuebao
Report of the Congress, European Orthodontic Society = Rep. Congr. Eur. Orthod. Soc.
Report, Commission on Accreditation of Rehabilitation Facilities = Rep. Comm. Accredit. Rehabil. Facil.
Report, Group for the Advancement of Psychiatry = Rep. Group Adv. Psychiatry
Report, Navy Medical Neuropsychiatric Research Unit = Rep. Nav. Med. Neuropsychiatr. Res. Unit
Report, U.S. Army Medical Research and Nutrition Laboratory, Denver = Rep. US. Army Med. Res. Nutr. Lab. Denver
Report, U.S. Army Medical Research Laboratory = Rep. US. Army Med. Res. Lab.
Report, U.S. Navy Experimental Diving Unit = Rep. US. Navy Exp. Diving Unit
Report, US Naval Submarine Medical Center = Rep. US Nav. Submar. Med. Cent.
Reporter, Delaware Nurses Association = Rep. Del. Nurses Assoc.
Reports on Health and Social Subjects = Rep. Health Soc. Subj. (Lond.)
Reports on Mathematical Physics = Rep. Math. Phys.
Reports on Population/Family Planning = Rep. Popul. Fam. Plann.
Reports on Progress in Physics = Rep. Prog. Phys.
Reports on Public Health and Medical Subjects = Rep. Public Health Med. Subj. (Lond.)
Reports on Rheumatic Diseases = Rep. Rheum. Dis.
Reproduccion = Reproduccion
Reproduction (Bristol, United Kingdom) = Reproduction (Bristol, U. K.)
Reproduction = Reproduction
Reproduction, Fertility, and Development = Reprod. Fertil. Dev.
Reproduction, Nutrition, Development = Reprod. Nutr. Dev.
Reproduction, Nutrition, Developpement = Reprod. Nutr. Dev.
Reproduction. Abstract Series = Reprod. Abstr. Ser.
Reproduction. Supplement = Reprod. Suppl.
Reproductive Biology = Reprod. Biol.
Reproductive Biology and Endocrinology = Reprod. Biol. Endocrinol.
Reproductive Biomedicine Online = Reprod. Biomed. Online
Reproductive Toxicology = Reprod. Toxicol.
Repura (Leprosy) = Repura
Research and Clinical Studies in Headache = Res. Clin. Stud. Headache
Research and Statistics Note, Health Care Financing Administration, Office of Policy, Planning, and Research = Res. Stat. Note Health Care Financ. Adm. Off. Policy. Plan. Res.
Research and Statistics Note, Social Security Administration, Office of Research and Statistics = Res. Stat. Note
Research and Theory for Nursing Practice = Res. Theory Nurs. Pract.
Research Communications in Biochemistry and Cell & Molecular Biology = Res. Commun. Biochem. Cell Mol. Biol.
Research Communications in Chemical Pathology and Pharmacology = Res. Commun. Chem. Pathol. Pharmacol.
Research Communications in Molecular Pathology and Pharmacology = Res. Commun. Mol. Pathol. Pharmacol.
Research Communications in Pharmacology and Toxicology = Res. Commun. Pharmacol. Toxicol.
Research Communications, Institute for Fermentation = Res. Commun. Inst. Ferment.
Research in Astronomy and Astrophysics = Res. Astron. Astrophys.
Research in Developmental Disabilities = Res. Dev. Disabil.
Research in Engineering Design = Res. Eng. Des.
Research in Experimental Medicine = Res. Exp. Med. (Berl.)
Research in Health Economics = Res. Health Econ.
Research in Immunology = Res. Immunol.
Research in Microbiology = Res. Microbiol.
Research in Nondestructive Evaluation = Res. Nondestr. Eval.
Research in Nursing and Health = Res. Nurs. Health
Research in Reproduction = Res. Reprod.
Research in Sports Medicine = Res. Sports Med.
Research in the Mathematical Sciences = Res. Math. Sci.
Research in Veterinary Science = Res. Vet. Sci.
Research in Virology = Res. Virol.
Research Integrity and Peer Review = Res. Integrity Peer Rev.
Research Journal of Chemistry and Environment = Res. J. Chem. Environ
Research Journal of Environmental Sciences = Res. J. Environ. Sci.
Research Journal of Textile and Apparel = Res. J. Text. Apparel
Research on Aging = Res. Aging
Research on Chemical Intermediates = Res. Chem. Intermed.
Research Progress in Organic, Biological and Medicinal Chemistry = Res. Prog. Org. Biol. Med. Chem.
Research Publications, Association for Research in Nervous and Mental Disease = Res. Publ. Assoc. Res. Nerv. Ment. Dis.
Research Quarterly = Res. Q.
Research Quarterly for Exercise and Sport = Res. Q. Exerc. Sport
Research Report, Health Effects Institute = Res. Rep. Health Eff. Inst.
Research Report, United States Naval School of Aviation Medicine = Res. Rep. U. S. Nav. Sch. Aviat. Med.
Research Reports, United States Naval Medical Field Research Laboratory = Res. Rep. U. S. Nav. Med. Field Res. Lab.
Resenha Clinico-Cientifica = Resen. Clin. Cient.
Resident and Staff Physician = Resid. Staff Physician
Residue Reviews = Residue Rev.
Resource Conservation = Resour. Conserv.
Resource Engineering and Technology for Sustainable World = Resour. Eng. Technol. Sustainable World
Resource Geology = Resour. Geol.
Resource Recovery and Conservation = Resour. Recovery Conserv.
Resources for Biomedical Research and Education = Resour. Biomed. Res. Educ.
Resources Policy = Resour. Policy
Resources, Conservation and Recycling = Resour. Conserv. Recycl.
Respiration = Respiration
Respiration Physiology = Respir. Physiol.
Respiratory Care = Respir. Care
Respiratory Care Clinics of North America = Respir. Care Clin. N. Am.
Respiratory Management = Respir. Manage.
Respiratory Medicine = Respir. Med.
Respiratory Physiology & Neurobiology = Respir. Physiol. Neurobiol.
Respiratory Physiology and Neurobiology = Respir. Physiol. Neurobiol.
Respiratory Research = Respir. Res.
Respiratory Therapy = Respir. Ther.
Respirology = Respirology
Restaurants and Institutions = Restaurants Inst.
Restoration Ecology = Restor. Ecol.
Restorative Dentistry = Restorative Dent.
Results and Problems in Cell Differentiation = Results Probl. Cell Differ.
Results in Physics = Results Phys.
Resuscitation = Resuscitation
Retina = Retina
Retrovirology = Retrovirology
Reumatismo = Reumatismo
Reumatizam = Reumatizam
Reumatologia = Reumatologia
Review of Allergy = Rev. Allergy
Review of Automotive Engineering = Rev. Automot. Eng.
Review of Czechoslovak Medicine = Rev. Czech. Med.
Review of Economics and Statistics = Rev. Econ. Stat.
Review of Palaeobotany and Palynology = Rev. Palaeobot. Palynol.
Review of Physical Chemistry of Japan = Rev. Phys. Chem. Jpn.
Review of Physics in Technology = Rev. Phys. Technol.
Review of Progress in Coloration and Related Topics = Rev. Prog. Color. Relat. Top.
Review of Public Data Use = Rev. Public Data Use
Review of Scientific Instruments = Rev. Sci. Instrum.
Review of Surgery = Rev. Surg.
Review of the Activities Metallgesellschaft AG = Rev. Act. Metallges. AG
Review, Federation of American Health Systems = Rev. Fed. Am. Health Syst.
Review, Federation of American Hospitals = Rev. Fed. Am. Hosp.
Review, Patient Focused Care Association = Rev. Patient Focus. Care Assoc.
Reviews in Analytical Chemistry = Rev. Anal. Chem.
Reviews in Cardiovascular Medicine = Rev. Cardiovasc. Med.
Reviews in Chemical Engineering = Rev. Chem. Eng.
Reviews in Clinical and Basic Pharmacology = Rev. Clin. Basic Pharm.
Reviews in Clinical and Experimental Hematology = Rev. Clin. Exp. Hematol.
Reviews in Computational Chemistry = Rev. Comput. Chem.
Reviews in Conservation = Rev. Conserv.
Reviews in Endocrine and Metabolic Disorders = Rev. Endocr. Metab. Disord.
Reviews in Environmental Science and Biotechnology = Rev. Environ. Sci. Biotechnol.
Reviews in Environmental Toxicology = Rev. Environ. Toxicol.
Reviews in Fish Biology and Fisheries = Rev. Fish Biol. Fish.
Reviews in Gastroenterological Disorders = Rev. Gastroenterol. Disord.
Reviews in Immunogenetics = Rev. Immunogenet.
Reviews in Inorganic Chemistry = Rev. Inorg. Chem.
Reviews in Mathematical Physics = Rev. Math. Phys.
Reviews in Medical Virology = Rev. Med. Virol.
Reviews in Mineralogy and Geochemistry = Rev. Mineral. Geochem.
Reviews in Molecular Biotechnology = Rev. Mol. Biotechnol.
Reviews in Neurological Diseases = Rev. Neurol. Dis.
Reviews in Physics = Rev. Phys.
Reviews in Pure and Applied Pharmacological Sciences = Rev. Pure Appl. Pharmacol. Sci.
Reviews in the Neurosciences = Rev. Neurosci.
Reviews in Toxicology = Rev. Toxicol.
Reviews of Accelerator Science and Technology = Rev. Accel Sci. Technol.
Reviews of Environment Contamination and Toxicology = Rev. Environ. Contam. Toxicol.
Reviews of Environmental Contamination and Toxicology = Rev. Environ. Contam. Toxicol.
Reviews of Geophysics = Rev. Geophys.
Reviews of Geophysics and Space Physics = Rev. Geophys. Space Phys.
Reviews of Infectious Diseases = Rev. Infect. Dis.
Reviews of Modern Physics = Rev. Mod. Phys.
Reviews of Oculomotor Research = Rev. Oculomot. Res.
Reviews of Physiology Biochemistry and Pharmacology = Rev. Physiol., Biochem. Pharmacol.
Reviews of Physiology, Biochemistry and Pharmacology = Rev. Physiol. Biochem. Pharmacol.
Reviews of Reproduction = Rev. Reprod.
Reviews on Drug Metabolism and Drug Interactions = Rev. Drug Metabol. Drug Interact.
Reviews on Environmental Health = Rev. Environ. Health
Revisiones sobre Biologia Celular = Revis. Biol. Celular
Revista ADM = Rev. ADM
Revista Alergia = Rev. Alerg.
Revista Alergia Mexico = Rev. Alerg. Mex.
Revista Argentina de Cirugia = Rev. Argent. Cir.
Revista Argentina de Endocrinologia y Metabolismo = Rev. Argent. Endocrinol. Metab.
Revista Argentina de Implantologia Estomatologica = Rev. Argent. Implantol. Estomatol.
Revista Argentina de Microbiologia = Rev. Argent. Microbiol.
Revista Argentina de Urologia y Nefrologia = Rev. Argent. Urol. Nefrol.
Revista Boliviana de Quimica = Rev. Boliv. Quim.
Revista Brasileira de Anestesiologia = Rev. Bras. Anestesiol.
Revista Brasileira de Aplicacoes de Vacuo = Rev. Bras. Apl. Vacuo
Revista Brasileira de Biologia = Rev. Bras. Biol.
Revista Brasileira de Cirurgia = Rev. Bras. Cir.
Revista Brasileira de Enfermagem = Rev. Bras. Enferm.
Revista Brasileira de Ensino de Quimica = Rev. Bras. Ensino Quim.
Revista Brasileira de Fisica = Rev. Bras. Fis.
Revista Brasileira de Gastroenterologia = Rev. Bras. Gastroenterol.
Revista Brasileira de Geofisica = Rev. Bras. Geofis.
Revista Brasileira de Leprologia = Rev. Bras. Leprol.
Revista Brasileira de Malariologia e Doencas Tropicais = Rev. Bras. Malariol. Doencas Trop.
Revista Brasileira de Medicina = Rev. Bras. Med.
Revista Brasileira de Oceanografia = Rev. Bras. Oceangr.
Revista Brasileira de Odontologia = Rev. Bras. Odontol.
Revista Brasileira de Odontologia Militar = Rev. Bras. Odontol. Mil.
Revista Brasileira de Oftalmologia = Rev. Bras. Oftalmol.
Revista Brasileira de Pesquisas Medicas e Biologicas = Rev. Bras. Pesqui. Med. Biol.
Revista Catarinense de Odontologia = Rev. Catarinense Odontol.
Revista Centro America Odontologica = Rev. Cent. Am. Odontol.
Revista Chilena de Historia Natural = Rev. Chil. Hist. Nat.
Revista Chilena de Obstetricia y Ginecologia = Rev. Chil. Obstet. Ginecol.
Revista Chilena de Odontoestomatologia = Rev. Chil. Odontoestomatol.
Revista Chilena de Pediatria = Rev. Chil. Pediatr.
Revista Clinica Espanola = Rev. Clin. Esp.
Revista Clinica, Instituto Maternal, Lisbon = Rev. Clin. Inst. Matern. Lisb.
Revista Colombiana de Entomologia = Rev. Colomb. Entomol.
Revista Colombiana de Obstetricia y Ginecologia = Rev. Colomb. Obstet. Ginecol.
Revista Colombiana de Pediatria y Puericultura = Rev. Colomb. Pediatr. Pueric.
Revista Colombiana de Quimica = Rev. Colomb. Quim.
Revista Costarricense de Ciencias Medicas = Rev. Costarric. Cienc. Med.
Revista Cubana de Enfermeria = Rev. Cubana Enferm.
Revista Cubana de Estomatologia = Rev. Cubana Estomatol.
Revista Cubana de Medicina Tropical = Rev. Cubana Med. Trop.
Revista da Associacao Medica Brasileira = Rev. Assoc. Med. Bras.
Revista da Associacao Paulista de Cirurgioes Dentistas = Rev. Assoc. Paul. Cir. Dent.
Revista da Escola de Enfermagem da USP = Rev. Esc. Enferm. USP
Revista da Faculdade de Farmacia e Odontologia de Araraquara = Rev. Fac. Farm. Odontol. Araraquara
Revista da Faculdade de Farmacia e Odontologia de Ribeirao Preto = Rev. Fac. Farm. Odontol. Ribeiro. Preto
Revista da Faculdade de Odontologia da FZL = Rev. Faculdade Odontol. FZL
Revista da Faculdade de Odontologia da Universidade de Sao Paulo = Rev. Fac. Odontol. Sao Paulo
Revista da Faculdade de Odontologia da Universidade Federal da Bahia = Rev. Fac. Odontol. Univ. Fed. Bahia
Revista da Faculdade de Odontologia de Aracatuba = Rev. Fac. Odontol. Aracatuba
Revista da Faculdade de Odontologia de Lins = Rev. Faculdade Odontol. Lins
Revista da Faculdade de Odontologia de Pernambuco = Rev. Fac. Odontol. Pernambuco
Revista da Faculdade de Odontologia de Ribeirao Preto = Rev. Fac. Odontol. Ribeiro Preto
Revista da Faculdade de Odontologia de Sao Jose dos Campos = Rev. Fac. Odontol. Sao Jose dos Campos
Revista da Faculdade de Odontologia, Porto Alegre = Rev. Fac. Odontol. P. Alegre
Revista da Sociedade Brasileira de Medicina Tropical = Rev. Soc. Bras. Med. Trop.
Revista de Actualidad Estomatologica Espanola = Rev. Actual. Estomatol. Esp.
Revista de Actualidad Odontoestomatologica Espanola = Rev. Actual. Odontoestomatol. Esp.
Revista de Biologia Oral = Rev. Biol. Oral
Revista de Biologia Tropical = Rev. Biol. Trop.
Revista de Chimie (Bucharest, Romania) = Rev. Chim. (Bucharest, Rom.)
Revista de Chimie = Rev. Chim.
Revista de Chirurgie, Oncologie, Radiologie, O.R.L., Oftalmologie, Stomatologie. Chirurgie = Rev. Chir. Oncol. Radiol. O. R. L. Oftalmol. Stomatol. Chir.
Revista de Chirurgie, Oncologie, Radiologie, O.R.L., Oftalmologie, Stomatologie. Oto-Rino-Laringologia = Rev. Chir. Oncol. Radiol. O. R. L. Oftalmol. Stomatol. Otorinolaringol.
Revista de Chirurgie, Oncologie, Radiologie, O.R.L., Oftalmologie, Stomatologie. Seria Oftalmologie = Rev. Chir. Oncol. Radiol. O. R. L. Oftalmol. Stomatol. Ser. Oftalmol.
Revista de Chirurgie, Oncologie, Radiologie, O.R.L., Oftalmologie, Stomatologie. Seria Stomatologie = Rev. Chir. Oncol. Radiol. O. R. L. Oftalmol. Stomatol. Ser. Stomatol.
Revista de Cirugia del Uruguay = Rev. Cir. Urug.
Revista de Enfermagem = Rev. Enferm. (Lisboa)
Revista de Enfermeria = Rev. Enferm.
Revista de Farmacia e Bioquimica da Universidade de Sao Paulo = Rev. Farm. Bioquim. Univ. Sao Paulo
Revista de Farmacia e Odontologia = Rev. Farm. Odontol.
Revista de Gastroenterologia de Mexico = Rev. Gastroenterol. Mex.
Revista de Gastroenterologia del Peru = Rev. Gastroenterol. Peru
Revista de Geofisica = Rev. Geofis.
Revista de Ginecologia e d'Obstetricia = Rev. Ginecol. Obstet. (Sao Paulo)
Revista de Igiena, Bacteriologie, Virusologie, Parazitologie, Epidemiologie, Pneumoftiziologie. Bacteriologia, Virusologia, Parazitologia, Epidemiologia = Rev. Ig. Bacteriol. Virusol. Parazitol. Epidemiol. Pneumoftiziol. Bacteriol. Virusol. Parazitol. Epi
Revista de Igiena, Bacteriologie, Virusologie, Parazitologie, Epidemiologie, Pneumoftiziologie. Pneumoftiziologia = Rev. Ig. Bacteriol. Virusol. Parazitol. Epidemiol. Pneumoftiziol. Pneumoftiziol.
Revista de Investigacion = Rev. Invest. (Guadalajara)
Revista de Investigacion Clinica = Rev. Invest. Clin.
Revista de Investigacion en Salud Publica = Rev. Invest. Salud Publica
Revista de la Agrupacion Odontologica de la Capital Federal = Rev. Agrup. Odontol. Cap. Fed.
Revista de la Asociacion Argentina de Microbiologia = Rev. Asoc. Argent. Microbiol.
Revista de la Asociacion de Profesionales del Hospital Nacional de Odontologia = Rev. Asoc. Prof. Hosp. Nac. Odontol.
Revista de la Asociacion Medica Argentina = Rev. Asoc. Med. Argent.
Revista de la Asociacion Mexicana de Enfermeras = Rev. Asoc. Mex. Enferm.
Revista de la Asociacion Odontologica Argentina = Rev. Asoc. Odontol. Argent.
Revista de la Asociacion Odontologica de Costa Rica = Rev. Asoc. Odontol. Costa Rica
Revista de la Escuela de Odontologia, Universidad Nacional de Tucuman, Facultad de Medicina = Rev. Esc. Odontol. Tucuman.
Revista de la Facultad de Ciencias Medicas de Cordoba = Rev. Fac. Cienc. Med. Cordoba
Revista de la Facultad de Ciencias Medicas de la Universidad Nacional de Cordoba = Rev. Fac. Cien. Med. Univ. Nac. Cordoba
Revista de la Facultad de Ciencias Medicas, Universidad Nacional de Cordoba = Rev. Fac. Cien. Med. Univ. Nac. Cordoba
Revista de la Facultad de Medicina, Universidad Nacional de Colombia = Rev. Fac. Med. Univ. Nac. Colomb.
Revista de la Facultad de Odontologia = Rev. Fac. Odontol. Univ. Nac. (Cordoba)
Revista de la Facultad de Odontologia de la Universidad Nacional de Colombia = Rev. Fac. Odontol. Univ. Nac. Colomb.
Revista de la Facultad de Odontologia, Universidad de Antioquia = Rev. Fac. Odontol. Univ. Antioq.
Revista de la Facultad de Odontologia, Universidad Nacional de Tucuman = Rev. Fac. Odontol. Tucuman
Revista de la Federacion Odontologica Colombiana = Rev. Fed. Odontol. Colomb.
Revista de la Federacion Odontologica Ecuatoriana = Rev. Fed. Odontol. Ecuat.
Revista de la Sanidad Militar Argentina = Rev. Sanid. Milit. Argent.
Revista de la Sociedad Argentina de Biologia = Rev. Soc. Argent. Biol.
Revista de la Sociedad Colombiana de Ortodoncia = Rev. Soc. Colomb. Ortod.
Revista de la Sociedad Odontologica de la Plata = Rev. Soc. Odontol. La. Plata
Revista de la Sociedad Peruana de Endocrinologia = Rev. Soc. Peru. Endocrinol.
Revista de la Sociedad Quimica de Mexico = Rev. Soc. Quim. Mex.
Revista de la Sociedad Quimica del Peru = Rev. Soc. Quim. Peru
Revista de Medicina de la Universidad de Navarra = Rev. Med. Univ. Navarra
Revista de Medicina Interna, Neurologie, Psihiatrie, Neurochirurgie, Dermato-Venerologie. Medicina Interna = Rev. Med. Interna Neurol. Psihiatr. Neurochir. Dermatovenerol. Med. Intern.
Revista de Medicina Interna, Neurologie, Psihiatrie, Neurochirurgie, Dermato-Venerologie. Neurologie, Psihiatrie, Neurochirurgie = Rev. Med. Interna Neurol. Psihiatr. Neurochir. Dermatovenerol. Neurol. Psihiatr. Neurochir.
Revista de Metalurgia (Madrid, Spain) = Rev. Metal.
Revista de Neuro-Psiquiatria = Rev. Neuropsiquiatr.
Revista de Neurologia = Rev. Neurol.
Revista de Obstetricia y Ginecologia de Venezuela = Rev. Obstet. Ginecol. Venez.
Revista de Odontologia da UNESP = Rev. Odontol. UNESP
Revista de Odontologia da Universidade de Sao Paulo = Rev. Odontol. Univ. Sao Paulo
Revista de Odontologia da Universidade Federal de Santa Catarina = Rev. Odontol. St. Catarina
Revista de Pediatrie, Obstetrica si Ginecologie. Obstetrica si Ginecologie = Rev. Pediatr. Obstet. Ginecol. Obstet. Ginecol.
Revista de Pediatrie, Obstetrica si Ginecologie. Pediatria = Rev. Pediatr. Obstet. Ginecol. Pediatr.
Revista de Plasticos Modernos = Rev. Plast. Mod.
Revista de Quimica Textil = Rev. Quim. Text.
Revista de Sanidad e Higiene Publica = Rev. Sanid. Hig. Publica (Madr.)
Revista de Saude Publica = Rev. Saude Publica
Revista del Ateneo Argentino de Odontologia = Rev. Ateneo Argent. Odontol.
Revista del Ateneo de la Catedra de Tecnica de Operatoria Dental = Rev. Ateneo Catedra Tec. Oper. Dent.
Revista del Circulo Argentino de Odontologia = Rev. Circ. Argent. Odontol.
Revista del Circulo Odontologico de Cordoba = Rev. Circ. Odontol. Cordoba
Revista del Circulo Odontologico de Rosario = Rev. Circul. Ondontol. Ros.
Revista del Circulo Odontologico del Sur = Rev. Circ. Odontol. Sur
Revista del Colegio Estomatologico de Guatemala = Rev. Col. Estomatol. Guatem.
Revista del Colegio Medico de Guatemala = Rev. Col. Med. Guatem.
Revista del Colegio Nacional de Enfermeras = Rev. Col. Nac. Enferm.
Revista del Instituto de Salubridad y Enfermedades Tropicales = Rev. Inst. Salubr. Enferm. Trop.
Revista del Instituto Mexicano de Ingenieros Quimicos = Rev. Inst. Mex. Ing. Chim.
Revista del Instituto Mexicano del Petroleo = Rev. Inst. Mex. Pet.
Revista del Instituto Nacional de Cancerologia = Rev. Inst. Nac. Cancerol. (Mex.)
Revista del Museo de la Facultad de Odontologia de Buenos Aires = Rev. Museo Fac. Odontol. B. Aires
Revista Dental = Rev. Dent. (St. Domingo)
Revista Dental de Chile = Rev. Dent. Chile
Revista do Centro de Ciencias Biomedicas da Universidade Federal de Uberlandia = Rev. Centro Cienc. Biomed. Univ. Fed. Uberlandia
Revista do Hospital das Clinicas, Faculdade de Medicina da Universidade de Sao Paulo = Rev. Hosp. Clin. Fac. Med. Sao Paulo
Revista do Instituto de Antibioticos, Universidade Federal de Pernambuco = Rev. Inst. Antibiot. (Recife)
Revista do Instituto de Medicina Tropical de Sao Paulo = Rev. Inst. Med. Trop. Sao Paulo
Revista Ecuatoriana de Higiene y Medicina Tropical = Rev. Ecuat. Hig. Med. Trop.
Revista Enfermagem em Novas Dimensoes = Rev. Enferm. Nov. Dimens.
Revista Espanola de Anestesiologia = Rev. Esp. Anestesiol.
Revista Espanola de Anestesiologia y Reanimacion = Rev. Esp. Anestesiol. Reanim.
Revista Espanola de Cardiologia = Rev. Esp. Cardiol.
Revista Espanola de Endodoncia = Rev. Esp. Endodoncia
Revista Espanola de Enfermedades Digestivas = Rev. Esp. Enferm. Dig.
Revista Espanola de Estomatologia = Rev. Esp. Estomatol.
Revista Espanola de Fisiologia = Rev. Esp. Fisiol.
Revista Espanola de las Enfermedades del Aparato Digestivo = Rev. Esp. Enferm. Apar. Dig.
Revista Espanola de Medicina Nuclear = Rev. Esp. Med. Nucl.
Revista Espanola de Obstetricia y Ginecologia = Rev. Esp. Obstet. Ginecol.
Revista Espanola de Oncologia = Rev. Esp. Oncol.
Revista Espanola de Oto-Neuro-Oftalmologia y Neurocirugia = Rev. Esp. Otoneurooftalmol. Neurocir.
Revista Espanola de Paradoncia = Rev. Esp. Parad.
Revista Espanola de Pediatria = Rev. Esp. Pediatr.
Revista Espanola de Quimioterapia = Rev. Esp. Quimioter.
Revista Espanola de Reumatismo y Enfermedades Osteo-Articulares = Rev. Esp. Reum. Enferm. Osteoartic.
Revista Espanola de Salud Publica = Rev. Esp. Salud Publica
Revista Espanola de Tuberculosis = Rev. Esp. Tuberc.
Revista Europea de Odonto-Estomatologia = Rev. Eur. Odontoestomatol.
Revista FOA = Rev. FOA
Revista Gaucha de Enfermagem = Rev. Gaucha Enferm.
Revista Gaucha de Odontologia = Rev. Gaucha Odontol.
Revista Geofisica = Rev. Geofis.
Revista Geologica de Chile = Rev. Geol. Chile
Revista Guatemalteca de Estomatologia = Rev. Guatem. Estomatol.
Revista Iberica de Endocrinologia = Rev. Iber. Endocrinol.
Revista Ibero-Americana de Ortodoncia = Rev. Iberoam. Ortod.
Revista IEEE America Latina = Rev. IEEE Am. Lat.
Revista Ingenierias Univsidad de Medellin = Rev. Ing. Univ. Medellin
Revista Interamericana de Radiologia = Rev. Interam. Radiol.
Revista Latino-Americana de Enfermagem = Rev. Lat. Am. Enfermagem
Revista Latinoamericana de Cirugia Plastica = Rev. Latinoam. Cir. Plast.
Revista Latinoamericana de Ingenieria Quimica y Quimica Aplicada = Rev. Latinoam. Ing. Quim. Quim. Apl.
Revista Latinoamericana de Microbiologia = Rev. Latinoam. Microbiol.
Revista Latinoamericana de Microbiologia y Parasitologia = Rev. Latinoam. Microbiol. Parasitol. (Mex.)
Revista Latinoamericana de Patologia = Rev. Latinoam. Patol.
Revista Latinoamericana de Quimica = Rev. Latinoam. Quim.
Revista Medica de Chile = Rev. Med. Chil.
Revista Medica de Costa Rica = Rev. Med. Costa Rica
Revista Medica de Panama = Rev. Med. Panama
Revista Medica del Hospital General = Rev. Med. Hosp. Gen. (Mex.)
Revista Medica Hondurena = Rev. Med. Hondur.
Revista Medico-Chirurgicala a Societatii de Medici si Naturalisti Din Iasi = Rev. Med. Chir. Soc. Med. Nat. Iasi
Revista Meteorologica = Rev. Meteor.
Revista Mexicana de Astronomia y Astrofisica = Rev. Mex. Astron. Astrofis.
Revista Mexicana de Ciencias Farmaceuticas = Rev. Mex. Cienc. Farm.
Revista Mexicana de Cirugia, Ginecologia y Cancer = Rev. Mex. Cir. Ginecol. Cancer
Revista Mexicana de Fisica = Rev. Mex. Fis.
Revista Mexicana de Ingenieria Quimica = Rev. Mex. Ing. Quim.
Revista Mexicana de Urologia = Rev. Mex. Urol.
Revista Odonto-Estomatologica = Rev. Odontoestomatol.
Revista Odontologica = Rev. Odontol. (La Paz)
Revista Odontologica de Concepcion = Rev. Odontol. Concepcion
Revista Odontologica de Costa Rica = Rev. Odontol. Costa Rica
Revista Odontologica de Puerto Rico = Rev. Odontol. P. R.
Revista Odontologica del Circulo de Odontologos del Paraguay = Rev. Odontol. Circ. Odontol. Parag.
Revista Odontologica Ecuatoriana = Rev. Odontol. Ecuat.
Revista Odontologica, Facultad de Odontologia, Universidad Nacional de Cordoba = Rev. Odontol. (Cordoba)
Revista Panamericana de Salud Publica = Rev. Panam. Salud Publica
Revista Paulista de Endodontia = Rev. Paul. Endodontia
Revista Paulista de Enfermagem = Rev. Paul. Enferm.
Revista Paulista de Medicina = Rev. Paul. Med.
Revista Paulista de Odontologia = Rev. Paul. Odontol.
Revista Pernambucana de Odontologia = Rev. Pernambucana Odontol.
Revista Portuguesa de Cardiologia = Rev. Port. Cardiol.
Revista Portuguesa de Estomatologia e Cirurgia Maxilofacial = Rev. Port. Estomatol. Cir. Maxilofac.
Revista Portuguesa de Pediatria = Rev. Port. Pediatr.
Revista Portuguesa de Pediatria e Puericultura = Rev. Port. Pediatr. Pueric.
Revista Quirurgica Espanola = Rev. Quir. Esp.
Revista Regional de Aracatuba Associacao Paulista de Cirurgioes Dentistas = Rev. Reg. Aracatuba Assoc. Paul. Cir. Dent.
Revista Romana de Materiale = Rev. Rom. Mater.
Revista Venezolana de Sanidad y Asistencia Social = Rev. Venez. Sanid. Asist. Soc.
Revista Venezolana de Urologia = Rev. Venez. Urol.
Revmatologiia = Revmatologiia (Mosk.)
Revolution = Revolution
Revue Annuelle, Societe Odonto-Stomatologique du Nord-Est = Rev. Annu. Soc. Odontostomatol. Nordest.
Revue Belge de Medecine Dentaire = Rev. Belge Med. Dent.
Revue Belge de Pathologie et de Medecine Experimentale = Rev. Belg. Pathol. Med. Exp.
Revue Canadienne de Biologie = Rev. Can. Biol.
Revue Canadienne de Biologie Experimentale = Rev. Can. Biol. Exp.
Revue d'Electroencephalographie et de Neurophysiologie Clinique = Rev. Electroencephalogr. Neurophysiol. Clin.
Revue d'Elevage et de Medecine Veterinaire des Pays Tropicaux = Rev. Elev. Med. Vet. Pays Trop.
Revue d'Epidemiologie et de Sante Publique = Rev. Epidemiol. Sante Publique
Revue d'Epidemiologie, Medecine Sociale et Sante Publique = Rev. Epidemiol. Med. Soc. Sante Publique
Revue d'Histoire de l'Art Dentaire = Rev. Hist. Art Dent.
Revue d'Hygiene et de Medecine Sociale = Rev. Hyg. Med. Soc.
Revue d'Immunologie = Rev. Immunol. (Paris)
Revue d'Immunologie et de Therapie Antimicrobienne = Rev. Immunol. Ther. Antimicrob.
Revue d'Odonto-Stomatologie = Rev. Odontostomatol. (Paris)
Revue d'Odonto-Stomatologie du Midi de la France = Rev. Odontostomatol. Midi Fr.
Revue d'Orthopedie Dento-Faciale = Rev. Orthop. Dento. Faciale
Revue d'Oto-Neuro-Ophtalmologie = Rev. Otoneuroophtalmol.
Revue de Chirurgie Orthopedique et Reparatrice de l'Appareil Moteur = Rev. Chir. Orthop. Reparatrice Appar. Mot.
Revue de Gerontologie d'Expression Francaise = Rev. Gerontol. Expr. Fr.
Revue de l'Atherosclerose et des Arteriopathies Peripheriques = Rev. Atheroscler. (Paris)
Revue de l'Electricite et de l'Electronique = Rev. Electr. Electron.
Revue de l'Infirmiere = Rev. Infirm.
Revue de l'Infirmiere et de l'Assistante Sociale = Rev. Infirm. Assist. Soc.
Revue de l'Infirmiere. Informations = Rev. Infirm. [Inf.]
Revue de l'Institut d Hygiene des Mines = Rev. Inst. Hyg. Mines (Hasselt)
Revue de Laryngologie Otologie Rhinologie = Rev. Laryngol. Otol. Rhinol. (Bord.)
Revue de Medecine Aeronautique = Rev. Med. Aeronaut.
Revue de Medecine Interne = Rev. Med. Interne
Revue de Medecine Psychosomatique et de Psychologie Medicale = Rev. Med. Psychosom. Psychol. Med.
Revue de Metallurgie / Cahiers d'Informations Techniques = Rev. Metall. / Cah. Inf. Tech.
Revue de Micropaleontologie = Rev. Micropaleontol.
Revue de Neuropsychiatrie Infantile et d'Hygiene Mentale de l'Enfance = Rev. Neuropsychiatr. Infant.
Revue de Paleobiologie = Rev. Paleobiol.
Revue de Pathologie Comparee = Rev. Pathol. Comp.
Revue de Pneumologie Clinique = Rev. Pneumol. Clin.
Revue de Stomatologie et de Chirurgie Maxillo-Faciale = Rev. Stomatol. Chir. Maxillofac.
Revue de Tuberculose et de Pneumologie = Rev. Tuberc. Pneumol. (Paris)
Revue Dentaire Libanaise (Lebanese Dental Magazine) = Rev. Dent. Liban.
Revue des Composites et des Materiaux Avances = Rev. Compos. Mater. Av.
Revue des Corps de Sante des Armees, Terre, Mer, Air = Rev. Corps Sante Armees. Terre. Mer. Air
Revue des Infirmieres et Infirmiers Auxiliaires du Quebec = Rev. Infirm. Infirm. Aux. Que.
Revue des Maladies Respiratoires = Rev. Mal. Respir.
Revue des Sciences de l'Eau = Rev. Sci. Eau
Revue du Praticien = Rev. Prat.
Revue du Rhumatisme et des Maladies Osteo-Articulaires = Rev. Rhum. Mal. Osteoartic.
Revue du Rhumatisme. Edition Francaise = Rev. Rhum. Ed. Fr.
Revue du Rhumatisme. English Edition = Rev. Rhum. Engl. Ed.
Revue du SESDA = Rev. SESDA
Revue Europeenne d'Etudes Cliniques et Biologiques = Rev. Eur. Etud. Clin. Biol.
Revue Francaise d'Allergologie = Rev. Fr. Allergol.
Revue Francaise d'Endocrinologie Clinique, Nutrition et Metabolisme = Rev. Fr. Endocrinol. Clin.
Revue Francaise d'Endodontie = Rev. Fr. Endod.
Revue Francaise d'Etudes Cliniques et Biologiques = Rev. Fr. Etud. Clin. Biol.
Revue Francaise d'Odonto-Stomatologie = Rev. Fr. Odontostomatol.
Revue Francaise d'Oenologie = Rev. Fr. Oenol.
Revue Francaise de Geotechnique = Rev. Fr. Geotech.
Revue Francaise de Gynecologie et d'Obstetrique = Rev. Fr. Gynecol. Obstet.
Revue Francaise de la Prothese Dentaire = Rev. Fr. Prothese Dent.
Revue Francaise de Psychanalyse = Rev. Fr. Psychanal.
Revue Francaise de Transfusion = Rev. Fr. Transfus.
Revue Francaise de Transfusion et d'Hemobiologie = Rev. Fr. Transfus. Hemobiol.
Revue Francaise de Transfusion et Immuno-Hematologie = Rev. Fr. Transfus. Immunohematol.
Revue Francaise des Maladies Respiratoires = Rev. Fr. Mal. Respir.
Revue Francaise des Prothesistes Dentaires = Rev. Fr. Prothes. Dent.
Revue Generale de Thermique = Rev. Gen. Therm.
Revue Generale des Caoutchoucs & Plastiques = Rev. Gen. Caoutch. Plast.
Revue Internationale d'Hepatologie = Rev. Int. Hepatol.
Revue Internationale des Services de Sante des Armees de Terre, de Mer et de l Air = Rev. Int. Serv. Sante Armees
Revue Internationale du Trachome = Rev. Int. Trach.
Revue Internationale du Trachome et de Pathologie Oculaire Tropicale et Subtropicale = Rev. Int. Trach. Pathol. Ocul. Trop. Subtrop.
Revue Internationale du Trachome et de Pathologie Oculaire Tropicale et Subtropicale et de Sante Publique = Rev. Int. Trach. Pathol. Ocul. Trop. Subtrop. Sante Publique
Revue Lyonnaise de Medecine = Rev. Lyon. Med.
Revue Medicale de Bruxelles = Rev. Med. Brux.
Revue Medicale de la Suisse Romande = Rev. Med. Suisse Romande
Revue Medicale de Liege = Rev. Med. Liege
Revue Medicale du Moyen-Orient = Rev. Med. Moyen. Orient
Revue Medicale Internationale de Photo, Cinema, Television (International Journal of Medical Photography, Cinematography and Television) = Rev. Med. Int. Photo Cinema Telev.
Revue Medicale Suisse = Rev. Med. Suisse
Revue Medico-Chirurgicale des Maladies du Foie = Rev. Med. Chir. Mal. Foie
Revue Neurologique = Rev. Neurol. (Paris)
Revue Odonto-Implantologique = Rev. Odontoimplantol.
Revue Odonto-Stomatologique du Nord-Est = Rev. Odontostomatol. Nordest.
Revue Roumaine d'Endocrinologie = Rev. Roum. Endocrinol.
Revue Roumaine d'Inframicrobiologie = Rev. Roum. Inframicrobiol.
Revue Roumaine de Chimie = Rev. Roum. Chim.
Revue Roumaine de Geophysique = Rev. Roum. Geophys.
Revue Roumaine de Medecine = Rev. Roum. Med.
Revue Roumaine de Medecine Interne = Rev. Roum. Med. Intern.
Revue Roumaine de Morphologie et d'Embryologie = Rev. Roum. Morphol. Embryol.
Revue Roumaine de Morphologie et de Physiologie = Rev. Roum. Morphol. Physiol.
Revue Roumaine de Neurologie = Rev. Roum. Neurol.
Revue Roumaine de Neurologie et de Psychiatrie = Rev. Roum. Neurol. Psychiatr.
Revue Roumaine de Physiologie = Rev. Roum. Physiol.
Revue Roumaine de Virologie = Rev. Roum. Virol.
Revue Scientifique et Technique, Office International des Epizooties = Rev. Sci. Tech.
Revue Stomato-Odontologique du Nord de la France = Rev. Stomatoodontol. Nord Fr.
Revue Suisse de Zoologie = Rev. Suisse Zool.
RGO = RGO
Rheologica Acta = Rheol. Acta
Rheumatic Diseases Clinics of North America = Rheum. Dis. Clin. North Am.
Rheumatism = Rheumatism
Rheumatology = Rheumatology
Rheumatology and Physical Medicine = Rheumatol. Phys. Med.
Rheumatology and Rehabilitation = Rheumatol. Rehabil.
Rheumatology International = Rheumatol. Int.
Rhinology = Rhinology
Rhinology. Supplement = Rhinol. Suppl.
Rhode Island Dental Journal = R. I. Dent. J.
Rhode Island Medical Journal = R. I. Med. J.
Rhode Island Medicine = R. I. Med.
Rhodesia Nurse = Rhod. Nurse
Rhodesian Nurse = Rhod. Nurse
Rhumatologie = Rhumatologie
RIAI  Revista Iberoamericana de Automatica e Informatica Industrial = Rev. Iberoam. Autom. Inf. Ind.
RIC Reviews = RIC Rev.
Rice Science = Rice Sci.
Ricerca in Clinica e in Laboratorio = Ric. Clin. Lab.
Ricerca Scientifica = Ric. Sci.
Ricerca Scientifica. 2 Ser. Parte 1, Rivista = Ric. Sci. 2 Ser. Pt. 1 Riv.
Ricerca Scientifica. 2 Ser. Parte 2, Rendiconti. Sezione B, Biologica = Ric. Sci. 2 Ser. Pt 2 Rend. [B]
Riforma Medica = Riforma Med.
Rinsho Biseibutshu Jinsoku Shindan Kenkyukai Shi (Journal of the Association for Rapid Method and Automation in Microbiology) = Rinsho Biseibutshu Jinsoku Shindan Kenkyukai Shi
Rinsho Byori (Japanese Journal of Clinical Pathology) = Rinsho Byori
Rinsho Hoshasen (Japanese Journal of Clinical Radiology) = Rinsho Hoshasen
Rinsho Ketsueki (Japanese Journal of Clinical Hematology) = Rinsho Ketsueki
Rinsho Kyobu Geka (Japanese Annals of Thoracic Surgery) = Rinsho Kyobu Geka
Rinsho Shika (Clinical Dentistry) = Rinsho Shika
Rinsho Shinkeigaku (Clinical Neurology) = Rinsho Shinkeigaku
Rinsho Shishubyo Danwakai Kaishi = Rinsho Shishubyo Danwakai Kaishi
Risk Analysis = Risk Anal.
Risk Management = Risk Manage.
RISO Report = RISO Rep.
River Research and Applications = River Res. Appl.
Rivista Critica di Clinica Medica = Riv. Crit. Clin. Med.
Rivista d'Ostetricia e Ginecologia Pratica = Riv. Ostet. Ginecol. Prat.
Rivista degli Infortuni e delle Malattie Professionali = Riv. Infort. Mal. Prof.
Rivista dei Combustibili e dell'Industia Chimica = Riv. Combust. Ind. Chim.
Rivista dell'Infermiere = Riv. Inferm.
Rivista dell'Istituto Sieroterapico Italiano = Riv. Ist. Sieroter. Ital.
Rivista di Anatomia Patologica e di Oncologia = Riv. Anat. Patol. Oncol.
Rivista di Biologia = Riv. Biol.
Rivista di Clinica Pediatrica = Riv. Clin. Pediatr.
Rivista di Emoterapia ed Immunoematologia = Riv. Emoter. Immunoematol.
Rivista di Gastro-Enterologia = Riv. Gastroenterol.
Rivista di Istochimica, Normale e Patologica = Riv. Istochim. Norm. Patol.
Rivista di Malariologia = Riv. Malariol.
Rivista di Medicina Aeronautica e Spaziale = Riv. Med. Aeronaut. Spaz.
Rivista di Neurobiologia = Riv. Neurobiol.
Rivista di Neurologia = Riv. Neurol.
Rivista di Odontoiatria degli Amici di Brugg = Riv. Odontoiatr. Amici Brugg
Rivista di Odontostomatologia e Implantoprotesi = Riv. Odontostomatol. Implantoprotesi
Rivista di Ostetricia e Ginecologia = Riv. Ostet. Ginecol.
Rivista di Ostetricia Ginecologia Pratica e Medicina Perinatale = Riv. Ostet. Ginecol. Prat. Med. Perinat.
Rivista di Parassitologia = Riv. Parassitol.
Rivista di Patologia Clinica e Sperimentale = Riv. Patol. Clin. Sper.
Rivista di Patologia e Clinica = Riv. Patol. Clin.
Rivista di Patologia Nervosa e Mentale = Riv. Patol. Nerv. Ment.
Rivista di Storia della Medicina = Riv. Stor. Med.
Rivista Europea per le Scienze Mediche e Farmacologiche = Riv. Eur. Sci. Med. Farmacol.
Rivista Italiana d'Igiene = Riv. Ital. Ig.
Rivista Italiana Degli Odontotecnici = Riv. Ital. Odontotec.
Rivista Italiana di Ginecologia = Riv. Ital. Ginecol.
Rivista Italiana di Odontoiatria Infantile = Riv. Ital. Odontoiatr. Infant.
Rivista Italiana di Stomatologia = Riv. Ital. Stomatol.
Rivista Oto-Neuro-Oftalmologica = Riv. Otoneurooftalmol.
Rivista Sperimentale di Freniatria e Medicina Legale delle Alienazioni Mentali = Riv. Sper. Freniatr.
RN (for Managers) = RN (For. Managers)
RN = RN
RN Idaho = RN Ida.
RNA = RNA
RNA Biology = RNA Biol.
RNABC News, Registered Nurses Association of British Columbia = RNABC News.
RNAO News = RNAO News
Robotics and Autonomous Systems = Rob. Auton. Syst.
Robotics and Computer-Integrated Manufacturing = Rob. Comput. Integr. Manuf.
Rock Mechanics and Rock Engineering = Rock Mech. Rock Eng.
Rocks and Minerals = Rocks Miner.
Rocky Mountain Geology = Rocky Mt Geol.
Rocky Mountain Medical Journal = Rocky Mt. Med. J.
Rocznik Pomorskiej Akademii Medycznej im. Gen. Karola Swierczewskiego w Szczecinie = Rocz. Pomor. Akad. Med.
Roczniki Akademii Medycznej im. Juliana Marchlewskiego w Bialymstoku = Rocz. Akad. Med. Im. Juliana Marchlewskiego Bialymst.
Roczniki Akademii Medycznej im. Juliana Marchlewskiego w Bialymstoku. Supplement = Rocz. Akad. Med. Im. Juliana Marchlewskiego Bialymst. Suppl.
Roczniki Akademii Medycznej w Bialymstoku = Rocz. Akad. Med. Bialymst.
Roczniki Akademii Medycznej w Bialymstoku. Supplement = Rocz. Akad. Med. Bialymst. Supl.
Roczniki Panstwowego Zakladu Higieny = Rocz. Panstw. Zakl. Hig.
RoFo Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin = RoFo Fortschr. Geb. Rontgenstr. Nuklearmed.
ROFO. Fortschritte auf dem Gebiete der Rontgenstrahlen und der Nuklearmedizin = ROFO. Fortschr. Geb. Rontgenstr. Nuklearmed.
Rofo; Fortschritte auf dem Gebiete der Rontgenstrahlen und der Neuen Bildgebenden Verfahren = Rofo. Fortschr. Geb. Rontgenstr. Neuen Bildgeb. Verfahr.
Rogerian Nursing Science News = Rogerian Nurs. Sci. News
Romanian Biotechnology Letters = Rom. Biotechnol. Lett.
Romanian Journal of Biochemistry = Rom. J. Biochem.
Romanian Journal of Chemistry = Rom. J. Chem.
Romanian Journal of Endocrinology = Rom. J. Endocrinol.
Romanian Journal of Internal Medicine = Rom. J. Intern. Med.
Romanian Journal of Morphology and Embryology = Rom. J. Morphol. Embryol.
Romanian Journal of Neurology and Psychiatry = Rom. J. Neurol. Psychiatry
Romanian Journal of Physics = Rom. J. Phys.
Romanian Journal of Physiology = Rom. J. Physiol.
Romanian Journal of Virology = Rom. J. Virol.
Romanian Medical Review = Rom. Med. Rev.
Rontgen-Blatter = Rontgenblatter.
Rontgenpraxis = Rontgenpraxis
Rossiiskii Fiziologicheskii Zhurnal imeni I. M. Sechenova = Ross. Fiziol. Zh. Im. I. M. Sechenova
Rossiiskii Fiziologicheskii Zhurnal imeni I.M. Sechenova = Ross. Fiziol. Zh. Im. I M Sechenova
Rossiiskii Khimicheskii Zhurnal = Ross. Khim. Zh.
Rossiiskii Meditsinskii Zhurnal = Ross. Med. Zh.
Roumanian Archives of Microbiology and Immunology = Roum. Arch. Microbiol. Immunol.
Royal Canadian Dental Corps Quarterly = R. Can. Dent. Corps Q.
Royal Institute of Chemistry, Lecture Series = R. Inst. Chem. Lect. Ser.
Royal Institute of Chemistry, Lectures, Monographs, and Reports = R. Inst. Chem. Lect. Monogr. Rep.
Royal Institute of Chemistry, Reviews = R. Inst. Chem. Rev.
Royal Institute of Public Health and Hygiene Journal = R. Inst. Public Health Hyg. J.
Royal Society of Health Journal = R. Soc. Health J.
Royal Society Open Science = R. Soc. Open Sci.
Rozhledy v Chirurgii = Rozhl. Chir.
Rozprawy Wydzialu Nauk Medycznych = Rozpr. Wydz. Nauk Med.
RSC Advances = RSC Adv.
Rubber Chemistry and Technology = Rubber Chem. Technol.
Rumanian Medical Review = Rum. Med. Rev.
Rural and Remote Health = Rural Remote Health
Russ Coile's Health Trends = Russ Coiles Health Trends
Russian Chemical Bulletin = Russ. Chem. Bull.
Russian Chemical Reviews = Russ. Chem. Rev.
Russian Engineering Research = Russ. Eng. Res.
Russian Geology and Geophysics = Russ. Geol. Geophys.
Russian Journal of Applied Chemistry = Russ. J. Appl. Chem.
Russian Journal of Bioorganic Chemistry = Russ. J. Bioorg. Chem.
Russian Journal of Coordination Chemistry = Russ. J. Coord. Chem.
Russian Journal of Earth Sciences = Russ. J. Earth Sci.
Russian Journal of Electrochemistry = Russ. J. Electrochem.
Russian Journal of General Chemistry = Russ. J. Gen. Chem.
Russian Journal of Genetics = Russ. J. Genet.
Russian Journal of Inorganic Chemistry = Russ. J. Inorg. Chem.
Russian Journal of Marine Biology = Russ. J. Mar. Biol.
Russian Journal of Mathematical Physics = Russ. J. Math. Phys.
Russian Journal of Nondestructive Testing = Russ. J. Nondestr. Test.
Russian Journal of Organic Chemistry = Russ. J. Org. Chem.
Russian Journal of Physical Chemistry = Russ. J. Phys. Chem.
Russian Journal of Physical Chemistry A = Russ. J. Phys. Chem. A
Russian Journal of Physical Chemistry B, Focus on Physics = Russ. J. Phys. Chem. B
Russian Journal of Plant Physiology = Russ. J. Plant Physiol.
Russian Mathematical Surveys = Russ. Math. Surv.
Russian Metallurgy = Russ. Metall.
Russian Meteorology and Hydrology = Russ. Meteorol. Hydrol.
Russian Microelectronics = Russ. Microlectron.
Russian Physics Journal = Russ. Phys. J.
Ryan Advisory for Health Services Governing Boards = Ryan Advis. Health Serv. Gov. Boards
Ryoikibetsu Shokogun Shirizu (Series on Symptomatic Syndrome by Area) = Ryoikibetsu Shokogun Shirizu
Ryumachi = Ryumachi
S e TA e NU; Rivista di Scienza e Tecnologia Degli Alimenti e di Nutrizione Umana = S TA NU
SA Nursing Journal = SA Nurs. J.
SAAD Digest = SAAD Dig.
SAAS Bulletin, Biochemistry and Biotechnology = SAAS Bull. Biochem. Biotechnol.
Sabouraudia = Sabouraudia
Sac Explorer = Sac Explor.
SADJ = SADJ
SAE International Journal of Aerospace = SAE Int. J. Aerosp.
SAE International Journal of Commercial Vehicles = SAE Int. J. Commer. Veh.
SAE International Journal of Engines = SAE Int. J. Engines
SAE International Journal of Fuels and Lubricants = SAE Int. J. Fuels Lubr.
SAE International Journal of Manufacturing & Materials = SAE Int. J. Manuf. Mater.
SAE International Journal of Passenger Cars - Electronic and Electrical Systems = SAE Int. J. Passenger Cars Electron. Electr. Syst.
SAE International Journal of Passenger Cars - Mechanical Systems = SAE Int. J. Passenger Cars Mech. Syst.
SAE Journal = SAE J.
SAE Quarterly Transactions = SAE Q. Trans.
SAE Transactions = SAE Trans.
Safety Science = Saf. Sci.
Sage Open Engineering = Sage Open Eng.
Sairaanhoidon Vuosikirja = Sairaanh. Vuosik.
Sairaanhoitaja = Sairaanhoitaja
Sairaanhoitajalehti = Sairaanhoitajalehti
Saishin Igaku (Recent Medicine) = Saishin Igaku
Salud Bucal = Salud Bucal
Salud Publica de Mexico = Salud Publica Mex.
Same-Day Surgery = Same. Day Surg.
Sammlung Zwangloser Abhandlungen aus dem Gebiete der Psychiatrie und Neurologie = Samml. Zwangl. Abh. Geb. Psychiatr. Neurol.
SAMPE Journal = SAMPE J.
San Fernando Valley Dental Society Bulletin = San Fernando Val. Dent. Soc. Bull.
San Gabriel Valley Dental Society Bulletin = San Gabriel Val. Dent. Soc. Bull.
Sanfujinka no Jissai (Practice of Gynecology and Obstetrics) = Sanfujinka No Jissai
Sangre = Sangre (Barc.)
Sangyo Eiseigaku Zasshi (Journal of Occupational Health) = Sangyo Eiseigaku Zasshi
Sangyo Igaku (Japanese Journal of Industrial Health) = Sangyo Igaku
Sante = Sante
Sante Mentale au Quebec = Sante Ment. Que.
Sante Publique = Sante Publique (Bucur.)
Sante Quebec = Sante Que.
Santo Tomas Nursing Journal = St. Tomas Nurs. J.
Sapporo Igaku Zasshi (Sapporo Medical Journal) = Sapporo Igaku Zasshi
SAR and QSAR in Environmental Research = SAR QSAR Environ. Res.
Sarcoidosis = Sarcoidosis
Sarcoidosis, Vasculitis, and Diffuse Lung Diseases = Sarcoidosis Vasc. Diffuse Lung Dis.
Saturday Review = Saturday Rev.
Sbornik Lekarsky = Sb. Lek.
Sbornik Vedeckych Praci Lekarske Fakulty Karlovy Univerzity v Hradci Kralove = Sb. Ved. Pr. Lek. Fak. Karlovy Univerzity Hradci Kralove
Sbornik Vedeckych Praci Lekarske Fakulty Karlovy Univerzity v Hradci Kralove. Supplementum = Sb. Ved. Pr. Lek. Fak. Karlovy Univerzity Hradci Kralove. Suppl.
SC Reports = SC Rep.
SC Trodent = SC Trodent
SCADA Journal = SCADA J.
Scalpel = Scalpel (Brux.)
Scandinavian Audiology = Scand. Audiol.
Scandinavian Audiology. Supplementum = Scand. Audiol. Suppl.
Scandinavian Cardiovascular Journal = Scand. Cardiovasc. J.
Scandinavian Cardiovascular Journal. Supplement = Scand. Cardiovasc. J. Suppl.
Scandinavian Journal of Caring Sciences = Scand. J. Caring Sci.
Scandinavian Journal of Clinical and Laboratory Investigation = Scand. J. Clin. Lab. Invest.
Scandinavian Journal of Clinical and Laboratory Investigation. Supplement = Scand. J. Clin. Lab. Invest. Suppl.
Scandinavian Journal of Dental Research = Scand. J. Dent. Res.
Scandinavian Journal of Forest Research = Scand. J. For. Res.
Scandinavian Journal of Gastroenterology = Scand. J. Gastroenterol.
Scandinavian Journal of Gastroenterology. Supplement = Scand. J. Gastroenterol. Suppl.
Scandinavian Journal of Haematology = Scand. J. Haematol.
Scandinavian Journal of Haematology. Supplementum = Scand. J. Haematol. Suppl.
Scandinavian Journal of Immunology = Scand. J. Immunol.
Scandinavian Journal of Immunology. Supplement = Scand. J. Immunol. Suppl.
Scandinavian Journal of Infectious Diseases = Scand. J. Infect. Dis.
Scandinavian Journal of Infectious Diseases. Supplementum = Scand. J. Infect. Dis. Suppl.
Scandinavian Journal of Laboratory Animal Science = Scand. J. Lab. Anim. Sci.
Scandinavian Journal of Medicine and Science in Sports = Scand. J. Med. Sci. Sports
Scandinavian Journal of Metallurgy = Scand. J. Metall.
Scandinavian Journal of Plastic and Reconstructive Surgery = Scand. J. Plast. Reconstr. Surg.
Scandinavian Journal of Plastic and Reconstructive Surgery and Hand Surgery = Scand. J. Plast. Reconstr. Surg. Hand Surg.
Scandinavian Journal of Plastic and Reconstructive Surgery and Hand Surgery. Supplementum = Scand. J. Plast. Reconstr. Surg. Hand Surg. Suppl.
Scandinavian Journal of Plastic and Reconstructive Surgery. Supplementum = Scand. J. Plast. Reconstr. Surg. Suppl.
Scandinavian Journal of Primary Health Care = Scand. J. Prim. Health Care
Scandinavian Journal of Primary Health Care. Supplement = Scand. J. Prim. Health Care Suppl.
Scandinavian Journal of Psychology = Scand. J. Psychol.
Scandinavian Journal of Public Health = Scand. J. Public Health
Scandinavian Journal of Public Health. Supplement = Scand. J. Public Health Suppl.
Scandinavian Journal of Rehabilitation Medicine = Scand. J. Rehabil. Med.
Scandinavian Journal of Rehabilitation Medicine. Supplement = Scand. J. Rehabil. Med. Suppl.
Scandinavian Journal of Respiratory Diseases = Scand. J. Respir. Dis.
Scandinavian Journal of Respiratory Diseases. Supplementum = Scand. J. Respir. Dis. Suppl.
Scandinavian Journal of Rheumatology = Scand. J. Rheumatol.
Scandinavian Journal of Rheumatology. Supplement = Scand. J. Rheumatol. Suppl.
Scandinavian Journal of Social Medicine = Scand. J. Soc. Med.
Scandinavian Journal of Social Medicine. Supplementum = Scand. J. Soc. Med. Suppl.
Scandinavian Journal of Statistics = Scand. J. Stat.
Scandinavian Journal of Surgery = Scand. J. Surg.
Scandinavian Journal of Thoracic and Cardiovascular Surgery = Scand. J. Thorac. Cardiovasc. Surg.
Scandinavian Journal of Thoracic and Cardiovascular Surgery. Supplementum = Scand. J. Thorac. Cardiovasc. Surg. Suppl.
Scandinavian Journal of Urology and Nephrology = Scand. J. Urol. Nephrol.
Scandinavian Journal of Urology and Nephrology. Supplementum = Scand. J. Urol. Nephrol. Suppl.
Scandinavian Journal of Work, Environment & Health = Scand. J. Work Environ. Health
Scandinavian Journal of Work, Environment and Health = Scand. J. Work. Environ. Health
Scandinavian Society of Forensic Odontology Newsletter = Scand. Soc. Forensic Odontol. Newsl.
Scanning = Scanning
Scanning Electron Microscopy = Scan. Electron Microsc.
Scanning Microscopy = Scanning Microsc.
Scanning Microscopy. Supplement = Scanning Microsc. Suppl.
Scanodont = Scanodont
SCHA Journal = SCHA J.
Schizophrenia Bulletin = Schizophr. Bull.
Schizophrenia Research = Schizophr. Res.
Scholarly Inquiry for Nursing Practice = Sch. Inq. Nurs. Pract.
School Dental Services Gazette = Sch. Dent. Serv. Gaz. N. Z.
School Health Review = Sch. Health Rev.
School Science and Mathematics = Sch. Sci. Math.
School Science Review = Sch. Sci. Rev.
Schriften der Koenigsberger Gelehrten Gesellschaft, Naturwissenschaftliche Klasse = Schr. Koenigsb. Gelehrten Ges., Naturwiss. Kl.
Schriften der Konigsberger Gelehrten Gesellschaft = Schr. Konigsb. Gelehrten Ges.
Schriften des Vereines zur Verbreitung Naturwissenschaftlicher Kenntnisse in Wien = Schr. Naturwissen. Verbr. Naturwissen. Kennt. Wien
Schriftenreihe aus dem Gebiete des Offentlichen Gesundheitswesens = Schriftenr. Geb. Off. Gesundheitswes.
Schriftenreihe des Vereins fur Wasser-, Boden-, und Lufthygiene = Schriftenr. Ver. Wasser. Boden. Lufthyg.
Schriftenreihe fur Geologische Wissenschaften = Schriftenr. Geol. Wissen.
Schriftenreihe Neurologie (Neurology Series) = Schriftenr. Neurol.
Schriftenreihe Zentralblatt fur Arbeitsmedizin Arbeitsschutz und Prophylaxe = Schriftenr. Zentralbl. Arbeitsmed. Arbeitsschutz Prophyl.
Schriftenreihe Zentralblatt fur Arbeitsmedizin, Arbeitsschutz, Prophylaxe, und Ergonomie = Schriftenr. Zentralbl. Arbeitsmed. Arbeitsschutz. Prophyl. Ergonomie
Schweiss- und Prueftechnik = Schweiss Prueftech.
Schweizer Archiv fur Neurologie und Psychiatrie = Schweiz. Arch. Neurol. Psychiatr.
Schweizer Archiv fur Neurologie, Neurochirurgie und Psychiatrie = Schweiz. Arch. Neurol. Neurochir. Psychiatr.
Schweizer Archiv fur Tierheilkunde = Schweiz. Arch. Tierheilkd.
Schweizer Monatsschrift fur Zahnmedizin = Schweiz. Monatsschr. Zahnmed.
Schweizerische Apotheker-Zeitung = Schweiz. Apoth. Ztg.
Schweizerische Laboratoriums Zeitschrift = Schweiz. Lab. Z.
Schweizerische Medizinische Wochenschrift = Schweiz. Med. Wochenschr.
Schweizerische Medizinische Wochenschrift. Supplementum = Schweiz. Med. Wochenschr. Suppl.
Schweizerische Mineralogische und Petrographische Mitteilungen = Schweiz. Mineral. Petrogr. Mitt.
Schweizerische Monatsschrift fur Zahnmedizin = Schweiz. Monatsschr. Zahnmed.
Schweizerische Rundschau fur Medizin Praxis = Schweiz. Rundsch. Med. Prax.
Schweizerische Wochenschrift fur Chemie und Pharmacie = Schweiz. Wochenschr. Chem. Pharm.
Schweizerische Zeitschrift fur Medizin und Traumatologie = Schweiz. Z. Med. Traumatol.
Schweizerische Zeitschrift fur Psychologie und Ihre Anwendungen = Schweiz. Z. Psychol. Anwend.
Schweizerische Zeitschrift fur Sportmedizin = Schweiz. Z. Sportmed.
Schwestern Revue = Schwest. Rev.
SCI Nursing = SCI Nurs.
Science & Education = Sci. Educ.
Science & Justice = Sci. Justice
Science & Sports = Sci. Sports
Science (Washington, DC, United States) = Science (Washington, DC, U. S.)
Science = Science
Science Advances = Sci. Adv.
Science and Justice = Sci. Justice
Science and Technology of Advanced Materials = Sci. Technol. Adv. Mater.
Science and Technology of Archaeological Research = Sci. Technol.  Archaeolog. Res.
Science and Technology of Energetic Materials = Sci. Technol. Energetic Mater.
Science and Technology of Welding and Joining = Sci. Technol. Weld. Joining
Science China Materials = Sci. China Mater.
Science Digest = Sci. Dig.
Science et Recherche Odontostomatologiques = Sci. Rech. Odontostomatol.
Science Foundation in China = Sci. Found. China
Science in China Series E: Technological Sciences = Sci. China Ser. E: Technol. Sci.
Science in China, Series A: Mathematics = Sci. China, Ser. A Math.
Science in China, Series B: Chemistry = Sci. China, Ser. B: Chem.
Science in China, Series C: Life Sciences = Sci. China, Ser. C Life Sci.
Science in China, Series D: Earth Sciences = Sci. China, Ser. D Earth Sci.
Science in China, Series E: Engineering & Materials Science = Sci. China, Ser. E Eng. Mater. Sci.
Science in China, Series G: Physics Mechanics and Astronomy = Sci. China, Ser. G
Science in China. Series B, Chemistry, Life Sciences and Earth Sciences = Sci. China B
Science in China. Series C, Life Sciences = Sci. China C Life Sci.
Science in Progress = Sci. Prog. (New Haven)
Science News = Sci. News
Science of Advanced Materials = Sci. Adv. Mater.
Science of Nature = Sci. Nat.
Science of the Total Environment = Sci. Total Environ.
Science Progress = Sci. Prog.
Science Reports of the Research Institute, Tohoku University. Ser. C, Medicine = Sci. Rep. Res. Inst. Tohoku Univ. [Med.]
Science Signaling = Sci. Signal.
Science Translational Medicine = Sci. Transl. Med.
Science's STKE = Sci. STKE
Science, Medicine, and Man = Sci. Med. Man
ScienceOpen Research = ScienceOpen Res.
Scientia Pharmaceutica = Sci. Pharm.
Scientia Sinica = Sci. Sin.
Scientia Sinica. Series B, Chemical, Biological, Agricultural, Medical and Earth Sciences = Sci. Sin. [B]
Scientific American = Sci. Amer.
Scientific and Educational Bulletin = Sci. Educ. Bull.
Scientific and Educational Journal = Sci. Educ. J.
Scientific Basis of Medicine Annual Reviews = Sci. Basis Med. Annu. Rev.
Scientific Data = Sci. Data
Scientific Drilling = Sci. Drill.
Scientific Modeling and Simulation = Sci. Model. Simul.
Scientific Proceedings of the Cardiff Medical Society = Sci. Proc. Cardiff Med. Soc.
Scientific Reports = Sci. Rep.
SCNA Newsletter = SCNA Newsl.
Scottish Journal of Geology = Scott. J. Geol.
Scottish Medical Journal = Scott. Med. J.
Scripta Materialia = Scr. Mater.
Scripta Medica = Scr. Med. (Brno)
Scripta Metallurgica = Scr. Metall.
Scripta Metallurgica et Materialia = Scr. Metall. Mater.
SDA Dentist = SDA Dent.
Sealing Technology = Sealing Technol.
Second Messengers and Phosphoproteins = Second Messengers Phosphoproteins
Second Opinion = Second Opin.
Second Opinions of Health Care Issues = Second Opin. Health Care Issues
Sedimentary Geology = Sediment. Geol.
Seed Science Research = Seed Sci. Res.
Seibutsu Kogaku Kaishi = Seibutsu Kogaku Kaishi
Seikagaku (Journal of Japanese Biochemical Society) = Seikagaku
Seikei Geka (Orthopedic Surgery) = Seikei Geka
Seiroka Kango Daigaku Kiyo = Seiroka Kango Daigaku Kiyo
Seishin Igaku Kenkyusho Gyosekishu (Bulletin of the Seishin-Igaku Institute) = Seishin Igaku Kenkyusho Gyosekishu
Seishin Shinkeigaku Zasshi (Psychiatria et Neurologia Japonica) = Seishin Shinkeigaku Zasshi
Seismological Research Letters = Seismol. Res. Lett.
Seizure = Seizure
Selecoes Odontologicas = Sel. Odontol. (Sao Paulo)
Selected Annual Reviews of the Analytical Sciences = Sel. Annu. Rev. Anal. Sci.
Selective Cancer Therapeutics = Sel. Cancer Ther.
Semaine des Hopitaux = Sem. Hop.
Semaine des Hopitaux Therapeutique = Sem. Hop. Ther.
Semaine Therapeutique = Sem. Ther.
Semiconductor Science and Technology = Semicond. Sci. Technol.
Semiconductors = Semiconductors
Semina = Semina
Semina: Ciencias Agrarias = Semina Cienc. Agrar.
Seminario de Ensenanza de la Odontopediatria = Semin. Ensen. Odontopediatr.
Seminars for Nurse Managers = Semin. Nurse Manag.
Seminars in Adolescent Medicine = Semin. Adolesc. Med.
Seminars in Arthritis and Rheumatism = Semin. Arthritis Rheum.
Seminars in Arthroplasty = Semin. Arthroplasty
Seminars in Cancer Biology = Semin. Cancer Biol.
Seminars in Cell & Developmental Biology = Semin. Cell Dev. Biol.
Seminars in Cell and Developmental Biology = Semin. Cell Dev. Biol.
Seminars in Cell Biology = Semin. Cell. Biol.
Seminars in Clinical Neuropsychiatry = Semin. Clin. Neuropsychiatry
Seminars in Cutaneous Medicine and Surgery = Semin. Cutan. Med. Surg.
Seminars in Dental Hygiene = Semin. Dent. Hyg.
Seminars in Dermatology = Semin. Dermatol.
Seminars in Diagnostic Pathology = Semin. Diagn. Pathol.
Seminars in Drug Treatment = Semin. Drug Treat.
Seminars in Fetal and Neonatal Medicine = Semin. Fetal. Neonatal Med.
Seminars in Gastrointestinal Disease = Semin. Gastrointest. Dis.
Seminars in Hematology = Semin. Hematol.
Seminars in Immunology = Semin. Immunol.
Seminars in Interventional Cardiology = Semin. Interv. Cardiol.
Seminars in Laparoscopic Surgery = Semin. Laparosc. Surg.
Seminars in Liver Disease = Semin. Liver Dis.
Seminars in Musculoskeletal Radiology = Semin. Musculoskelet. Radiol.
Seminars in Neonatology = Semin. Neonatol.
Seminars in Nephrology = Semin. Nephrol.
Seminars in Neurology = Semin. Neurol.
Seminars in Nuclear Medicine = Semin. Nucl. Med.
Seminars in Oncology = Semin. Oncol.
Seminars in Oncology Nursing = Semin. Oncol. Nurs.
Seminars in Ophthalmology = Semin. Ophthalmol.
Seminars in Orthodontics = Semin. Orthod.
Seminars in Pediatric Neurology = Semin. Pediatr. Neurol.
Seminars in Pediatric Surgery = Semin. Pediatr. Surg.
Seminars in Perinatology = Semin. Perinatol.
Seminars in Perioperative Nursing = Semin. Perioper. Nurs.
Seminars in Psychiatry = Semin. Psychiatry
Seminars in Radiation Oncology = Semin. Radiat. Oncol.
Seminars in Reproductive Endocrinology = Semin. Reprod. Endocrinol.
Seminars in Reproductive Medicine = Semin. Reprod. Med.
Seminars in Respiratory Infections = Semin. Respir. Infect.
Seminars in Roentgenology = Semin. Roentgenol.
Seminars in Speech and Language = Semin. Speech Lang.
Seminars in Surgical Oncology = Semin. Surg. Oncol.
Seminars in Thoracic and Cardiovascular Surgery = Semin. Thorac. Cardiovasc. Surg.
Seminars in Thoracic and Cardiovascular Surgery. Pediatric Cardiac Surgery Annual = Semin. Thorac. Cardiovasc. Surg. Pediatr. Card. Surg. Annu.
Seminars in Thrombosis and Hemostasis = Semin. Thromb. Hemost.
Seminars in Ultrasound, CT and MR = Semin. Ultrasound. CT MR
Seminars in Urologic Oncology = Semin. Urol. Oncol.
Seminars in Urology = Semin. Urol.
Seminars in Vascular Surgery = Semin. Vasc. Surg.
Seminars in Veterinary Medicine and Surgery (Small Animal) = Semin. Vet. Med. Surg. (Small Anim.)
Senckenbergiana Biologie = Senckenbergiana Biol.
Senior Nurse = Sr. Nurse
Sensing and Bio-Sensing Research = Sens. Bio-Sens. Res.
Sensing and Instrumentation for Food Quality and Safety = Sens. Instrum. Food Qual. Saf.
Sensor Letters = Sens. Lett.
Sensors and Actuators A: Physical = Sens. Actuators, A
Sensors and Actuators B: Chemical = Sens. Actuators, B
Sensors and Actuators, A: Physical = Sens. Actuators, A
Sensors and Actuators, B: Chemical = Sens. Actuators, B
Sensory Processes = Sens. Processes
Separation and Purification Methods = Sep. Purif. Methods
Separation and Purification Reviews = Sep. Purif. Rev.
Separation and Purification Technology = Sep. Purif. Technol.
Separation Science and Technology = Sep. Sci. Technol.
Separations Technology = Sep. Technol.
Sepu = Sepu
Series Haematologica = Ser. Haematol.
Series on Nursing Administration = Ser. Nurs. Adm.
Series Paedopsychiatrica = Ser. Paedopsychiatr.
Servir = Servir
Sexual Abuse = Sex. Abuse
Sexual Health = Sex. Health
Sexually Transmitted Diseases = Sex. Transm. Dis.
Sexually Transmitted Infections = Sex. Transm. Infect.
Sheng Li Ke Xue Jin Zhan (Progress in Physiology) = Sheng Li Ke Xue Jin Zhan
Sheng Li Xue Bao (Acta Physiologica Sinica) = Sheng Li Xue Bao
Sheng Wu Yi Xue Gong Cheng Xue Za Zhi (Journal of Biomedical Engineering) = Sheng Wu Yi Xue Gong Cheng Xue Za Zhi
Shi Yan Sheng Wu Xue Bao (Bulletin of Experimental Biology) = Shi Yan Sheng Wu Xue Bao
Shigaku (Odontology) = Shigaku
Shika Igaku (Journal of Osaka Odontological Society) = Shika Igaku
Shika Kiso Igakkai Zasshi (Japanese Journal of Oral Biology) = Shika Kiso Igakkai Zasshi
Shika Rikogaku Zasshi (Journal of the Japan Society for Dental Apparatus and Materials) = Shika Rikogaku Zasshi
Shika Zairyo, Kikai (Journal of the Japanese Society for Dental Materials and Devices) = Shika Zairyo Kikai
Shikai Tenbo (Dental Outlook) = Shikai Tenbo
Shikwa Gakuho (Dental Science Reports) = Shikwa Gakuho
Shinkei Kenkyu No Shimpo (Advances in Neurological Sciences) = Shinkei Kenkyu No Shimpo
Shinrigaku Kenkyu (Japanese Journal of Psychology) = Shinrigaku Kenkyu
Shiyo (Journal of the Tokyo Dental Association) = Shiyo
Shiyou Huagong = Shiyou Huagong
Shiyou Xuebao, Shiyou Jiagong = Shiyou Xuebao, Shiyou Jiagong
Shock = Shock
Shoni Shikagaku Zasshi (Japanese Journal of Pedodontics) = Shoni Shikagaku Zasshi
Showa Igakkai Zasshi (Journal of the Showa Medical Association) = Showa Igakkai Zasshi
Showa Shigakkai Zasshi (Journal of Showa University Dental Society) = Showa Shigakkai Zasshi
SHSTF = SHSTF
Shuichuli Jishu = Shuichuli Jishu
Shujutsu (Operation) = Shujutsu
SIAM Journal on Scientific Computing = SIAM J. Sci. Comput.
SIAM Journal on Applied Dynamical Systems = SIAM J. Appl. Dyn. Syst.
SIAM Journal on Applied Mathematics = SIAM J. Appl. Math.
SIAM Journal on Computing = SIAM J. Comput.
SIAM Journal on Control and Optimization = SIAM J. Control Optim.
SIAM Journal on Discrete Mathematics = SIAM J. Discrete Math.
SIAM Journal on Imaging Sciences = SIAM J. Imag. Sci.
SIAM Journal on Mathematical Analysis = SIAM J. Math. Anal.
SIAM Journal on Matrix Analysis and Applications = SIAM J. Matrix Anal. Appl.
SIAM Journal on Numerical Analysis = SIAM J. Numer. Anal.
SIAM Journal on Optimization = SIAM J. Optim.
SIAM Review = SIAM Rev.
Sichuan Da Xue Xue Bao. Yi Xue Ban (Journal of Sichuan University. Medical Science Edition) = Sichuan Da Xue Xue Bao Yi Xue Ban
Sichuan Yi Xue Yuan Xue Bao (Acta Academiae Medicinae Sichuan) = Sichuan Yi Xue Yuan Xue Bao
Sicilia Sanitaria = Sicil. Sanit.
Siemens Review = Siemens Rev.
Sight-Saving Review = Sight. Sav. Rev.
Sightsaving = Sightsaving
Sightsaving Review = Sightsav. Rev.
Signal Processing = Signal Process.
Signal Processing: Image Communication = Signal Process. Image Commun.
Signal Transduction = Signal Transduction
Signature = Signature
Silicates Industriels = Silic. Indus.
Silicon Chemistry = Silicon Chem.
Simulation Modelling Practice and Theory = Simul. Modell. Pract. Theory
Simulation Practice and Theory = Simul. Pract. Theory
Singapore Dental Journal = Singapore Dent. J.
Singapore Medical Journal = Singapore Med. J.
Sistema Nervoso = Sist. Nerv.
Sistole = Sistole
Sitzungsberichte Bayerische Akademie der Wissenschaften, Mathematische - Naturwissenschaftliche Klasse = Sitzungsber. Bayer. Akad. Wiss. Math. Naturwiss. Kl.
Sitzungsberichte der Akademie der Wissenschaften der DDR, Mathematik, Naturwissenschaften, Technik = Sitzungsber. Akad. Wiss. DDR, Math., Naturwiss., Tech.
Sitzungsberichte der Heidelberger Akademie der Wissenschaften, Mathematische - Naturwissenschaftliche Klasse = Sitzungsber. Heidelb. Akad. Wiss. Math. Naturwiss. Kl.
Sitzungsberichte der Koniglichen Preussischen Akademie der Wissenschaften = Sitzungsber. K. Preuss. Akad. Wiss.
Sjukskoterskan = Sjukskoterskan
Skeletal Radiology = Skeletal Radiol.
Skin Pharmacology = Skin Pharmacol.
Skin Pharmacology and Applied Skin Physiology = Skin Pharmacol. Appl. Skin Physiol.
Skin Pharmacology and Physiology = Skin Pharmacol. Physiol.
Skinmed = Skinmed
Sleep = Sleep
Sleep Research Online = Sleep Res. Online
Sleep Science = Sleep Sci.
Sloan Management Review = Sloan Manage. Rev.
Small = Small
Small and Advanced Healthcare Materials = Small Adv. Healthcare Mater.
Small Molecules = Small Mol.
Smart Materials and Structures = Smart Mater. Struct.
SMU Law Review = SMU Law Rev.
Social and Rehabilitation Record = Soc. Rehabil. Rec.
Social Biology = Soc. Biol.
Social Casework = Soc. Casework
Social Forces = Soc. Forces
Social Policy = Soc. Policy
Social Problems = Soc. Probl.
Social Psychiatry = Soc. Psychiatry
Social Psychiatry and Psychiatric Epidemiology = Soc. Psychiatry Psychiatr. Epidemiol.
Social Psychology = Soc. Psychol.
Social Psychology Quarterly = Soc. Psychol. Q.
Social Science and Medicine = Soc. Sci. Med.
Social Science and Medicine. Medical Anthropology = Soc. Sci. Med. [Med. Anthropol.]
Social Science and Medicine. Medical Economics = Soc. Sci. Med. [Med. Econ.]
Social Science and Medicine. Medical Geography = Soc. Sci. Med. [Med. Geogr.]
Social Science and Medicine. Medical Psychology and Medical Sociology = Soc. Sci. Med. [Med. Psychol. Med. Sociol.]
Social Science and Medicine. Part A, Medical Sociology = Soc. Sci. Med. [A]
Social Science and Medicine. Part B, Medical Anthropology = Soc. Sci. Med. [B]
Social Science and Medicine. Part C, Medical Economics = Soc. Sci. Med. [C]
Social Science and Medicine. Part D, Medical Geography = Soc. Sci. Med. [D]
Social Science and Medicine. Part E, Medical Psychology = Soc. Sci. Med. [E]
Social Science and Medicine. Part F, Medical and Social Ethics = Soc. Sci. Med. [F]
Social Science Research = Soc. Sci. Res.
Social Security Bulletin = Soc. Secur. Bull.
Social Security Bulletin. Annual Statistical Supplement. = Soc. Secur. Bull. Annu. Stat. Suppl.
Social Service Review = Soc. Serv. Rev.
Social Work = Soc. Work
Social Work in Health Care = Soc. Work Health Care
Social Work Research = Soc. Work Res.
Social Work Research and Abstracts = Soc. Work Res. Abstr.
Social-Medicinsk Tidskrift = Soc. Med. Tidskr.
Society = Society
Society for Applied Bacteriology Symposium Series = Soc. Appl. Bacteriol. Symp. Ser.
Society for Nursing History Gazette = Soc. Nurs. Hist. Gaz.
Society of General Physiologists Series = Soc. Gen. Physiol. Ser.
Socio-Economic Planning Sciences = Socioecon. Plann. Sci.
Socioeconomic Issues of Health = Socioecon. Issues Health
Sociological Review = Sociol. Rev.
Sociological Review Monograph = Sociol. Rev. [Monogr.]
Sociology of Health and Illness = Sociol. Health Illn.
Sociometry = Sociometry
Soft Materials = Soft Mater.
Soft Matter = Soft Matter
Soft Robotics = Soft Rob.
Software in Healthcare = Softw. Healthc.
Sogo Kango (Comprehensive Nursing Quarterly) = Sogo Kango
Soil and Sediment Contamination = Soil Sediment Contam.
Soil and Tillage Research = Soil Tillage Res.
Soil Biology & Biochemistry = Soil Biol. Biochem.
Soil Biology and Biochemistry = Soil Biol. Biochem.
Soil Discussions = Soil Discuss.
Soil Dynamics and Earthquake Engineering = Soil Dyn. Earthquake Eng.
Soil Mechanics and Foundation Engineering = Soil Mech. Found. Eng.
Soil Research = Soil Res.
Soil Science = Soil Sci.
Soil Science Society of America Journal = Soil Sci. Soc. Am. J.
Soins = Soins
Soins. Cardiologie = Soins. Cardiol.
Soins. Chirurgie = Soins. Chir.
Soins. Chirurgie Generale et Specialisee = Soins. Chir. Gen. Spec.
Soins. Formation, Pedagogie, Encadrement = Soins. Form. Pedagog. Encadr.
Soins. Gerontologie = Soins. Gerontol.
Soins. Gynecologie, Obstetrique, Puericulture = Soins. Gynecol. Obstet. Pueric.
Soins. Gynecologie, Obstetrique, Puericulture, Pediatrie = Soins. Gynecol. Obstet. Pueric. Pediatr.
Soins. Pathologie Tropicale = Soins. Pathol. Trop.
Soins. Pediatrie, Puericulture = Soins. Pediatr. Pueric.
Soins. Psychiatrie = Soins. Psychiatr.
SOLAIAT (Sociedad Odontologica Latino-Americana de Implantes Aloplasticos y Transplantes) = SOLAIAT
Solar Energy = Sol. Energy
Solar Energy Materials & Solar Cells = Sol. Energy Mater. Sol. Cells
Solar Energy Materials and Solar Cells = Sol. Energy Mater. Sol. Cells
Solar Physics = Sol. Phys.
Solar System Research = Sol. Syst. Res.
Solid Earth = Solid Earth
Solid Earth Discussions = Solid Earth Discuss.
Solid Fuel Chemistry = Solid Fuel Chem.
Solid State Communications = Solid State Commun.
Solid State Electronics = Solid State Electron.
Solid State Ionics = Solid State Ionics
Solid State Nuclear Magnetic Resonance = Solid State Nucl. Magn. Reson.
Solid State Sciences = Solid State Sci.
Solid-State Electronics = Solid-State Electron.
Solvent Extraction and Ion Exchange = Solvent Extr. Ion Exch.
Solvent Extraction Research and Development, Japan = Solvent Extr. Res. Dev., Jpn.
Somatic Cell and Molecular Genetics = Somat. Cell Mol. Genet.
Somatic Cell Genetics = Somatic Cell Genet.
Somatosensory and Motor Research = Somatosens. Mot. Res.
Somatosensory Research = Somatosens. Res.
Sonde = Sonde
Sonderband der Zeitschrift Strahlentherapie und Onkologie = Sonderb. Z. Strahlenther. Onkol.
Sonderbande zur Strahlentherapie und Onkologie = Sonderb. Strahlenther. Onkol.
Soproden = Soproden
Sotilaslaaketieteellinen Aikakauslehti = Sotilaslaak. Aikak.
Soudni Lekarstvi = Soud. Lek.
Soundings = Soundings
Source Code for Biology and Medicine = Source Code Biol. Med.
South African Journal of Botany = S. Afr. J. Bot.
South African Journal of Chemical Engineering = S. Afr. J. Chem. Eng.
South African Journal of Chemistry = S. Afr. J. Chem.
South African Journal of Communication Disorders = S. Afr. J. Commun. Disord.
South African Journal of Enology and Viticulture = S. Afr. J. Enol. Vitic.
South African Journal of Geology = S. Afr. J. Geol.
South African Journal of Industrial Engineering = S. Afr. J. Ind. Eng.
South African Journal of Medical Sciences = S. Afr. J. Med. Sci.
South African Journal of Plant and Soil = S. Afr. J. Plant Soil
South African Journal of Science = S. Afr. J. Sci.
South African Journal of Surgery = S. Afr. J. Surg.
South African Journal of Wildlife Research = S. Afr. J. Wildl. Res.
South African Medical Journal = S. Afr. Med. J.
South Carolina Dental Journal = S. C. Dent. J.
South Carolina Nurse = S. C. Nurse
South Carolina Nursing = S. C. Nurs.
South Dakota Journal of Medicine = S. D. J. Med.
South Dakota Medicine = S. D. Med.
South Dakota Nurse = S. D. Nurse
Southeast Asian Journal of Tropical Medicine and Public Health = Southeast Asian J. Trop. Med. Public Health
Southern African Institute of Mining and Metallurgy = SAIMM
Southern Hospitals = South. Hosp.
Southern Journal of Applied Forestry = South. J. Appl. For.
Southern Medical Journal = South. Med. J.
Southern Medicine = South. Med.
Southwestern Medicine = Southwest. Med.
Sovetskaia Meditsina = Sov. Med.
Sovetskoe Zdravookhranenie = Sov. Zdravookhr.
Sovetskoe Zdravookhranenie Kirgizii = Sov. Zdravookhr. Kirg.
Soviet Genetics = Sov. Genet.
Soviet Journal of Developmental Biology = Sov. J. Dev. Biol.
Soviet Journal of Ecology = Sov. J. Ecol.
Soviet Journal of Quantum Electronics = Sov. J. Quantum Electron.
Sozial- und Praventivmedizin = Soz. Praventivmed.
Sozialmedizinische und Padagogische Jugendkunde = Sozialmed. Padagog. Jugendkd.
Space Life Sciences = Space Life Sci.
Space Research Today = Space Res. Today
Space Science Review = Space Sci. Rev.
Space Science Reviews = Space Sci. Rev.
Spanish Journal of Psychology = Span. J. Psychol.
Spatial Vision = Spat. Vis.
SPE Drilling & Completion = SPE Drill. Complet
SPE Formation Evaluation = SPE Form. Eval.
SPE Journal = SPE J.
SPE Production & Facilities = SPE Prod. Facil.
SPE Production Engineering = SPE Prod. Eng.
SPE Reservoir Engineering = SPE Reservoir Eng
SPE Reservoir Evaluation & Engineering = SPE Reservoir Eval. Eng.
Special Care in Dentistry = Spec. Care Dentist.
Special Discussions of the Faraday Society = Spec. Discuss. Faraday Soc.
Special Education = Spec. Educ.
Special Education: Forward Trends = Spec. Educ. Forward Trends
Special Libraries = Spec. Libr.
Special Report Series, Indian Council of Medical Research = Spec. Rep. Ser. Indian Counc. Med. Res.
Special Topics in Endocrinology and Metabolism = Spec. Top. Endocrinol. Metab.
Specialty Law Digest. Health Care (Monthly) = Spec. Law Dig. Health Care (Mon.)
Specialty Law Digest. Health Care Law = Spec. Law Dig. Health Care Law
Specifying Engineer = Specif. Eng.
Spectra Analyse = Spectra Anal.
Spectra Biologie = Spectra Biol.
Spectrochimica Acta = Spectrochim. Acta
Spectrochimica Acta Part A: Molecular and Biomolecular Spectroscopy = Spectrochim. Acta, Part A
Spectrochimica Acta Part B: Atomic Spectroscopy = Spectrochim. Acta, Part B
Spectrochimica Acta, Part A: Molecular and Biomolecular Spectroscopy = Spectrochim. Acta, Part A
Spectrochimica Acta, Part B: Atomic Spectroscopy = Spectrochim. Acta, Part B
Spectrochimica Acta. Part A, Molecular and Biomolecular Spectroscopy = Spectrochim. Acta. A. Mol. Biomol. Spectrosc.
Spectroscopic Properties of Inorganic and Organometallic Compounds = Spectrosc. Prop. Inorg. Organomet. Compd.
Spectroscopy (Amsterdam, Netherlands) = Spectroscopy (Amsterdam, Neth.)
Spectroscopy Asia = Spectrosc. Asia
Spectroscopy Europe = Spectrosc. Eur.
Spectroscopy Letters = Spectrosc. Lett.
Spectrum = Spectrum
Speculations in Science and Technology = Speculations Sci. Technol.
Speech Pathology and Therapy = Speech Pathol. Ther.
Sperimentale = Sperimentale
SPIE Reviews = SPIE Rev.
Spill Science and Technology Bulletin = Spill Sci. Technol. Bull.
Spinal Cord = Spinal Cord
Spine = Spine
Spine Journal = Spine J.
Sports Biomechanics = Sports Biomech.
Sports Engineering = Sports Eng.
Sports Medicine = Sports Med.
Sportverletzung Sportschaden = Sportverletz. Sportschaden
Springer Seminars in Immunopathology = Springer Semin. Immunopathol.
Springer Series in Chemical Physics = Springer Ser. Chem. Phys.
Springer Series in Materials Science = Springer Ser. Mater. Sci.
Springer Series in Optical Sciences = Springer Ser. Opt. Sci.
Springer Series in Solid-State Sciences = Springer Ser. Solid-State Sci.
Springer Series on Health Care and Society = Springer Ser. Health Care Soc.
SPVN = SPVN
Srpski Arhiv za Celokupno Lekarstvo = Srp. Arh. Celok. Lek.
SSO; Schweizerische Monatsschrift fur Zahnheilkunde = SSO Schweiz. Monatsschr. Zahnheilkd.
St Luke's Hospital Gazette = St Lukes Hosp. Gaz. (Guardamangia)
Stain Technology = Stain Technol.
STAL, Sciences et Techniques de l'Animal de Laboratoire = STAL, Sci. Tech. Anim. Lab.
Stanford Law Review = Stanford Law Rev.
Starch/Staerke = Starch/Staerke
Stat; Bulletin of the Wisconsin Nurses Association = Stat.
State Government = State Gov.
State Nursing Legislation Quarterly = State Nurs. Legis. Q.
State of Health Care in America = State Health Care Am.
Statistical Applications in Genetics and Molecular Biology = Stat. Appl. Genet. Mol. Biol.
Statistical Bulletin, Metropolitan Insurance Companies = Stat. Bull. Metrop. Insur. Co.
Statistical Bulletin, Metropolitan Life Foundation = Stat. Bull. Metrop. Life Found.
Statistical Bulletin, Metropolitan Life Insurance Company = Stat. Bull. Metropol. Life Insur. Co.
Statistical Methods in Medical Research = Stat. Methods Med. Res.
Statistical Notes for Health Planners = Stat. Notes Health Plann.
Statistics in Medicine = Stat. Med.
Steel Construction - Design and Research = Steel Constr. Des. Res.
Steel Research International = Steel Res. Int.
Stem Cell Reports = Stem Cell Rep.
Stem Cell Research & Therapy = Stem Cell Res. Ther.
Stem Cells = Stem Cells
Stem Cells and Development = Stem Cells Dev.
Stephan Mueller Special Publication Series = Stephan Mueller Spec. Publ. Ser.
Stereotactic and Functional Neurosurgery = Stereotact. Funct. Neurosurg.
Sterile World = Sterile World
Steroidologia = Steroidologia
Steroids = Steroids
Steroids and Lipids Research = Steroids Lipids Res.
STNS Journal of Trauma Nursing = STNS J. Trauma Nurs.
Stochastic Processes and their Applications = Stochastic Processes Appl.
Stochastics and Dynamics = Stochastics Dyn.
Stoma = Stoma (Lisb.)
Stomatologia = Stomatologia (Bucur.)
Stomatologia Mediterranea = Stomatol. Mediterr.
Stomatologica = Stomatologica (Genova)
Stomatologicke Zpravy = Stomatol. Zpr.
Stomatologie = Stomatologie
Stomatologie der DDR = Stomatol. DDR
Stomatologiia = Stomatologiia (Sofiia)
Stomatologika Chronika = Stomatol. Chron. (Athenai)
Stomatoloski Glasnik Srbije = Stomatol. Glas. Srb.
Stomatoloski Vjesnik (Stomatological Review) = Stomatol. Vjesn.
Strabismus = Strabismus
Strahlenschutz in Forschung und Praxis = Strahlenschutz Forsch. Prax.
Strahlentherapie = Strahlentherapie
Strahlentherapie und Onkologie = Strahlenther. Onkol.
Strahlentherapie. Sonderbande = Strahlentherapie [Sonderb.]
Strasbourg Medical = Strasb. Med.
Strategies for Healthcare Excellence = Strateg. Healthc. Excell.
Stratigraphy and Geological Correlation = Stratigr. Geol. Correl.
Strength of Materials = Strength Mater.
Stress = Stress
Stroke = Stroke
Struct.--Process., Meas., Phenom. Journal of Vacuum Science & Technology, B: Microelectronics and Nanometer Structures--Processing, Measurement, and Phenomena = J. Vac. Sci. Technol., B: Microelectron. Nanometer
Structural and Multidisciplinary Optimization = Struct. Multidiscip.  Optim.
Structural Chemistry = Struct. Chem.
Structural Design of Tall and Special Buildings = Struct. Des. Tall Special Build.
Structural Safety = Struct. Saf.
Structure (Cambridge, MA, United States) = Structure (Cambridge, MA, U. S.)
Structure = Structure
Structure and Bonding = Struct. Bond.
Structure and Infrastructure Engineering = Struct. Infrastruct. Eng.
Structure with Folding and Design = Structure Fold. Des.
Student und Praktikant = Stud. Prakt.
Studi Sassaresi = Studi Sassar.
Studia Geophysica et Geodaetica = Stud. Geophys. Geod.
Studia Quaternaria = Stud. Quat.
Studies in Applied Mathematics = Stud. Appl. Math.
Studies in Conservation = Stud. Conserv.
Studies in Family Planning = Stud. Fam. Plann.
Studies in Health Technology and Informatics = Stud. Health Technol. Inform.
Studies in Human Ecology = Stud. Hum. Ecol.
Studies in Natural Products Chemistry = Stud. Nat. Prod. Chem.
Studies in Neuro-Anatomy = Stud. Neuroanat.
Studies in Surface Science and Catalysis = Stud. Surf. Sci. Catal.
Studii si Cercetari de Endocrinologie = Stud. Cercet. Endocrinol.
Studii si Cercetari de Fiziologie = Stud. Cercet. Fiziol.
Studii si Cercetari de Inframicrobiologie = Stud. Cercet. Inframicrobiol.
Studii si Cercetari de Medicina Interna = Stud. Cercet. Med. Interna
Studii si Cercetari de Neurologie = Stud. Cercet. Neurol.
Studii si Cercetari de Virusologie = Stud. Cercet. Virusol.
Studium Generale = Stud. Gen. (Berl.)
Sub-Cellular Biochemistry = Subcell. Biochem.
Subacute Care = Subacute Care
Subj. Biochimica et Biophysica Acta, Specialized Section on Nucleic Acids and Related Subjects = Biochim. Biophys. Acta, Spec. Sect. Nucleic Acids Relat.;BBASB7;
Subsidia Medica = Subsid. Med.
Substance and Alcohol Actions/Misuse = Subst. Alcohol Actions. Misuse
Substance Use and Misuse = Subst. Use Misuse
Sudebno-Meditsinskaia Ekspertiza = Sud. Med. Ekspert.
Sudhoffs Archiv; Vierteljahrsschrift fur Geschichte der Medizin und der Naturwissenschaften, der Pharmazie und der Mathematik = Sudhoffs Arch. Vierteljahrsschr. Gesch. Med. Naturwiss. Pharm. Math.
Sudhoffs Archiv; Zeitschrift fur Wissenschaftsgeschichte = Sudhoffs Arch. Z. Wissenschaftsgesch.
Sudhoffs Archiv; Zeitschrift fur Wissenschaftsgeschichte. Beihefte = Sudhoffs Arch. Z. Wissenschaftsgesch. Beih.
Suicide = Suicide
Suicide and Life-Threatening Behavior = Suicide Life. Threat. Behav.
Suomen Hammaslaakarilehti = Suom. Hammaslaakarilehti
Suomen Hammaslaakariseuran Toimituksia = Suom. Hammaslaak. Toim.
Suomen Laakarilehti = Suom. Laakaril.
Suomen Naishammaslaakarit Ryhma Julkaisu = Suom. Naishammaslaak. Julk.
Superconductor Science and Technology = Supercond. Sci. Technol.
Superlattices and Microstructures = Superlattices Microstruct.
Supervisor Nurse = Superv. Nurse
Supervisory Management = Superv. Manage.
Supplement ... To the Journal Medical Oncology and Tumor Pharmacotherapy = Suppl. J. Med. Oncol. Tumor Pharmacother.
Supplement to International Journal of Gynecology and Obstetrics = Suppl. Int. J. Gynecol. Obstet.
Supplement to the European Journal Neuroscience = Suppl. Eur. J. Neurosci.
Supplementi di Tumori = Suppl. Tumori
Supplements to Clinical Neurophysiology = Suppl. Clin. Neurophysiol.
Supplementum ad Thrombosis and Haemostasis = Suppl. Thromb. Haemost.
Supportive Care in Cancer = Support. Care Cancer
Supramolecular Chemistry = Supramol. Chem.
Supramolecular Photosensitive and Electroactive Materials = Supramol. Photosensit. Electroact. Mater.
Supramolecular Science = Supramol. Sci.
Surface and Coatings Technology = Surf. Coat. Technol.
Surface and Interface Analysis = Surf. Interface Anal.
Surface Coatings International = Surf. Coat. Int.
Surface Engineering = Surf. Eng.
Surface Engineering and Applied Electrochemistry = Surf. Eng. Appl. Electrochem.
Surface Review and Letters = Surf. Rev. Lett.
Surface Science = Surf. Sci.
Surface Science Letters = Surf. Sci. Lett.
Surface Science Reports = Surf. Sci. Rep.
Surface Science Spectra = Surf. Sci. Spectra
Surface Topography: Metrology and Properties = Surf. Topogr. Metrol. Prop.
Surgeon = Surgeon
Surgery = Surgery
Surgery Annual = Surg. Annu.
Surgery for Obesity and Related Diseases = Surg. Obes. Relat. Dis.
Surgery Today = Surg. Today
Surgery, Gynecology and Obstetrics = Surg. Gynecol. Obstet.
Surgical and Radiologic Anatomy = Surg. Radiol. Anat.
Surgical Business = Surg. Bus.
Surgical Clinics of North America = Surg. Clin. North Am.
Surgical Endoscopy = Surg. Endosc.
Surgical Forum = Surg. Forum
Surgical Gastroenterology = Surg. Gastroenterol.
Surgical Innovation = Surg. Innov.
Surgical Laparoscopy and Endoscopy = Surg. Laparosc. Endosc.
Surgical Laparoscopy, Endoscopy and Percutaneous Techniques = Surg. Laparosc. Endosc. Percutan. Tech.
Surgical Neurology = Surg. Neurol.
Surgical Oncology = Surg. Oncol.
Surgical Oncology Clinics of North America = Surg. Oncol. Clin. N. Am.
Surgical Technologist = Surg. Technol.
Survey and Synthesis of Pathology Research = Surv. Synth. Pathol. Res.
Survey of Immunologic Research = Surv. Immunol. Res.
Survey of Ophthalmology = Surv. Ophthalmol.
Surveys in Geophysics = Surv. Geophys.
Sustainability of Water Quality and Ecology = Sustainability Water Qual. Ecol.
Sustainability Science = Sustainability Sci.
Sustainability Water Quality and Ecology = Sustainability Water Qual. Ecol.
Sustainable Chemical Processes = Sustainable Chem. Processes
Sustainable Energy Technologies and Assessments = Sustainable Energy Technol. Assess.
Sustainable Energy, Grids and Networks = Sustainable Energy Grids Networks
Sustainable Materials and Technologies = Sustainable Mater.Technol.
Suvremenna Meditsina = Suvr. Med. (Sofiia)
Svensk Botanisk Tidskrift = Sven. Bot. Tidskr.
Svensk Farmaceutisk Tidskrift = Sven. Farm. Tidskr.
Svensk Tandlakaretidskrift = Sven. Tandlak. Tidskr.
Sveriges Tandlakarforbund Tidning = Sver. Tandlakarforb. Tidn.
Swarm and Evolutionary Computation = Swarm Evol. Comput.
Swarm Intelligence = Swarm Intell.
Swedish Dental Journal = Swed. Dent. J.
Swedish Dental Journal. Supplement = Swed. Dent. J. Suppl.
Swiss Dent = Swiss Dent
Swiss Journal of Geosciences = Swiss J. Geosci.
Swiss Medical Weekly = Swiss Med. Wkly.
Swiss Surgery = Swiss Surg.
Swiss Surgery. Supplement = Swiss Surg. Suppl.
Sygeplejersken = Sygeplejersken
Sykepleien = Sykepleien
Sykepleien Fag = Sykepl. Fag
Symposia of the Society for Experimental Biology = Symp. Soc. Exp. Biol.
Symposia of the Swedish Nutrition Foundation = Symp. Swed. Nutr. Found.
Symposium (International) on Combustion = Symp. (Int.) Combust.
Symposium of the Faraday Society = Symp. Faraday Soc.
Symposium of the Pharmacology, Therapeutics and Toxicology Group, International Association for Dental Research = Symp. Pharmacol. Ther. Toxicol. Group.
Symposium of the Society for Developmental Biology = Symp. Soc. Dev. Biol.
Symposium on Fundamental Cancer Research = Symp. Fundam. Cancer Res.
Symposium on Oral Sensation and Perception = Symp. Oral Sens. Percept.
Symposium Series, Society for Applied Microbiology = Symp. Ser. Soc. Appl. Microbiol.
Synapse (New York, NY, United States) = Synapse (N. Y., NY, U. S.)
Synapse = Synapse
Synlett = Synlett
Synthesis = Synthesis
Synthesis and Reactivity in Inorganic and Metal-Organic Chemistry = Synth. React. Inorg. Met.-Org. Chem.
Synthesis and Reactivity in Inorganic, Metal-Organic, and Nano-Metal Chemistry = Synth. React. Inorg., Met.-Org., Nano-Met. Chem.
Synthetic Biology = Synth. Biol.
Synthetic Communications = Synth. Commun.
Synthetic Fibers = Synth. Fibres
Synthetic Lubrication = Synth. Lubr.
Synthetic Metals = Synth. Met.
System & Control Letters = Syst. Control Lett.
Systematic and Applied Microbiology = Syst. Appl. Microbiol.
Systematic Biology = Syst. Biol.
Systematic Entomology = Syst. Entomol.
Systematic Zoology = Syst. Zool.
Systematics and Biodiversity = Syst. Biodivers.
Systems Biology = Syst. Biol.
Systems Engineering - Theory & Practice = Syst. Eng. Theory Pract.
Taehan Chikkwa Uisa Hyophoe Chi (Journal of the Korean Dental Association) = Taehan Chikkwa Uisa Hyophoe Chi
Taehan Kanho (Korean Nurse) = Taehan Kanho
Taehan Kanho Hakhoe Chi = Taehan Kanho Hakhoe Chi
Taehan Kumsok, Chaeryo Hakhoechi = Taehan Kumsok, Chaeryo Hakhoechi
Taiwan Yi Xue Hui Za Zhi (Journal of the Formosan Medical Association) = Taiwan Yi Xue Hui Za Zhi
Talanta = Talanta
Tandlaegebladet = Tandlaegebladet
Tandlaegernes Nye Tidsskrift = Tandlaegernes Tidsskr.
Tandlakartidningen = Tandlakartidningen
Tandteknikern = Tandteknikern
Tannlaeknabladid = Tannlaeknabladid
Tanpakushitsu Kakusan Koso (Protein, Nucleic Acid, Enzyme) = Tanpakushitsu Kakusan Koso.
Tappi Journal = Tappi J.
Tar Heel Nurse = Tar Heel Nurse
Targeted Diagnosis and Therapy = Targeted Diagn. Ther.
Technical Bulletin of the Registry of Medical Technologists = Tech. Bull. Regist. Med. Technol.
Technical Physics = Tech. Phys.
Technical Physics Letters = Tech. Phys. Lett.
Technical Quarterly & the MBAA Communicator = Tech. Q. MBAA Commun.
Technical Quarterly - Master Brewers Association of the Americas = Tech. Q. Master Brew. Assoc. Am.
Technicien Belge en Prothese Dentaire = Tech. Belge Prothese Dent.
Techniques de l'Ingenieur, Constantes Physico-Chimiques = Tech. Ing. Constantes Phys. Chim.
Techniques de l'Ingenieur, Environnement = Tech. Ing. Environ.
Techniques de l'Ingenieur, Genie des Procede = Tech. Ing. Genie Procedes
Techniques de l'Ingenieur, Genie Nuclear = Tech. Ing. Genie Nucl.
Techniques de l'Ingenieur, Materiaux Fonctionnels = Tech. Ing. Mater. Fond.
Techniques de l'Ingenieur, Materiaux Metalliques = Tech. Ing. Mater. Met.
Techniques de l'Ingenieur, Plastiques et Composites = Tech. Ing. Plast. Compos.
Techniques de l'Ingenieur, Sciences Fondamentales: Mathematiques pour l'Ingenieur = Tech. Ing. Sci. Fondam. Math. Ing.
Techniques de l'Ingenieur, Sciences Fondamentales: Physique, Chemie = Tech. Ing. Sci. Fondam. Phys. Chim.
Techniques in Urology = Tech. Urol.
Techniques in Vascular and Interventional Radiology = Tech. Vasc. Interv. Radiol.
Technische Mitteilungen = Tech. Mitt.
Technische Uberwachung = Tech. Uberwach.
Technisches Messen = Tech. Mess.
Technological Forecasting and Social Change = Technol. Forecasting Social Change
Technology and Health Care = Technol. Health Care
Technology in Cancer Research & Treatment = Technol. Cancer Res. Treat.
Technology in Cancer Research and Treatment = Technol. Cancer Res. Treat.
Technology Review = Technol. Rev.
Tecnologica = Tecnologica
Tecnologica. MAP Supplement = Tecnologica. MAP Suppl.
Telemedicine and Telehealth Networks = Telemed. Telehealth Netw.
Telemedicine and Virtual Reality = Telemed. Virtual Real.
Telemedicine Journal = Telemed. J.
Telemedicine Journal and E-Health = Telemed. J. E Health
Telemedicine Today = Telemed. Today
Tellus = Tellus
Tellus Series A = Tellus Ser. A
Tellus Series B = Tellus Ser. B
Temas Odontologicos = Temas Odontol.
Temple Dental Review = Temple Dent. Rev.
Tennessee Medicine = Tenn. Med.
Tennessee Nurse = Tenn. Nurse
Tenside, Surfactants, Detergents = Tenside, Surfactants, Deterg.
Terapevticheskii Arkhiv = Ter. Arkh.
Teratogenesis, Carcinogenesis, and Mutagenesis = Teratog. Carcinog. Mutagen.
Teratology = Teratology
Terrestrial Magnetism = Terr. Magn.
Terrestrial Magnetism and Atmospheric Electricity = Terr. Magn. Atmos. Electr.
Tetrahedron = Tetrahedron
Tetrahedron Letters = Tetrahedron Lett.
Tetrahedron: Asymmetry = Tetrahedron: Asymmetry
Tetsu to Hagane = Tetsu to Hagane
Texas Dental Assistants Association Bulletin = Tex. Dent. Assist. Assoc. Bull.
Texas Dental Journal = Tex. Dent. J.
Texas Heart Institute Journal = Tex. Heart Inst. J.
Texas Hospitals = Tex. Hosp.
Texas Medicine = Tex. Med.
Texas Nursing = Tex. Nurs.
Texas Reports on Biology and Medicine = Tex. Rep. Biol. Med.
Textile Chemist and Colorist & American Dyestuff Reporter = Text. Chem. Color. Am. Dyest Rep.
Textile Chemist and Colorist = Text. Chem. Color.
Textile Progress = Text. Prog.
Textile Rental = Text. Rent.
Textile Research Journal = Text. Res. J.
Textile Science and Technology = Text. Sci. Tech.
Textile World = Text. World
Thai Journal of Nursing = Thai J. Nurs.
Thai Journal of Pharmaceutical Sciences = Thai J. Pharm. Sci.
The American Naturalist = Am. Nat.
The European Physical Journal D = Eur. Phys. J. D
The Journal of Physical Chemistry A = J. Phys. Chem. A
THEOCHEM = THEOCHEM
Theoretica Chimica Acta = Theor. Chim. Acta
Theoretical and Applied Climatology = Theor. Appl. Climatol.
Theoretical and Applied Fracture Mechanics = Theor. Appl. Fract. Mech.
Theoretical and Applied Genetics = Theor. Appl. Genet.
Theoretical and Applied Mechanics Letters = Theor. Appl. Mech. Lett.
Theoretical and Computational Fluid Dynamics = Theor. Comput. Fluid Dyn.
Theoretical and Experimental Chemistry = Theor. Exp. Chem.
Theoretical and Mathematical Physics = Theor. Math. Phys.
Theoretical Biology and Medical Modelling = Theor. Biol. Med. Modell.
Theoretical Chemistry Accounts = Theor. Chem. Acc.
Theoretical Ecology = Theor. Ecol.
Theoretical Foundations of Chemical Engineering = Theor. Found. Chem. Eng.
Theoretical Medicine = Theor. Med.
Theoretical Medicine and Bioethics = Theor. Med. Bioeth.
Theoretical Population Biology = Theor. Popul. Biol.
Theory and Practice of Logic Programming = Theory Pract. Logic Program.
Therapeutic Apheresis = Ther. Apher.
Therapeutic Apheresis and Dialysis = Ther. Apher. Dial.
Therapeutic Drug Monitoring = Ther. Drug Monit.
Therapeutic Immunology = Ther. Immunol.
Therapeutic Recreation Journal = Ther. Recreation J.
Therapeutique = Therapeutique
Therapeutische Umschau = Ther. Umsch.
Therapia Hungarica = Ther. Hung.
Therapie = Therapie
Therapie der Gegenwart = Ther. Ggw.
Therapiewoche = Therapiewoche
Theriogenology = Theriogenology
Thermal Engineering = Therm. Eng.
Thermochimica Acta = Thermochim. Acta
Thermophysics and Aeromechanics = Thermophys. Aeromech.
TheScientificWorldJournal = ScientificWorldJournal
Thin Solid Films = Thin Solid Films
Thin Walled Structures = Thin Walled Struct.
Thoracic and Cardiovascular Surgeon = Thorac. Cardiovasc. Surg.
Thoracic Surgery Clinics = Thorac. Surg. Clin.
Thorax = Thorax
Thoraxchirurgie Vaskulare Chirurgie = Thoraxchir. Vask. Chir.
Thrombosis and Haemostasis = Thromb. Haemost.
Thrombosis et Diathesis Haemorrhagica = Thromb. Diath. Haemorrh.
Thrombosis et Diathesis Haemorrhagica. Supplementum = Thromb. Diath. Haemorrh. Suppl.
Thrombosis Research = Thromb. Res.
Thrombosis Research. Supplement = Thromb. Res. Suppl.
Thymus = Thymus
Thyroid = Thyroid
Thyroidology = Thyroidology
TIC = TIC
TID Reports = TID Rep.
Tidens Tann = Tid. Tann
Tidskrift for Sjukvardspedagoger = Tidskr. Sjukvardspedagog.
Tidskrift for Sveriges Sjukskoterskor = Tidskr. Sver. Sjukskot.
Tidsskrift for Den Norske Laegeforening = Tidsskr. Nor. Laegeforen.
Tidsskrift for Kjemi, Bergvesen, og Metallurgi = Tidsskr. Kjemi Bergv. Metall
Tidsskrift for Praktiserende Tandlaeger = Tidsskr. Prakt. Tandlaeg.
Tidsskrift for Skogbruk = Tidsskr. Skogbruk
Tidsskrift for Sygeplejersker = Tidsskr. Sygepl.
Tidsskrift for Tandlaeger = Tidsskr. Tandlaeger
Tidsskriftet Sykepleien = Tidsskr. Sykepl.
Tierarztliche Praxis = Tierarztl. Prax.
Tierarztliche Praxis. Ausgabe G, Grosstiere/Nutztiere = Tierarztl. Prax. Ausg. G Grosstiere Nutztiere
Tierarztliche Praxis. Ausgabe K, Kleintiere/Heimtiere = Tierarztl. Prax. Ausg. K Klientiere Heimtiere
Tierarztliche Praxis. Supplement = Tierarztl. Prax. Suppl.
Tierarztliche Umschau = Tierarztl. Umsch.
Tijdschrift voor Bejaarden- Kraam- en Ziekenverzorging = Tijdschr. Bejaarden. Kraam. Ziekenverzorging
Tijdschrift voor Diergeneeskunde = Tijdschr. Diergeneeskd.
Tijdschrift voor Gastro-Enterologie = Tijdschr. Gastroenterol.
Tijdschrift voor Gerontologie en Geriatrie = Tijdschr. Gerontol. Geriatr.
Tijdschrift voor Kindergeneeskunde = Tijdschr. Kindergeneeskd.
Tijdschrift voor Sociale Geneeskunde = Tijdschr. Soc. Geneeskd.
Tijdschrift voor Ziekenverpleging = Tijdschr. Ziekenverpl.
Tijdschrift vor Klei, Glas en Keramiek = Tijd. Klei Glas Keram.
Timarit Hjukrunarfelags Islands = Timarit Hjukrunarfel. Isl.
Time = Time
Times = Times
Tip Fakultesi Mecmuasi, Istanbul Universitesi = Tip Fak. Mecm.
Tire Science and Technology = Tire Sci. Technol.
Tissue and Cell = Tissue Cell
Tissue Antigens = Tissue Antigens
Tissue Engineering = Tissue Eng.
Tissue Engineering Part A = Tissue Eng. Part A
Tissue Engineering Part B = Tissue Eng. Part B
Tissue Engineering Part C = Tissue Eng. Part C
TIT Journal of Life Sciences = TIT J. Life Sci.
TMJ Update = TMJ Update
Tobacco Control = Tob. Control
Today's OR Nurse = Todays OR Nurse
Today's Surgical Nurse = Todays Surg. Nurse
Todays FDA = Todays FDA
Todays Nursing Home = Todays Nurs. Home
Tohoku Journal of Experimental Medicine = Tohoku J. Exp. Med.
Tohoku Shika Daigaku Gakkai Shi = Tohoku Shika Daigaku Gakkai Shi
Tokai Journal of Experimental and Clinical Medicine = Tokai J. Exp. Clin. Med.
Toko-Ginecologia Practica = Tokoginecol. Pract.
Tokushima Journal of Experimental Medicine = Tokushima J. Exp. Med.
Tokyo Ika Daigaku Zasshi (Journal of Tokyo Medical College) = Tokyo Ika Daigaku Zasshi
Tokyo Ika Shika Daigaku Iyo Kizai Kenkyusho Hokoku (Reports of the Institute for Medical and Dental Engineering, Tokyo Medical and Dental University) = Tokyo Ika Shika Daigaku Iyo Kizai Kenkyusho Hokoku
Topics in Applied Physics = Top. Appl. Phys.
Topics in Biological and Inorganic Chemistry = Top. Biol. Inorg. Chem.
Topics in Catalysis = Top. Catal.
Topics in Clinical Nursing = Top. Clin. Nurs.
Topics in Current Chemistry = Top. Curr. Chem.
Topics in Emergency Medicine = Top. Emerg. Med.
Topics in Fluorescence Spectroscopy = Top. Fluoresc. Spectrosc.
Topics in Health Care Financing = Top. Health Care Financ.
Topics in Health Information Management = Top. Health Inf. Manage.
Topics in Health Record Management = Top. Health Rec. Manage.
Topics in Hospital Pharmacy Management = Top. Hosp. Pharm. Manage.
Topics in Inorganic Chemistry = Top. Inorg. Chem.
Topics in Magnetic Resonance Imaging = Top. Magn. Reson. Imaging
Topics in Organometallic Chemistry = Top. Organomet. Chem.
Torace = Torace
Torax = Torax
Tort and Insurance Law Journal = Tort Insur. Law J.
Toxicologic Pathology = Toxicol. Pathol.
Toxicological and Environmental Chemistry = Toxicol. Environ. Chem.
Toxicological European Research = Toxicol. Eur. Res.
Toxicological Reviews = Toxicol. Rev.
Toxicological Sciences = Toxicol. Sci.
Toxicologie Analytique et Clinique = Toxicol. Anal. Clin.
Toxicology = Toxicology
Toxicology and Applied Pharmacology = Toxicol. Appl. Pharmacol.
Toxicology and Industrial Health = Toxicol. Ind. Health
Toxicology in Vitro = Toxicol. in Vitro
Toxicology Letters = Toxicol. Lett.
Toxicology Mechanisms and Methods = Toxicol. Mech. Methods
Toxicology Reports = Toxicol. Rep.
Toxicology Research = Toxicol. Res.
Toxicon = Toxicon
Trabajos del Instituto Cajal = Trab. Inst. Cajal
Trabajos del Instituto Cajal de Investigaciones Biologicas = Trab. Inst. Cajal Invest. Biol.
TRAC Trends in Analytical Chemistry = TrAC, Trends Anal. Chem.
TrAC, Trends in Analytical Chemistry = TrAC, Trends Anal. Chem.
Trace Elements and Electrolytes = Trace Elem. Electrolytes
Tradimus = Tradimus
Traffic (Oxford, United Kingdom) = Traffic (Oxford, U. K.)
Traffic = Traffic
Traffic Injury Prevention = Traffic Inj. Prev.
Training = Training
Training and Development Journal = Train. Dev. J.
Training School Bulletin = Train. Sch. Bull. (Vinel)
Transactions and Studies of the College of Physicians of Philadelphia = Trans. Stud. Coll. Physicians Phila.
Transactions of Society of Mining Engineers = Trans. Soc. Min. Eng.
Transactions of the American Academy of Insurance Medicine = Trans. Am. Acad. Insur. Med.
Transactions of the American Association of Genito-Urinary Surgeons = Trans. Am. Assoc. Genitourin. Surg.
Transactions of the American Clinical and Climatological Association = Trans. Am. Clin. Climatol. Assoc.
Transactions of the American Institute of Electrical Engineers = Trans. Am. Inst. Electr. Eng.
Transactions of the American Institute of Electrical Engineers Part 1: Communication and Electronics = Trans. Am. Inst. Electr. Eng. Part 1
Transactions of the American Institute of Electrical Engineers Part 2: Applications and Industry = Trans. Am. Inst. Electr. Eng. Part 2
Transactions of the American Institute of Electrical Engineers Part 3: Power Apparatus and Systems = Trans. Am. Inst. Electr. Eng. Part 3
Transactions of the American Institute of Metals = Trans. Am. Inst. Met.
Transactions of the American Institute of Mining, Metallurgical and Petroleum Engineers = Trans. Am. Inst. Min. Metall. Pet. Eng.
Transactions of the American Institute of Mining, Metallurgical and Petroleum Engineers, Society of Mining Engineers of AIME = Trans. Am. Inst. Min. Metall. Pet. Eng. Soc. Min. Eng. AIME
Transactions of the American Laryngological, Rhinological and Otological Society = Trans. Am. Laryngol. Rhinol. Otol. Soc.
Transactions of the American Microscopical Society = Trans. Am. Microsc. Soc.
Transactions of the American Neurological Association = Trans. Am. Neurol. Assoc.
Transactions of the American Nuclear Society = Trans. Am. Nucl. Soc.
Transactions of the American Ophthalmological Society = Trans. Am. Ophthalmol. Soc.
Transactions of the Annual Meeting of the American Broncho-Esophagological Association = Trans. Annu. Meet. Am. Bronchoesophagol. Assoc.
Transactions of the Annual Meeting of the American Laryngological Association = Trans. Am. Laryngol. Assoc.
Transactions of the ASABE = Trans. ASABE
Transactions of the Association of American Physicians = Trans. Assoc. Am. Physicians
Transactions of the Association of Industrial Medical Officers = Trans. Assoc. Ind. Med. Off.
Transactions of the Association of Life Insurance Medical Directors of America = Trans. Assoc. Life Insur. Med. Dir. Am.
Transactions of the Australian College of Ophthalmologists = Trans. Aust. Coll. Ophthalmol.
Transactions of the British Society for the Study of Orthodontics = Trans. Br. Soc. Study Orthod.
Transactions of the Egyptian Society of Chemical Engineers = Trans. Egypt. Soc. Chem. Eng.
Transactions of the European Orthodontic Society = Trans. Eur. Orthod. Soc.
Transactions of the Faraday Society = Trans. Faraday Soc.
Transactions of the Indian Ceramic Society = Trans. Indian Ceram. Soc.
Transactions of the Indian Institute of Metals = Trans. Indian Inst. Met.
Transactions of the Institute of Measurement and Control = Trans. Inst. Meas. Control
Transactions of the Institute of Metal Finishing = Trans. Inst. Met. Finish.
Transactions of the Institution of Mining and Metallurgy Section A = Trans. Inst. Min. Metall., Sect. A
Transactions of the Institution of Mining and Metallurgy Section B = Trans. Inst. Min. Metall., Sect. B
Transactions of the Institution of Mining and Metallurgy Section C: Mineral Processing and Extractive Metallurgy = Trans. Inst. Min. Metall., Sect. C
Transactions of the International Conference on Endodontics = Trans. Int. Conf. Endod.
Transactions of the International Conference on Oral Surgery = Trans. Int. Conf. Oral Surg.
Transactions of the Japan Institute of Electronics Packaging = Trans. Jpn. Inst. Electron. Packag.
Transactions of the Kansas Academy of Science = Trans. Kans. Acad. Sci.
Transactions of the Korean Institute of Electrical Engineers = Trans. Korean Inst. Electr. Eng.
Transactions of the Korean Society of Mechanical Engineers, A = Trans. Korean Soc. Mech. Eng. A
Transactions of the Korean Society of Mechanical Engineers, B = Trans. Korean Soc. Mech. Eng. B
Transactions of the Materials Research Society of Japan = Trans. Mater. Res. Soc. Jpn
Transactions of the Medical Society of London = Trans. Med. Soc. Lond.
Transactions of the New England Obstetrical and Gynecological Society = Trans. N. Engl. Obstet. Gynecol. Soc.
Transactions of the New York Academy of Sciences = Trans. N. Y. Acad. Sci.
Transactions of the Nonferrous Metals Society of China = Trans. Nonferrous Met. Soc. China
Transactions of the Ophthalmological Societies of the United Kingdom = Trans. Ophthalmol. Soc. U. K.
Transactions of the Ophthalmological Society of Australia = Trans. Ophthalmol. Soc. Aust.
Transactions of the Ophthalmological Society of New Zealand = Trans. Ophthalmol. Soc. N. Z.
Transactions of the Optical Society = Trans. Opt. Soc.
Transactions of the Pacific Coast Obstetrical and Gynecological Society = Trans. Pac. Coast Obstet. Gynecol. Soc.
Transactions of the Pacific Coast Oto-Ophthalmological Society Annual Meeting = Trans. Pac. Coast Otoophthalmol. Soc. Annu. Meet.
Transactions of the Royal Schools of Dentistry, Stockholm and Umea = Trans. R. Sch. Dent. Stockh. Umea
Transactions of the Royal Society of Canada = Trans. R. Soc. Can.
Transactions of the Royal Society of Edinburgh Earth Science = Trans. R. Soc. Edinburgh: Earth Sci.
Transactions of the Royal Society of Tropical Medicine and Hygiene = Trans. R. Soc. Trop. Med. Hyg.
Transactions of the SAEST = Trans. SAEST
Transactions of the Society for Advancement of Electrochemical Science and Technology = Trans. Soc. Adv. Electrochem. Sci. Technol.
Transactions of the Society for Mining, Metallurgy, and Exploration = Trans. Soc. Min. Metall. Explor.
Transactions of the Society of Mining Engineers of AIME = Trans. Soc. Min. Eng. AIME
Transactions of the Society of Occupational Medicine = Trans. Soc. Occup. Med.
Transactions of the South African Institute of Electrical Engineering = Trans. South Afr. Inst. Electr. Eng.
Transactions of the St Johns Hospital Dermatological Society = Trans. St Johns Hosp. Dermatol. Soc.
Transactions on Electrical and Electronic Materials = Trans. Electr. Electron. Mater.
Transactions, American Academy of Ophthalmology and Otolaryngology = Trans. Am. Acad. Ophthalmol. Otolaryngol.
Transactions, American Otological Society = Trans. Am. Otol. Soc.
Transactions, American Society for Artificial Internal Organs = Trans. Am. Soc. Artif. Intern. Organs
Transactions, Indiana Academy of Ophthalmology and Otolaryngology = Trans. Indiana Acad. Ophthalmol. Otolaryngol.
Transactions, New Orleans Academy of Ophthalmology = Trans. New Orleans Acad. Ophthalmol.
Transactions, Pennsylvania Academy of Ophthalmology and Otolaryngology = Trans. Pa. Acad. Ophthalmol. Otolaryngol.
Transfusion = Transfusion (Paris)
Transfusion Clinique et Biologique = Transfus. Clin. Biol.
Transfusion Medicine = Transfus. Med.
Transfusion Medicine Reviews = Transfus. Med. Rev.
Transfusion Science = Transfus. Sci.
Transgenic Research = Transgenic Res.
Transition Metal Chemistry (Dordrecht, Netherlands) = Transition Met. Chem. (Dordrecht, Neth.)
Transition Metal Chemistry = Transition Met. Chem.
Translational Materials Research = Transl. Mater. Res.
Translational Oncology = Trans. Oncol.
Translational Proteomics = Transl. Proteomics
Translational Psychiatry = Transl.  Psychiatry
Translational Research = Transl. Res.
Transplant Immunology = Transpl. Immunol.
Transplant Infectious Disease = Transpl. Infect. Dis.
Transplant International = Transpl. Int.
Transplantation = Transplantation
Transplantation Proceedings = Transplant. Proc.
Transplantation Reviews = Transplant. Rev.
Transplantation Science = Transplant. Sci.
Transport in Porous Media = Transp. Porous Media
Transport Theory and Statistical Physics = Transp. Theory Stat. Phys.
Transportation Geotechnics = Transp. Geotech.
Transportation Research = Transp. Res.
Transportation Research Procedia = Transp. Res. Procedia
Transportation Research Record = Transp. Res. Rec.
Travel Medicine and Infectious Disease = Travel Med. Infect. Dis.
Treatment Guidelines from the Medical Letter = Treat. Guidel. Med. Lett.
Treatments in Endocrinology = Treat. Endocrinol.
Treatments in Respiratory Medicine = Treat. Respir. Med.
Tree Genetics & Genomes = Tree Genet. Genomes
Tree Physiology = Tree Physiol.
Trends and Techniques in the Contemporary Dental Laboratory = Trends Tech. Contemp. Dent. Lab.
Trends in Biochemical Sciences = Trends Biochem. Sci.
Trends in Biomaterials and Artificial Organs = Trends Biomater. Artif. Organs
Trends in Biosciences = Trends Biosci.
Trends in Biotechnology = Trends Biotechnol.
Trends in Cardiovascular Medicine = Trends Cardiovasc. Med.
Trends in Cell Biology = Trends Cell Biol.
Trends in Ecology & Evolution = Trends Ecol. Evol.
Trends in Endocrinology and Metabolism = Trends Endocrinol. Metab.
Trends in Environmental Analytical Chemistry = Trends Environ. Anal. Chem.
Trends in Food Science & Technology = Trends Food Sci. Technol.
Trends in Food Science and Technology = Trends Food Sci. Technol.
Trends in Genetics = Trends Genet.
Trends in Health Care, Law and Ethics = Trends Health Care Law Ethics
Trends in Immunology = Trends Immunol.
Trends in Microbiology = Trends Microbiol.
Trends in Molecular Medicine = Trends Mol. Med.
Trends in Neurosciences = Trends Neurosci.
Trends in Parasitology = Trends Parasitol.
Trends in Pharmacological Sciences = Trends Pharmacol. Sci.
Trends in Plant Science = Trends Plant Sci.
Trial = Trial
Triangle = Triangle
Tribologie und Schmierungstechnik = Tribol. Schmierungstech.
Tribology - Materials, Surfaces and & Interfaces = Tribol. Mater. Surf. Interfaces
Tribology and Interface Engineering Series = Tribol. Interface Eng. Ser.
Tribology International = Tribol. Int.
Tribology Letters = Tribol. Lett.
Tribology Transactions = Tribol. Trans.
Tribuna Odontologica = Trib. Odontol. (B. Aires)
Tribuna Odontologica do Sindicato dos Odontologistas do Estado da Guanabara = Trib. Odontol. (Guanabara)
Trodent = Trodent
Tropenmedizin und Parasitologie = Tropenmed. Parasitol.
Tropical and Geographical Medicine = Trop. Geogr. Med.
Tropical Animal Health and Production = Trop. Anim. Health Prod.
Tropical Diseases Bulletin = Trop. Dis. Bull.
Tropical Doctor = Trop. Doct.
Tropical Ecology = Trop. Ecol.
Tropical Gastroenterology = Trop. Gastroenterol.
Tropical Life Sciences Research = Trop. Life Sci. Res.
Tropical Medicine and International Health = Trop. Med. Int. Health
Tropical Medicine and Parasitology = Trop. Med. Parasitol.
Trudy Geofizicheskogo Instituta, Akademiya Nauk SSSR = Tr. Geofiz. Inst., Akad. Nauk SSSR
Trudy Glavnoi Geofizicheskoi Observatorii = Tr. Gl. Geofiz. Obs.
Trudy Instituta Fiziologii Akademiia Nauk Gruzinskoi SSR = Tr. Inst. Fiz. Akad. Nauk Gruz. SSR
Trudy Instituta imeni Pastera = Tr. Inst. Im. Pastera
Trudy Leningradskogo Instituta Epidemiologii i Mikrobiologii im. Pastera = Tr. Leningr. Inst. Epidemiol. Mikrobiol.
Trudy Leningradskogo Nauchno-Issledovatelskogo Instituta Epidemiologii i Mikrobiologii im. Pastera = Tr. Leningr. Nauchnoissled. Inst. Epidemiol. Mikrobiol.
Trudy, Akademiia Nauk SSSR, Institut Genetiki = Tr. Akad. Nauk SSSR. Inst. Genet.
Trustee = Trustee
Tsinghua Science and Technology = Tsinghua Sci. Technol.
Tsitologiia = Tsitologiia
Tsitologiia i Genetika = Tsitol. Genet.
Tsurumi Shigaku (Tsurumi University Dental Journal) = Tsurumi Shigaku
Tsvetnaya Metally = Tsvetn. Met. (Moscow)
Tubercle = Tubercle
Tubercle and Lung Disease = Tuber. Lung Dis.
Tuberculology and Thoracic Diseases = Tuberculol. Thorac. Dis.
Tuberculosis = Tuberculosis
Tuberkulose und Ihre Grenzgebiete in Einzeldarstellungen = Tuberk. Grenzgeb. Einzeldarst.
Tuberkuloza = Tuberkuloza
Tufts Dental Outlook = Tufts Dent. Outlook
Tufts Health Science Review = Tufts Health Sci. Rev.
Tumori = Tumori
Tumour Biology = Tumour Biol.
Tunisie Medicale = Tunis. Med.
Tunnelling and Underground Space Technology = Tunnelling Underground Space Technol.
Turk Hemsireler Dergisi (Turkish Journal of Nursing) = Turk Hemsire. Derg.
Turk Hijiyen ve Deneysel Biyoloji Dergisi (Turkish Bulletin of Hygiene and Experimental Biology) = Turk Hij. Deney. Biyol. Derg.
Turk Hijiyen ve Tecrubi Biyoloji Dergisi (Turkish Bulletin of Hygiene and Experimental Biology) = Turk Hij. Tecr. Biyol. Derg.
Turk Hijiyen ve Tecrubi Biyoloji Dergisi = Turk Hij. Tecr. Biyol. Derg.
Turk Ortodonti Dergisi = Turk Ortodonti Derg.
Turk Tip Cemiyeti Mecmuasi = Turk Tip Cemiy. Mecm.
Turk Tip Dernegi Dergisi = Turk Tip Dernegi Derg.
Turkish Journal of Agriculture and Forestry = Turk. J. Agric. For.
Turkish Journal of Botany = Turk. J. Bot.
Turkish Journal of Chemistry = Turk. J. Chem.
Turkish Journal of Earth Sciences = Turk. J. Earth Sci.
Turkish Journal of Engineering and Environmental Science = Turk. J. Eng. Environ. Sci.
Turkish Journal of Pediatrics = Turk. J. Pediatr.
Turkish Journal of Zoology = Turk. J. Zool.
TVZ = TVZ
Twin Research = Twin Res.
Twin Research and Human Genetics = Twin Res. Hum. Genet.
U.S. Geological Survey Bulletin = U.S. Geol. Surv. Bull.
U.S. Geological Survey Professional Paper = U.S. Geol. Surv. Prof. Pap.
U.S. Healthcare = US. Healthc.
U.S. Medicine = US. Med.
U.S. Navy Medicine = US Navy Med.
Ubersichten zur Tierernahrung = Ubersich. Tierernahr.
UCLA Forum in Medical Sciences = UCLA Forum Med. Sci.
UCLA Reports = UCLA Rep.
Ugeskrift for Laeger = Ugeskr. Laeger
Uirusu = Uirusu
UJCD; Union des Jeunes Chirurgiens-Dentistes = UJCD. Union Jeunes Chir. Dent.
Ukrains'kii Biokhimichnii Zhurnal = Ukr. Biokhim. Zh.
Ukrains'kii Fizichnii Zhurnal = Ukr. Fiz. Zh.
Ukrainskii Biokhimicheskii Zhurnal = Ukr. Biokhim. Zh.
Ukrainskii Fizicheskii Zhurnal = Ukr. Fiz. Zh.
Ukrainskii Khimicheskii Zhurnal (Russian Edition) = Ukr. Khim. Zh. (Russ. Ed.)
Ukrainskii Khimicheskii Zhurnal = Ukr. Khim. Zh.
Ukrainskyi Biokhimichnyi Zhurnal = Ukr. Biokhim. Zh.
Ulster Medical Journal = Ulster Med. J.
Ultramicroscopy = Ultramicroscopy
Ultraschall in der Medizin = Ultraschall Med.
Ultrasonic Imaging = Ultrason. Imaging
Ultrasonics = Ultrasonics
Ultrasonics Sonochemistry = Ultrason. Sonochem.
Ultrasound in Medicine & Biology = Ultrasound Med. Biol.
Ultrasound in Medicine and Biology = Ultrasound Med. Biol.
Ultrasound in Obstetrics and Gynecology = Ultrasound Obstet. Gynecol.
Ultrastructural Pathology = Ultrastruct. Pathol.
Ulusal Travma Ve Acil Cerrahi Dergisi (Turkish Journal of Trauma and Emergency Surgery) = Ulus. Travma Acil Cerrahi Derg.
Umweltmedizine in Forschung und Praxis = Umweltmed. Forsch. Prax.
Umweltwissenschaften und Schadstoff-Forschung = Umweltwiss. Schadst. Forsch.
UNA Communique = UNA Commun.
UNA Nursing Journal = UNA Nurs. J.
Undersea and Hyperbaric Medicine = Undersea Hyperb. Med.
Undersea Biomedical Research = Undersea Biomed. Res.
Unfallchirurg = Unfallchirurg
Unfallchirurgie = Unfallchirurgie
Unfallheilkunde = Unfallheilkunde
Union Medicale du Canada = Union Med. Can.
University Chemistry Education = Univ. Chem. Educ.
University of Michigan Medical Center Journal = Univ. Mich. Med. Cent. J.
University of Newcastle upon Tyne Medical Gazette = Univ. Newcastle Tyne Med. Gaz.
University of Toronto Dental Journal = Univ. Tor. Dent. J.
University of Toronto Undergraduate Dental Journal = Univ. Toronto Undergrad. Dent. J.
Update in Pediatric Dentistry = Update Pediatr. Dent.
Update on Ethics = Update Ethics
Upsala Journal of Medical Sciences = Ups. J. Med. Sci.
Upsala Journal of Medical Sciences. Supplement = Ups. J. Med. Sci. Suppl.
UR Reports = UR Rep.
Urban Climate = Urban Clim.
Urban Forestry & Urban Greening = Urban For. Urban Greening
Urban Health = Urban Health
Urban Water Journal = Urban Water J.
Uremia Investigation = Uremia Invest.
Urologe = Urologe
Urologe. Ausgabe A = Urologe. A
Urologia Internationalis = Urol. Int.
Urologic Clinics of North America = Urol. Clin. North Am.
Urologic Nursing = Urol. Nurs.
Urologic Radiology = Urol. Radiol.
Urological Research = Urol. Res.
Urological Survey = Urol. Surv.
Urologiia = Urologiia
Urologiia i Nefrologiia = Urol. Nefrol. (Mosk.)
Urology = Urology
US News and World Report = US News World Rep.
Uspekhi Fiziologicheskikh Nauk = Usp. Fiziol. Nauk
Uspekhi Khimii = Usp. Khim.
Uspekhi Sovremennoi Biologii = Usp. Sovrem. Biol.
Utah Nurse = Utah Nurse
Uttar Pradesh State Dental Journal = Uttar Pradesh State Dent. J.
UWFL Reports = UWFL Rep.
Vaccine = Vaccine
Vacuum = Vacuum
Vadose Zone Journal = Vadose Zone J.
Vakuum in Forschung und Praxis = Vak. Forsch. Prax.
Valsalva = Valsalva
Value in Health = Value Health
Vard i Norden = Vard Nord. Utveckl. Forsk.
Vardfacket = Vardfacket
Vasa = Vasa
Vasa. Supplementum = Vasa. Suppl.
Vascular = Vascular
Vascular and Endovascular Surgery = Vasc. Endovascular Surg.
Vascular Diseases = Vasc. Dis.
Vascular Medicine = Vasc. Med.
Vascular Pharmacology = Vascul. Pharmacol.
Vascular Surgery = Vasc. Surg.
Vecteur Environnement = Vecteur Environ.
Vector Borne and Zoonotic Diseases = Vector Borne Zoonotic Dis.
Vegetable Crops Research Bulletin = Veg. Crops  Res. Bull.
Vehicle System Dynamics = Veh. Syst. Dyn.
Vehicular Communications = Veh. Commun.
Venezuela Odontologica = Venez. Odontol.
Verhandelingen, Koninklijke Academie voor Geneeskunde van Belgie = Verh. K. Acad. Geneeskd. Belg.
Verhandelingen, Koninklijke Vlaamse Academie voor Geneeskunde van Belgie = Verh. K. Vlaam. Acad. Geneeskd. Belg.
Verhandlungen - Internationale Vereinigung fur Theoretische und Angewandte Limnologie = Verh. Int. Ver. Theor. Angew. Limnol.
Verhandlungen der Anatomischen Gesellschaft = Verh. Anat. Ges.
Verhandlungen der Deutschen Gesellschaft fur Herz- und Kreislaufforschung = Verh. Dtsch. Ges. Herz. Kreislaufforsch.
Verhandlungen der Deutschen Gesellschaft fur Innere Medizin = Verh. Dtsch. Ges. Inn. Med.
Verhandlungen der Deutschen Gesellschaft fur Kreislaufforschung = Verh. Dtsch. Ges. Kreislaufforsch.
Verhandlungen der Deutschen Gesellschaft fur Pathologie = Verh. Dtsch. Ges. Pathol.
Verhandlungen der Deutschen Gesellschaft fur Rheumatologie = Verh. Dtsch. Ges. Rheumatol.
Verhandlungen der Deutschen Physikalischen Gesellschaft = Verh. Dtsch. Phys. Ges.
Vermont Registered Nurse = Vt. Regist. Nurse
Veroffentlichungen aus der Morphologischen Pathologie = Veroff. Morphol. Pathol.
Veroffentlichungen aus der Pathologie = Veroff. Pathol.
Verpleegkunde = Verpleegkunde
Versicherungsmedizin = Versicherungsmedizin
Vertebrate Anatomy Morphology Palaeontology = Vertebr. Anat. Morphol. Paleontol.
Vestnik Akademii Meditsinskikh Nauk SSSR = Vestn. Akad. Med. Nauk SSSR
Vestnik Akademii Nauk SSSR = Vestn. Akad. Nauk SSSR
Vestnik Dermatologii i Venerologii = Vestn. Dermatol. Venerol.
Vestnik Khirurgii imeni I. I. Grekova = Vestn. Khir. Im. I. I. Grek.
Vestnik Leningradskogo Universiteta. Biologiia = Vestn. Leningr. Univ. [Biol.]
Vestnik Moskovskogo Universiteta, Seriya 2: Khimiya = Vestn. Mosk. Univ., Ser. 2: Khim.
Vestnik Oftalmologii = Vestn. Oftalmol.
Vestnik Otorinolaringologii = Vestn. Otorinolaringol.
Vestnik Rentgenologii i Radiologii = Vestn. Rentgenol. Radiol.
Vestnik Rossiiskoi Akademii Meditsinskikh Nauk = Vestn. Ross. Akad. Med. Nauk
Vestnik Sankt-Peterburgskogo Universiteta, Seriya 4: Fizika, Khimiya = Vestn. S.-Peterb. Univ., Ser. 4: Fiz., Khim.
Vestsi Natsyyanal'nai Akademii Navuk Belarusi, Seryya Khimichnykh Navuk = Vestsi Nats. Akad. Navuk Belarusi, Ser. Khim. Navuk
Veterinarian = Veterinarian
Veterinariia = Veterinariia
Veterinarni Medicina = Vet. Med. (Praha)
Veterinarnomeditsinski Nauki = Vet. Med. Nauki
Veterinarstvi = Veterinarstvi
Veterinary and Human Toxicology = Vet. Hum. Toxicol.
Veterinary Clinics of North America = Vet. Clin. North Am.
Veterinary Clinics of North America. Equine Practice = Vet. Clin. North Am. Equine Pract.
Veterinary Clinics of North America. Exotic Animal Practice = Veterinary Clin. North Am. Exot. Anim. Pract.
Veterinary Clinics of North America. Food Animal Practice = Vet. Clin. North Am. Food Anim. Pract.
Veterinary Clinics of North America. Large Animal Practice = Vet. Clin. North Am. Large Anim. Pract.
Veterinary Clinics of North America. Small Animal Practice = Vet. Clin. North Am. Small Anim. Pract.
Veterinary Immunology and Immunopathology = Vet. Immunol. Immunopathol.
Veterinary Journal = Vet. J.
Veterinary Medical Review = Vet. Med. Rev.
Veterinary Medicine, Small Animal Clinician = Vet. Med. Small Anim. Clin.
Veterinary Microbiology = Vet. Microbiol.
Veterinary Ophthalmology = Vet. Ophthalmol.
Veterinary Parasitology = Vet. Parasitol.
Veterinary Pathology = Vet. Pathol.
Veterinary Pathology. Supplement = Vet. Pathol. Suppl.
Veterinary Quarterly = Vet. Q.
Veterinary Radiology and Ultrasound = Vet. Radiol. Ultrasound
Veterinary Record = Vet. Rec.
Veterinary Research = Vet. Res.
Veterinary Research Communications = Vet. Res. Commun.
Veterinary Surgery = Vet. Surg.
Veterinary Therapeutics = Vet. Ther.
Viata Medicala; Revista de Informare Profesionala si Stiintifica a Cadrelor Medii Sanitare = Viata Med. Rev. Inf. Prof. Stiint. Cadrelor Medii Sanit.
Vibrational Spectroscopy = Vib. Spectrosc.
Vida Odontologica = Vida Odontol.
Vie Medicale au Canada Francais = Vie Med. Can. Fr.
Vierteljahrsschrift fur Schweizerische Sanitatsoffiziere = Vierteljahrsschr. Schweiz. Sanitatsoff.
Vigilando = Vigilando
VINA Quarterly = VINA Q.
Violence and Victims = Violence Vict.
Viral Immunology = Viral Immunol.
Virchows Archiv = Virchows Arch.
Virchows Archiv fur Pathologische Anatomie und Physiologie und fur Klinische Medizin = Virchows Arch. Pathol. Anat. Physiol. Klin. Med.
Virchows Archiv. A, Pathological Anatomy and Histopathology = Virchows Arch. A Pathol. Anat. Histopathol.
Virchows Archiv. A, Pathology, Pathologische Anatomie = Virchows Arch. A Pathol. Pathol. Anat.
Virchows Archiv. A. Pathological Anatomy and Histology = Virchows Arch. A Pathol. Anat. Histol.
Virchows Archiv. B, Cell Pathology Including Molecular Pathology = Virchows Arch. B Cell Pathol. Incl. Mol. Pathol.
Virchows Archiv. B. Cell Pathology = Virchows Arch. B Cell Pathol.
Virginia Dental Journal = Va. Dent. J.
Virginia Medical = Va. Med.
Virginia Medical Monthly = Va. Med. Mon.
Virginia Medical Quarterly = Va. Med. Q.
Virginia Nurse = Va. Nurse
Virginia Nurse Quarterly = Va. Nurse Q.
Virologie = Virologie
Virology = Virology
Virology Journal = Virol. J.
Virology Monographs = Virol. Monogr.
Virology Reports = Virol. Rep.
Virtual Journal of Atomic Quantum Fluids = Virtual J. At. Quantum Fluids
Virus Evolution = Virus Evol.
Virus Genes = Virus Genes
Virus Research = Virus Res.
Virus Research. Supplement = Virus Res. Suppl.
Vision Research = Vision Res.
Vistas in Astronomy = Vistas in Astron.
Visual Neuroscience = Visual Neurosci.
Vital and Health Statistics. Series 10: Data from the National Health Survey = Vital Health Stat. 10.
Vital and Health Statistics. Series 11: Data from the National Health Survey = Vital Health Stat. 11.
Vital and Health Statistics. Series 13: Data from the National Health Survey = Vital Health Stat. 13.
Vital and Health Statistics. Series 14: Data from the National Health Survey = Vital Health Stat. 14.
Vital and Health Statistics. Series 14: Data from the National Inventory of Family Planning Services = Vital Health Stat. 14.
Vital and Health Statistics. Series 14: Data on National Health Resources = Vital Health Stat. 14.
Vital and Health Statistics. Series 1: Programs and Collection Procedures = Vital Health Stat. 1.
Vital and Health Statistics. Series 20: Data from the National Vital Statistics System = Vital Health Stat. 20. Data Natl. Vital Stat. Syst.
Vital and Health Statistics. Series 21: Data from the National Vital Statistics System = Vital Health Stat. 21.
Vital and Health Statistics. Series 21: Data on Natality, Marriage, and Divorce = Vital Health Stat. 21.
Vital and Health Statistics. Series 23: Data from the National Survey of Family Growth = Vital Health Stat. 23.
Vital and Health Statistics. Series 2: Data Evaluation and Methods Research = Vital Health Stat. 2.
Vital and Health Statistics. Series 3: Analytical and Epidemiological Studies = Vital Health Stat. 3.
Vital and Health Statistics. Series 3: Analytical Studies = Vital Health Stat. 3.
Vital and Health Statistics. Series 4: Documents and Committee Reports = Vital Health Stat. 4.
Vital and Health Statistics. Series 5: Comparative International Vital and Health Statistics Reports = Vital Health Stat. 5.
Vital Signs = Vital Signs
Vital Speeches of the Day = Vital Speeches Day
Vitamins and Hormones = Vitam. Horm.
Vnitrni Lekarstvi = Vnitr. Lek.
Voeding = Voeding
Voenno-Meditsinskii Zhurnal = Voen. Med. Zh.
Voix Dentaire = Voix Dent.
Vojenske Zdravotnicke Listy = Vojen. Zdrav. Listy
Vojenskozdravotnicka Knihovna = Vojenskozdrav. Knih.
Vojnosanitetski Pregled = Vojnosanit. Pregl.
Voluntary Action Leadership = Volunt. Action Leadersh.
Volunteer Administration = Volunt. Adm.
Volunteer Leader = Volunt. Leader
Voprosy Biokhimii Mozga = Vopr. Biokhim. Mozga
Voprosy Kurortologii, Fizioterapii i Lechebnoi Fizicheskoi Kultury = Vopr. Kurortol. Fizioter. Lech. Fiz. Kult.
Voprosy Meditsinskoi Khimii = Vopr. Med. Khim.
Voprosy Neirokhirurgii = Vopr. Neirokhir.
Voprosy Okhrany Materinstva i Detstva = Vopr. Okhr. Materin. Det.
Voprosy Onkologii = Vopr. Onkol.
Voprosy Pitaniia = Vopr. Pitan.
Voprosy Psikhiatrii i Nevropatologii = Vopr. Psikhiatr. Nevropatol.
Voprosy Revmatizma = Vopr. Revm.
Voprosy Virusologii = Vopr. Virusol.
Vox Sanguinis = Vox Sang.
Vrachebnoe Delo = Vrach. Delo
Vutreshni Bolesti = Vutr. Boles.
Vysokomolekulyarnye Soedineniya, Seriya A i Seriya B = Vysokomol. Soedin., Ser. A Ser. B
Wakayama Medical Reports = Wakayama Med. Rep.
Waking and Sleeping = Waking Sleeping
Wall Street Journal. Midwest Edition = Wall St. J. [Midwest. Ed.]
WASH Reports = WASH Rep.
Washington Nurse = Wash. Nurse
Washington Report on Medicine and Health = Wash. Rep. Med. Health
Washington State Dental Journal = Wash. State Dent. J.
Washington State Journal of Nursing = Wash. State J. Nurs.
Washington University Dental Journal = Wash. Univ. Dent. J.
Wasserwirtschaft Wassertechnik = Wasserwirtsch. Wassertech.
Waste and Biomass Valorization = Waste Biomass Valorization
Waste Management = Waste Manage. (Oxford)
Waste Management and Research = Waste Manage. Res.
Water Alternatives = Water Altern.
Water and Energy International = Water Energy Int.
Water and Environmental Management = Water Environ. Manage.
Water Asset Management International = Water Asset Manage. Int.
Water Environment Journal = Water Environ. J.
Water Environment Research = Water Environ. Res.
Water Intelligence Online = Water Intell. Online
Water International = Water Int.
Water Policy = Water Policy
Water Practice Technology = Water Pract. Technol.
Water Quality and Ecosystems Modeling = Water Qual. Ecosyst. Model.
Water Quality Research Journal of Canada = Water Qual. Res. J. Can.
Water Quality, Exposure and Health = Water Qual. Exposure Health
Water Research = Water Res.
Water Resources  Investigations Report (united States Geological Survey) = Water Resour. Invest. Rep. U.S. Geol. Surv.
Water Resources = Water Resour.
Water Resources and Economics = Water Resour. Econ.
Water Resources and Industry = Water Resour. Ind.
Water Resources and Rural Development = Water Resour. Rural Dev.
Water Resources Management = Water Resour. Manage.
Water Resources Research = Water Resour. Res.
Water Science = Water Sci.
Water Science and Technology = Water Sci. Technol.
Water Science and Technology Library = Water Sci. Technol. Lib.
Water Science and Technology Water Supply = Water Sci. Technol. Water Supply
Water Sewage and Effluent = Water Sewage Effluent
Water Utilities Management International = Water Util. Manage. Int.
Water, Air, & Soil Pollution = Water, Air, Soil Pollut.
Water, Air, & Soil Pollution: Focus = Water Air Soil Pollut. Focus
Water, Air, and Soil Pollution = Water. Air. Soil Pollut.
Wave Motion = Wave Motion
Waves in Random and Complex Media = Waves Random Complex Medium
Way = Way
WDA Journal = WDA J.
Wear = Wear
Weather = Weather
Weather and Climate Extremes = Weather Clim. Extremes
Weather and Forecasting = Weather Forecasting
Weather Vane = Weather Vane
Weather, Climate, and Society = Weather Clim. Soc.
Weatherwise = Weatherwise
Web Ecology = Web Ecol.
Weed Science = Weed Sci.
Weekly Epidemiological Record = Wkly. Epidemiol. Rec.
Wei Sheng Wu Xue Bao (Acta Microbiologica Sinica) = Wei Sheng Wu Xue Bao
Wei Sheng Yan Jiu (Journal of Hygiene Research) = Wei Sheng Yan Jiu
Wein Wissenschaft = Wein Wiss.
Weinwirtschaft Technik = Weinwirtsch. Tech.
Welding International = Weld. Int.
Werkstoffe und Korrosion = Werkst. Korros.
West African Journal of Medicine = West Afr. J. Med.
West African Journal of Pharmacology and Drug Research = West Afr. J. Pharmacol. Drug Res.
West African Medical Journal = West Afr. Med. J.
West African Medical Journal and Nigerian Medical and Dental Practitioner = West Afr. Med. J. Niger. Med. Dent. Pract.
West African Medical Journal and Nigerian Practitioner = West Afr. Med. J. Niger. Pract.
West Indian Medical Journal = West Indian Med. J.
West of England Medical Journal = West Engl. Med. J.
West Virginia Dental Journal = W. V. Dent. J.
West Virginia Medical Journal = W. V. Med. J.
Western Dental Society Bulletin = West. Dent. Soc. Bull.
Western Journal of Applied Forestry = West. J. Appl. For.
Western Journal of Medicine = West. J. Med.
Western Journal of Nursing Research = West. J. Nurs. Res.
Western Medicine; The Medical Journal of the West = West Med. Med. J. West
Wetland Science = Wetland Sci.
Wetlands Ecology and Management = Wetlands Ecol. Manage.
WHO Chronicle = WHO Chron.
WHO Offset Publication = WHO Offset Publ.
WHO Regional Publications European Series = WHO Reg. Publ. Eur. Ser.
Wiadomosci Lekarskie = Wiad. Lek.
Wiadomosci Parazytologiczne = Wiad. Parazytol.
Wiederherstellungschirurgie und Traumatologie = Wiederherstellungschir. Traumatol.
Wiener Klinische Wochenschrift = Wien. Klin. Wochenschr.
Wiener Klinische Wochenschrift. Supplementum = Wien. Klin. Wochenschr. Suppl.
Wiener Medizinische Wochenschrift = Wien. Med. Wochenschr.
Wiener Medizinische Wochenschrift. Beihefte = Wien. Med. Wochenschr. Beih.
Wiener Medizinische Wochenschrift. Supplement = Wien. Med. Wochenschr. Suppl.
Wiener Tierarztliche Monatsschrift = Wien. Tierarztl. Monatsschr.
Wiener Zeitschrift fur Innere Medizin und Ihre Grenzgebiete = Wien. Z. Inn. Med.
Wiener Zeitschrift fur Nervenheilkunde und deren Grenzgebiete = Wien. Z. Nervenheilkd. Grenzgeb.
Wilderness and Environmental Medicine = Wilderness Environ. Med.
Wildlife Disease = Wildl. Dis.
Wildlife Society Bulletin = Wildl. Soc. Bull.
Wiley Interdisciplinary Reviews = WIRES
Wiley Interdisciplinary Reviews: Climate Change = Wiley Interdiscip. Rev. Clim. Change
Wiley Interdisciplinary Reviews: Cognitive Science = Wiley Interdiscip. Rev. Cognit. Sci.
Wiley Interdisciplinary Reviews: Computational Molecular Science = WIREs Comput Mol Sci
Wiley Interdisciplinary Reviews: Computational Statistics = Wiley Interdiscip. Rev. Comput. Stat.
Wiley Interdisciplinary Reviews: Nanomedicine and Nanobiotechnology = Wiley Interdiscip. Rev. Nanomed. Nanobiotechnol.
Wiley Interdisciplinary Reviews: Systems Biology and Medicine = Wiley Interdiscip. Rev. Syst. Biol. Med.
Wind Energy = Wind Energy
Wind Engineering = Wind Eng.
WIREs Climate Change = WIREs Clim. Change
WIREs Cognitive Science = WIREs Cognit. Sci.
WIREs Computational Molecular Science = WIREs Comput. Mol. Sci.
WIREs Computational Statistics = WIREs Comput. Stat.
WIREs Data Mining and Knowledge Discovery = WIREs Data Min. Knowl. Discovery
WIREs Developmental Biology = WIREs Dev. Biol.
WIREs Energy and Environment = WIREs Energy Environ.
WIREs Membrane Transport and Signaling = WIREs Membr. Transport Signaling
WIREs Nanomedicine and Nanobiotechnology = WIREs Nanomed. Nanobiotechnol.
WIREs RNA = WIREs RNA
WIREs Systems Biology and Medicine = WIREs Syst. Biol. Med.
WIREs Water = WIREs Water
Wisconsin Dental Association Journal = Wis. Dent. Assoc. J.
Wisconsin Medical Journal = Wis. Med. J.
Wissenschaftliche Zeitschrift der Humboldt-Universitat zu Berlin. Mathematisch-Naturwissenschaftliche Reihe = Wiss. Z. Humboldt Univ. Berl. [Math. Naturwiss.]
Wistar Institute Symposium Monograph = Wistar Inst. Symp. Monogr.
WIT Transactions on Ecology and the Environment = WIT Trans. Ecol. Environ.
WIT Transactions on Engineering Sciences = WIT Trans. Eng. Sci.
WIT Transactions on the Built Environment = WIT Trans. Built Environ.
WMJ = WMJ
Wochenblatt fur Papierfabrikation = Wochenbl. Papierfabr.
Wochenschrift fur Brauerei = Wochenschr. Brau.
Woman Physician = Woman Physician
Women and Health = Women Health
Women's Health = Womens Health
Women's Health Data Book = Womens Health Data Book
Women's Health Issues = Womens Health Issues
Wood and Fiber Science = Wood Fiber Sci.
Wood Material Science & Engineering = Wood Mater. Sci. Eng.
Wood Science and Technology = Wood Sci. Technol.
Worcester Medical News = Worcester Med. News
Work, Environment, Health = Work. Environ. Health
Worklife = Worklife
World Allergy Organization Journal = World Allergy Organ. J.
World Health Forum = World Health Forum
World Health Organization Monograph Series = World Health Organ. Monogr. Ser.
World Health Organization Technical Report Series = World Health Organ. Tech. Rep. Ser.
World Health Statistics Quarterly = World Health Stat. Q.
World Health Statistics Report = World Health Stat. Rep.
World Hospitals = World Hosp.
World Hospitals and Health Services = World Hosp. Health Serv.
World Journal of Gastroenterology = World J. Gastroenterol.
World Journal of Microbiology and Biotechnology = World J. Microbiol. Biotechnol.
World Journal of Surgery = World J. Surg.
World Journal of Urology = World J. Urol.
World Medical Journal = World Med. J.
World Meteorological Organization Bulletin = WMO Bull.
World News on Maxillofacial Radiology = World News Maxillofac. Radiol.
World of Irish Nursing = World Ir. Nurs.
World of Mining: Surface and Underground = World Min. Surf. Underground
World Review of Nutrition and Dietetics = World Rev. Nutr. Diet.
World's Poultry Science Journal = World's Poult. Sci. J.
Worlds Poultry Science Journal = Worlds Poult. Sci. J.
Worldviews on Evidence-Based Nursing = Worldviews Evid. Based Nurs.
Wound Repair and Regeneration = Wound Repair Regen.
Wuji Huaxue Xuebao = Wuji Huaxue Xuebao
Wuli Huaxue Xuebao = Wuli Huaxue Xuebao
Wuli Xuebao = Wuli Xuebao
Wyoming Nurses Newsletter = Wyo. Nurses Newsl.
X-Ray Spectrometry = X-Ray Spectrom.
X-Ray Structure Analysis Online = X-Ray Struct. Anal. Online
Xenobiotica = Xenobiotica
Xi Psi Phi Quarterly = Xi Psi Phi Q.
Xianggang Hu Li Za Zhi (Hong Kong Nursing Journal) = Xianggang Hu Li Za Zhi
Y Reports = Y Rep.
Yakhak Hoechi = Yakhak Hoechi
Yakubutsu, Seishin, Kodo (Japanese Journal of Psychopharmacology) = Yakubutsu Seishin Kodo
Yakugaku Zasshi = Yakugaku Zasshi
Yale Journal of Biology and Medicine = Yale J. Biol. Med.
Yale Journal of Health Policy, Law, and Ethics = Yale J. Health Policy Law Ethics
Yale Law Journal = Yale Law J.
Yan Ke Xue Bao (Eye Science) = Yan Ke Xue Bao
Yao Xue Xue Bao (Acta Pharmaceutica Sinica) = Yao Xue Xue Bao
Year in Immunology = Year Immunol.
Yeast = Yeast
Yi Chuan Xue Bao (Acta Genetica Sinica) = Yi Chuan Xue Bao
Yingyong Huaxue = Yingyong Huaxue
Yngre Laeger = Yngre Laeger
Yokohama Medical Bulletin = Yokohama Med. Bull.
Yonago Acta Medica = Yonago Acta Med.
Yonsei Medical Journal = Yonsei Med. J.
Yosetsu Gakkai Ronbunshu = Yosetsu Gakkai Ronbunshu
Youji Huaxue = Youji Huaxue
Your Child Patient = Your Child Patient
Your Oklahoma Dental Association Journal = Your Okla. Dent. Assoc. J.
Yuki Gosei Kagaku Kyokaishi = Yuki Gosei Kagaku Kyokaishi
Zacchia = Zacchia
Zahn-, Mund-, und Kieferheilkunde mit Zentralblatt = Zahn. Mund. Kieferheilkd. Zentralbl.
Zahnarzt = Zahnarzt
Zahnarzteblatt Baden-Wurttemberg = Zahnarztebl. Baden. Wurttemb.
Zahnarztliche Mitteilungen = Zahnarztl. Mitt.
Zahnarztliche Nachrichten Sudwurttemburg-Hohenzollern = Zahnarztl. Nachr. Sudwurttemb.
Zahnarztliche Praxis = Zahnarztl. Prax.
Zahnarztliche Praxisfuhrung = Zahnarztl. Praxisfuhr.
Zahnarztliche Rundschau = Zahnarztl. Rundsch.
Zahnarztliche Welt, Zahnarztliche Rundschau, ZWR, Vereinigt mit Zahnarztliche Reform = Zahnarztl. Welt. Zahnarztl. Rundsch. ZWR. Zahnarztl. Reform
Zahnarztlicher Gesundheitsdienst = Zahnarztl. Gesundheitsdienst
Zahntechnik = Zahntechnik (Zur.)
Zambia Nurse = Zambia Nurse
Zambia Nurse Journal = Zambia Nurse J.
Zbornik Vojnomedicinske Akademije = Zb. Vojnomed. Akad.
Zdravookhranenie Kirgizii = Zdravookhr. Kirg.
Zdravookhranenie Rossiiskoi Federatsii = Zdravookhr. Ross. Fed.
Zdravotnicka Pracovnice = Zdrav. Prac.
Zdravotnicke Aktuality = Zdrav. Aktual.
Zdravstveni Vestnik = Zdrav. Vestn.
Zdrowie Publiczne = Zdrow. Publiczne
Zeitschrift der Deutschen Geologischen Gesellschaft = Z. Dtsch. Geol. Ges.
Zeitschrift der Ostpreussischen Meschkinnes Forschung = Z. Ostpreuss. Meschkinnes Forsch.
Zeitschrift des Vereines der Deutschen Zucker Industrie = Z. Ver. Dtsch. Zucker Ind.
Zeitschrift des Vereins Deutscher Ingenieure = Z. Ver. Dtsch. Ing.
Zeitschrift fuer Anorganische und Allgemeine Chemie = Z. Anorg. Allg. Chem.
Zeitschrift fuer Kristallographie - New Crystal Structures = Z. Kristallogr. - New Cryst. Struct.
Zeitschrift fuer Kristallographie = Z. Kristallogr.
Zeitschrift fuer Metallkunde = Z. Metallkd.
Zeitschrift fuer Naturforschung, A: Physical Sciences = Z. Naturforsch., A: Phys. Sci.
Zeitschrift fuer Naturforschung, B: Chemical Sciences = Z. Naturforsch., B: Chem. Sci.
Zeitschrift fuer Naturforschung, C: Journal of Biosciences = Z. Naturforsch., C: J. Biosci.
Zeitschrift fuer Physikalische Chemie (Muenchen, Germany) = Z. Phys. Chem. (Muenchen, Ger.)
Zeitschrift fur Allgemeine Mikrobiologie = Z. Allg. Mikrobiol.
Zeitschrift fur Allgemeinmedizin = Z. Allgemeinmed.
Zeitschrift fur Alternsforschung = Z. Alternsforsch.
Zeitschrift fur Analytische Chemie = Z. Anal. Chem.
Zeitschrift fur Anatomie und Entwicklungsgeschichte = Z. Anat. Entwicklungsgesch.
Zeitschrift fur Angewandte Entomologie = Z. Angew. Entomol.
Zeitschrift fur Angewandte Geologie = Z. Angew. Geol.
Zeitschrift fur Angewandte Mathematik und Mechanik = Z. Angew. Math. Mech.
Zeitschrift fur Angewandte Mathematik und Physik = Z. Angew. Math. Phys.
Zeitschrift fur Angewandte Photographie in Wissenschaft und Technik = Z. Angew. Photogr. Wiss. Tech.
Zeitschrift fur Angewandte Physik und Chemie = Z. Elektrochem. Angew. Phys. Chem.
Zeitschrift fur Anorganische Chemie = Z. Anorg. Chem.
Zeitschrift fur Anorganische und Allgemeine Chemie = Z. Anorg. Allg. Chem.
Zeitschrift fur Arznei und Gewurzpflanzen = Z. Arznei Gewurzpflanzen
Zeitschrift fur Arztliche Fortbildung = Z. Arztl. Fortbild. (Jena)
Zeitschrift fur Arztliche Fortbildung und Qualitatssicherung = Z. Arztl. Fortbild. Qualitatssich.
Zeitschrift fur Arztliche Fortbildung. Beiheft = Z. Arztl. Fortbild. Beih. (Jena)
Zeitschrift fur Bienenforschung = Z. Bienenforsch.
Zeitschrift fur Biologie = Z. Biol.
Zeitschrift fur das Gesamte Schiess und Sprengstoffwesen = Z. Gesamte Schiess Sprengstoffwes.
Zeitschrift fur die Gesamte Experimentelle Medizin einschliesslich Experimentelle Chirurgie = Z. Gesamte Exp. Med.
Zeitschrift fur die Gesamte Hygiene und Ihre Grenzgebiete = Z. Gesamte Hyg.
Zeitschrift fur die Gesamte Innere Medizin und Ihre Grenzgebiete = Z. Gesamte Inn. Med.
Zeitschrift fur Erkrankungen der Atmungsorgane = Z. Erkr. Atmungsorgane
Zeitschrift fur Erkrankungen der Atmungsorgane, mit Folia Bronchologica = Z. Erkr. Atmungsorgane. Folia Bronchol.
Zeitschrift fur Ernahrungswissenschaft (Journal of Nutritional Sciences) Supplementa = Z. Ernahrungswiss. Suppl.
Zeitschrift fur Ernahrungswissenschaft = Z. Ernahrungswiss.
Zeitschrift fur Erzbergbau und Metallhuttenwesen = Z. Erzbergbau MetallhuttenWes.
Zeitschrift fur Experimentelle Chirurgie = Z. Exp. Chir.
Zeitschrift fur Experimentelle Chirurgie, Transplantation, und Kunstliche Organe = Z. Exp. Chir. Transplant. Kunstliche Organe
Zeitschrift fur Experimentelle Psychologie = Z. Exp. Psychol.
Zeitschrift fur Experimentelle und Angewandte Psychologie = Z. Exp. Angew. Psychol.
Zeitschrift fur Flugwissenschaften und Weltraumforschung = Z. Flugwiss. Weltraumforsch.
Zeitschrift fur Gastroenterologie = Z. Gastroenterol.
Zeitschrift fur Gastroenterologie. Verhandlungsband = Z. Gastroenterol. Verh.
Zeitschrift fur Geburtshilfe und Neonatologie = Z. Geburtshilfe Neonatol.
Zeitschrift fur Geburtshilfe und Perinatologie = Z. Geburtshilfe Perinatol.
Zeitschrift fur Geologische Wissenschaften = Z. Geol. Wiss.
Zeitschrift fur Geomorphologie = Z. Geomorphol.
Zeitschrift fur Geomorphologie Supplementband = Z. Geomorphol. Suppl.
Zeitschrift fur Geophysik = Z. Geophys.
Zeitschrift fur Gerontologie = Z. Gerontol.
Zeitschrift fur Gerontologie und Geriatrie = Z. Gerontol. Geriatr.
Zeitschrift fur Geschiebeforschung = Z. Geschiebeforsch.
Zeitschrift fur Gletscherkunde und Glazialgeologie = Z. Gletscherkd. Glazialgeol.
Zeitschrift fur Haut- und Geschlechtskrankheiten = Z. Haut. Geschlechtskr.
Zeitschrift fur Hautkrankheiten = Z. Hautkr.
Zeitschrift fur Hochfrequenztechnik = Z. Hochfrequenztech.
Zeitschrift fur Hygiene = Z. Hyg.
Zeitschrift fur Hygiene und Infektionskrankheiten = Z. Hyg. Infektionskrankh.
Zeitschrift fur Immunitatsforschung (Immunobiology) = Z. Immunitatsforsch. Immunobiol.
Zeitschrift fur Immunitatsforschung und Experimentalle Therapie = Z. Immunitatsforsch. Exp. Ther.
Zeitschrift fur Immunitatsforschung, Allergie und Klinische Immunologie = Z. Immunitatsforsch. Allerg. Klin. Immunol.
Zeitschrift fur Immunitatsforschung, Experimentelle und Klinische Immunologie = Z. Immunitatsforsch. Exp. Klin. Immunol.
Zeitschrift fur Instrumentenkunde = Z. Instrumentenkd.
Zeitschrift fur Kardiologie = Z. Kardiol.
Zeitschrift fur Kardiologie. Supplementum = Z. Kardiol. Suppl.
Zeitschrift fur Kinder- und Jugendpsychiatrie = Z. Kinder. Jugenpsychiatr.
Zeitschrift fur Kinder- und Jugendpsychiatrie und Psychotherapie = Z. Kinder. Jugendpsychiatr. Psychother.
Zeitschrift fur Kinderchirurgie = Z. Kinderchir.
Zeitschrift fur Kinderchirurgie und Grenzgebiete = Z. Kinderchir. Grenzgeb.
Zeitschrift fur Kinderheilkunde = Z. Kinderheilkd.
Zeitschrift fur Klinische Chemie und Klinische Biochemie = Z. Klin. Chem. Klin. Biochem.
Zeitschrift fur Klinische Medicin = Z. Klin. Med.
Zeitschrift fur Klinische Medizin = Z. Klin. Med.
Zeitschrift fur Klinische Psychologie und Psychotherapie = Z. Klin. Psychol. Psychother.
Zeitschrift fur Klinische Psychologie, Psychiatrie und Psychotherapie = Z. Klin. Psychol. Psychiatr. Psychother.
Zeitschrift fur Klinische Psychologie, Psychopathologie und Psychotherapie = Z. Klin. Psychol. Psychopathol. Psychother.
Zeitschrift fur Krankenpflege = Z. Krankenpfl.
Zeitschrift fur Krebsforschung = Z. Krebsforsch.
Zeitschrift fur Krebsforschung und Klinische Onkologie (Cancer Research and Clinical Oncology) = Z. Krebsforsch. Klin. Onkol. Cancer Res. Clin. Oncol.
Zeitschrift fur Kreislaufforschung = Z. Kreislaufforsch.
Zeitschrift fur Kristallographie - New Crystral Stuctures = Z. Kristallogr. - New Cryst. Struct.
Zeitschrift fur Kristallographie = Z. Kristallogr.
Zeitschrift fur Kristallographie, Kristallgeometrie, Kristallphysik, Kristallchemie = Z. Kristallogr. Kristallgeom. Kristallphys. Kristallchem.
Zeitschrift fur Laryngologie, Rhinologie, Otologie und Ihre Grenzgebiete = Z. Laryngol. Rhinol. Otol.
Zeitschrift fur Lebensmittel-Untersuchung und -Forschung = Z. Lebensm. Unters. Forsch.
Zeitschrift fur Lymphologie (Journal of Lymphology) = Z. Lymphol.
Zeitschrift fur Medizinische Isotopenforschung und Deren Grenzgebiete = Z. Med. Isotopenforsch. Deren Grenzgeb.
Zeitschrift fur Medizinische Laboratoriumsdiagnostik = Z. Med. Laboratoriumsdiagn.
Zeitschrift fur Medizinische Labortechnik = Z. Med. Labortech.
Zeitschrift fur Medizinische Mikrobiologie und Immunologie = Z. Med. Mikrobiol. Immunol.
Zeitschrift fur Medizinische Physik = Z. Med. Phys.
Zeitschrift fur MetaIlkunde = Z. MetaIlkd.
Zeitschrift fur Mikroskopisch-Anatomische Forschung = Z. Mikrosk. Anat. Forsch.
Zeitschrift fur Morphologie und Anthropologie = Z. Morphol. Anthropol.
Zeitschrift fur Naturforschung A: Journal of Physical Sciences = Z. Naturforsch., A: Phys. Sci.
Zeitschrift fur Naturforschung B: Journal of Chemical Sciences = Z. Naturforsch., B: Chem. Sci.
Zeitschrift fur Naturforschung C: Journal of Biosciences = Z. Naturforsch., C: Biosci.
Zeitschrift fur Naturforschung. Section C, Biosciences = Z. Naturforsch. [C]
Zeitschrift fur Naturforschung. Section C, Journal of Biosciences = Z. Naturforsch. [C]
Zeitschrift fur Naturforschung. Teil B, Anorganische Chemie, Organische Chemie, Biochemie, Biophysik, Biologie = Z. Naturforsch. [B]
Zeitschrift fur Naturforschung. Teil B, Chemie, Biochemie, Biophysik, Biologie und Verwandte Gebiete = Z. Naturforsch. B
Zeitschrift fur Naturwissenschaftlich-Medizinische Grundlagenforschung = Z. Naturwiss. Med. Grundlagenforsch.
Zeitschrift fur Neurologie = Z. Neurol.
Zeitschrift fur Orthopadie und Ihre Grenzgebiete = Z. Orthop. Ihre Grenzgeb.
Zeitschrift fur Parasitenkunde = Z. Parasitenkd.
Zeitschrift fur Pflanzenernahrung Dungung Bodenkunde = Z. Pflanzenernahr. Dung. Bodenkd.
Zeitschrift fur Pflanzenernahrung und Bodenkunde = Z. Pflanzenernahr. Bodenkd.
Zeitschrift fur Pflanzenkrankheiten und Pflanzenschutz = Z. Pflanzenkrankh. Pflanzenschutz
Zeitschrift fur Pflanzenphysiologie = Z. Pflanzenphysiol.
Zeitschrift fur Physik = Z. Angew. Phys.
Zeitschrift fur Physik A: Atomes and Nuclei = Z. Phys. A: At. Nucl.
Zeitschrift fur Physik A: Hadrons and Nuclei = Z. Phys. A: Hadrons Nucl.
Zeitschrift fur Physik B: Condensed Matter = Z. Phys. B: Condens. Matter
Zeitschrift fur Physik B: Condensed Matter and Quanta = Z. Phys. B: Condens. Matter Quanta
Zeitschrift fur Physik C: Particle Fields = Z. Phys. C: Part. Fields
Zeitschrift fur Physik D: Atoms, Molecules and Clusters = Z. Phys. D: At. Mol. Clusters
Zeitschrift fur Physikalische Chemie = Z. Phys. Chem.
Zeitschrift fur Physikalische Chemie, Abteilung A = Z. Phys. Chem. Abt. A:
Zeitschrift fur Physikalische Chemie, Abteilung B = Z. Phys. Chem. Abt. B:
Zeitschrift fur Physikalische Chemie, Stoeechiometrie und Verwandschaftslehre = Z. Phys. Chem. Stoechiom. Verwandtschafts.
Zeitschrift fur Physiologische Chemie = Z. Physiol. Chem.
Zeitschrift fur Physiotherapie = Z. Physiother.
Zeitschrift fur Plastische Chirurgie = Z. Plast. Chir.
Zeitschrift fur Praktische Anasthesie und Wiederbelebung = Z. Prakt. Anasth.
Zeitschrift fur Praktische Anasthesie, Wiederbelebung und Intensivtherapie = Z. Prakt. Anasth. Wiederbeleb. Intensivther.
Zeitschrift fur Praventivmedizin = Z. Praventivmed.
Zeitschrift fur Psychologie mit Zeitschrift fur Angewandte Psychologie = Z. Psychol. Z. Angew. Psychol.
Zeitschrift fur Psychosomatische Medizin und Psychoanalyse = Z. Psychosom. Med. Psychoanal.
Zeitschrift fur Psychosomatische Medizin und Psychotherapie = Z. Psychosom. Med. Psychother.
Zeitschrift fur Psychotherapie und Medizinische Psychologie = Z. Psychother. Med. Psychol.
Zeitschrift fur Rechtsmedizin (Journal of Legal Medicine) = Z. Rechtsmed.
Zeitschrift fur Rechtsmedizin = Z. Rechtsmed.
Zeitschrift fur Rheumaforschung = Z. Rheumaforsch.
Zeitschrift fur Rheumatologie = Z. Rheumatol.
Zeitschrift fur Stomatologie = Z. Stomatol.
Zeitschrift fur Technische Physik = Z. Tech. Phys.
Zeitschrift fur Tierphysiologie, Tierernahrung und Futtermittelkunde = Z. Tierphysiol. Tierernahr. Futtermittelkd.
Zeitschrift fur Tierpsychologie = Z. Tierpsychol.
Zeitschrift fur Tierzuchtung und Zuchtungsbiologie = Z. Tierzuecht. Zuechtungsbiol.
Zeitschrift fur Tropenmedizin und Parasitologie = Z. Tropenmed. Parasitol.
Zeitschrift fur Tuberkulose und Erkrankungen der Thoraxorgane = Z. Tuberk. Erkr. Thoraxorg.
Zeitschrift fur Unfallchirurgie und Versicherungsmedizin = Z. Unfallchir. Versicherungsmed.
Zeitschrift fur Unfallchirurgie, Versicherungsmedizin und Berufskrankheiten = Z. Unfallchir. Versicherungsmed. Berufskr.
Zeitschrift fur Unfallmedizin und Berufskrankheiten = Z. Unfallmed. Berufskr.
Zeitschrift fur Urologie und Nephrologie = Z. Urol. Nephrol.
Zeitschrift fur Vererbungslehre = Z. Vererbungsl.
Zeitschrift fur Versuchstierkunde = Z. Versuchstierkd.
Zeitschrift fur Vitamin- Hormon- und Fermentforschung = Z. Vitam. Horm. Fermentforsch.
Zeitschrift fur Wasser- und Abwasserforschung = Z. Wasser Abwasser-Forsch.
Zeitschrift fur Wissenschaftliche Mikroskopie und fur Mikroskopische Technik = Z. Wiss. Mikrosk. Mikrosk. Tech.
Zeitschrift fur Wissenschaftliche Photographie Photophysik und Photochemie = Z. Wiss. Photogr. Photophys. Photochem.
Zeitschrift fur Zellforschung und Mikroskopische Anatomie = Z. Zellforsch. Mikrosk. Anat.
Zeitschrift für Meteorologie = Z. Meteor.
Zellstoff und Papier = Zellst. Papier
Zement Kalk Gips = Zem. Kalk Gips
Zentral-Zeitung fur Optik und Mechanik = Zent.-Ztg. Opt. Mech.
Zentralblatt fur Allgemeine Pathologie und Pathologische Anatomie = Zentralbl. Allg. Pathol.
Zentralblatt fur Arbeitsmedizin und Arbeitsschutz = Zentralbl. Arbeitsmed.
Zentralblatt fur Arbeitsmedizin, Arbeitsschutz und Ergonomie = Zentralbl. Arbeitsmed. Arbeitsschutz Ergon.
Zentralblatt fur Arbeitsmedizin, Arbeitsschutz und Prophylaxe = Zentralbl. Arbeitsmed. Arbeitsschutz Prophyl.
Zentralblatt fur Arbeitsmedizin, Arbeitsschutz, Prophylaxe und Ergonomie = Zentralbl. Arbeitsmed. Arbeitsschutz. Prophyl. Ergonomie
Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. 1. Abt. Originale B, Hygiene = Zentralbl. Bakteriol. Mikrobiol. Hyg. [B]
Zentralblatt fur Bakteriologie, Mikrobiologie und Hygiene. Serie B, Umwelthygiene, Krankenhaushygiene, Arbeitshygiene, Praventive Medizin = Zentralbl. Bakteriol. Mikrobiol. Hyg. [B]
Zentralblatt fur Bakteriologie, Mikrobiologie, und Hygiene. Series A, Medical Microbiology, Infectious Diseases, Virology, Parasitology = Zentralbl. Bakteriol. Mikrobiol. Hyg. [A]
Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. 1. Abt., = Zentralbl. Bakteriol. [Orig.]
Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste = Zentralbl. Bakteriol. [Orig. B]
Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Erste Abteilung, Originale. Reihe B, Hygiene, Betriebshygiene, Praventive Medizin = Zentralbl. Bakteriol. [B]
Zentralblatt fur Bakteriologie, Parasitenkunde, Infektionskrankheiten und Hygiene. Zweite = Zentralbl. Bakteriol. Parasitenkd. Infektionskr. Hyg.
Zentralblatt fur Bakteriologie. 1. Abt., Originale. A, Medizinische Mikrobiologie, Infektionskrankheiten und Parasitiologie = Zentralbl. Bakteriol. A.
Zentralblatt fur Bakteriologie. 1. Abt., Originale. B, Hygiene, Krankenhaushygiene, Betriebshygiene, Praventive Medizin = Zentralbl. Bakteriol. [B]
Zentralblatt fur Bauverwaltung = Zentralbl. Bauverwaltung
Zentralblatt fur Biochemie und Biophysik = Zentralbl. Biochem. Biophys.
Zentralblatt fur Biologische Aerosolforschung = Zentralbl. Biol. Aerosolforsch.
Zentralblatt fur Chirurgie = Zentralbl. Chir.
Zentralblatt fur Geologie und Palaeontologie Teil 1: Allgemeine, Angewandte, Regionale, und Historische Geologie = Zentralbl. Geol. Palaeontol. Teil 1
Zentralblatt fur Geologie und Palaeontologie Teil 2: Palaeontologie = Zentralbl. Geol. Palaeontol. Teil 2
Zentralblatt fur Gynakologie = Zentralbl. Gynakol.
Zentralblatt fur Hygiene und Umweltmedizin = Zentralbl. Hyg. Umweltmed.
Zentralblatt fur Mikrobiologie = Zentralbl. Mikrobiol.
Zentralblatt fur Mineralogie Teil 1: Kristallographie und Mineralogie = Zentralbl. Mineral. Teil 1
Zentralblatt fur Mineralogie Teil 2: Petrographie, Technische Mineralogie, Geochemie und Lagerstattenkunde = Zentralbl. Mineral. Teil 2
Zentralblatt fur Mineralogie, Geologie und Palaeontologie = Zentralbl. Mineral. Geol. Palaeontol.
Zentralblatt fur Neurochirurgie = Zentralbl. Neurochir.
Zentralblatt fur Pathologie = Zentralbl. Pathol.
Zentralblatt fur Pharmazie = Zentralbl. Pharm.
Zentralblatt fur Pharmazie, Pharmakotherapie und Laboratoriumsdiagnostik = Zentralbl. Pharm. Pharmakother. Laboratoriumsdiagn.
Zentralblatt fur Phlebologie = Zentralbl. Phlebol.
Zentralblatt fur Veterinarmedizin. Reihe A = Zentralbl. Veterinarmed. A
Zentralblatt fur Veterinarmedizin. Reihe B = Zentralbl. Veterinarmed. [B]
Zentralblatt fur Veterinarmedizin. Reihe C, Anatomia, Histologia, Embryologia = Zentralbl. Veterinarmed. [C]
ZFA; Zeitschrift fur Allgemeinmedizin = ZFA (Stuttgart)
ZFA; Zeitschrift fur Alternsforschung = ZFA
Zhi Wu Sheng Li Yu Fen Zi Sheng Wu Xue Xue Bao (Journal of Plant Physiology and Molecular Biology) = Zhi Wu Sheng Li Yu Fen Zi Sheng Wu Xue Xue Bao
Zhipu Xuebao = Zhipu Xuebao
Zhong Nan Da Xue Xue Bao. Yi Xue Ban (Journal of Central South University. Medical Sciences) = Zhong Nan Da Xue Xue Bao Yi Xue Ban
Zhong Xi Yi Jie He Xue Bao (Journal of Chinese Integrative Medicine) = Zhong Xi Yi Jie He Xue Bao
Zhong Xi Yi Jie He Za Zhi (Chinese Journal of Modern Developments in Traditional Medicine) = Zhong Xi Yi Jie He Za Zhi
Zhong Yao Tong Bao (Bulletin of Chinese Materia Medica) = Zhong Yao Tong Bao
Zhongguo Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi (Chinese Journal of Parasitology and Parasitic Diseases) = Zhongguo Ji Sheng Chong Xue Yu Ji Sheng Chong Bing Za Zhi
Zhongguo Shengwu Huaxue Yu Fenzi Shengwu Xuebao = Zhongguo Shengwu Huaxue Yu Fenzi Shengwu Xuebao
Zhongguo Xiu Fu Chong Jian Wai Ke Za Zhi (Chinese Journal of Reparative and Reconstructive Surgery) = Zhongguo Xiu Fu Chong Jian Wai Ke Za Zhi
Zhongguo Yao Li Xue Bao (Acta Pharmacologica Sinica) = Zhongguo Yao Li Xue Bao
Zhongguo Yi Liao Qi Xie Za Zhi (Chinese Journal of Medical Instrumentation) = Zhongguo Yi Liao Qi Xie Za Zhi
Zhongguo Yi Xue Ke Xue Yuan Xue Bao (Acta Academiae Medicinae Sinicae) = Zhongguo Yi Xue Ke Xue Yuan Xue Bao
Zhongguo Ying Yong Sheng Li Xue Za Zhi (Chinese Journal of Applied Physiology) = Zhongguo Ying Yong Sheng Li Xue Za Zhi
Zhongguo Zhong Xi Yi Jie He Za Zhi (Chinese Journal of Integrated Traditional and Western Medicine) = Zhongguo Zhong Xi Yi Jie He Za Zhi
Zhongguo Zhong Yao Za Zhi (China Journal of Chinese Materia Medica) = Zhongguo Zhong Yao Za Zhi
Zhonghua Bing Li Xue Za Zhi (Chinese Journal of Pathology) = Zhonghua Bing Li Xue Za Zhi
Zhonghua Er Bi Yan Hou Ke Za Zhi (Chinese Journal of Otorhinolaryngology) = Zhonghua Er Bi Yan Hou Ke Za Zhi
Zhonghua Er Bi Yan Hou Tou Jing Wai Ke Za Zhi (Chinese Journal of Otorhinolaryngology Head and Neck Surgery) = Zhonghua Er Bi Yan Hou Tou Jing Wai Ke Za Zhi
Zhonghua Fang She Xue Za Zhi (Chinese Journal of Radiology) = Zhonghua Fang She Xue Za Zhi
Zhonghua Fu Chan Ke Za Zhi (Chinese Journal of Obstetrics and Gynecology) = Zhonghua Fu Chan Ke Za Zhi
Zhonghua Gan Zang Bing Za Zhi (Chinese Journal of Hepatology) = Zhonghua Gan Zang Bing Za Zhi
Zhonghua Hu Li Za Zhi (Chinese Journal of Nursing) = Zhonghua Hu Li Za Zhi
Zhonghua Jie He He Hu Xi Xi Ji Bing Za Zhi (Chinese Journal of Tuberculosis and Respiratory Diseases) = Zhonghua Jie He He Hu Xi Xi Ji Bing Za Zhi
Zhonghua Jie He He Hu Xi Za Zhi (Chinese Journal of Tuberculosis and Respiratory Diseases) = Zhonghua Jie He He Hu Xi Za Zhi
Zhonghua Kou Qiang Ke Za Zhi (Chinese Journal of Stomatology) = Zhonghua Kou Qiang Ke Za Zhi
Zhonghua Kou Qiang Yi Xue Za Zhi (Chinese Journal of Stomatology) = Zhonghua Kou Qiang Yi Xue Za Zhi
Zhonghua Liu Xing Bing Xue Za Zhi = Zhonghua Liu Xing Bing Xue Za Zhi
Zhonghua Minguo Wei Sheng Wu Ji Mian Yi Xue Za Zhi (Chinese Journal of Microbiology and Immunology) = Zhonghua Min Guo Wei Sheng Wu Ji Mian Yi Xue Za Zhi
Zhonghua Minguo Wei Sheng Wu Xue Za Zhi (Chinese Journal of Microbiology) = Zhonghua Min Guo Wei Sheng Wu Xue Za Zhi
Zhonghua Minguo Xiao Er Ke Yi Xue Hui Za Zhi = Zhonghua Min Guo Xiao Er Ke Yi Xue Hui Za Zhi
Zhonghua Nei Ke Za Zhi (Chinese Journal of Internal Medicine) = Zhonghua Nei Ke Za Zhi
Zhonghua Shao Shang Za Zhi = Zhonghua Shao Shang Za Zhi
Zhonghua Shen Jing Jing Shen Ke Za Zhi (Chinese Journal of Neurology and Psychiatry) = Zhonghua Shen Jing Jing Shen Ke Za Zhi
Zhonghua Wai Ke Za Zhi (Chinese Journal of Surgery) = Zhonghua Wai Ke Za Zhi
Zhonghua Xin Xue Guan Bing Za Zhi (Chinese Journal of Cardiovascular Diseases) = Zhonghua Xin Xue Guan Bing Za Zhi
Zhonghua Yi Xue Yi Chuan Xue Za Zhi (Chinese Journal of Medical Genetics) = Zhonghua Yi Xue Yi Chuan Xue Za Zhi
Zhonghua Yi Xue Za Zhi (Chinese Medical Journal, Taipei) = Zhonghua Yi Xue Za Zhi (Taipei)
Zhonghua Yu Fang Yi Xue Za Zhi (Chinese Journal of Preventive Medicine) = Zhonghua Yu Fang Yi Xue Za Zhi
Zhonghua Zheng Xing Shao Shang Wai Ke Za Zhi (Chinese Journal of Plastic Surgery and Burns) = Zhonghua Zheng Xing Shao Shang Wai Ke Za Zhi
Zhonghua Zheng Xing Wai Ke Za Zhi = Zhonghua Zheng Xing Wai Ke Za Zhi
Zhonghua Zhong Liu Za Zhi (Chinese Journal of Oncology) = Zhonghua Zhong Liu Za Zhi
Zhurnal Eksperimentalnoi i Klinicheskoi Meditsiny = Zh. Eksp. Klin. Med.
Zhurnal Evoliutsionnoi Biokhimii i Fiziologii = Zh. Evol. Biokhim. Fiziol.
Zhurnal Fizicheskoi Khimii = Zh. Fiz. Khim.
Zhurnal Mikrobiologii, Epidemiologii i Immunobiologii = Zh. Mikrobiol. Epidemiol. Immunobiol.
Zhurnal Neorganicheskoi Khimii = Zh. Neorg. Khim.
Zhurnal Nevrologii i Psikhiatrii imeni S.S. Korsakova = Zh. Nevrol. Psikhiatr. Im. S. S. Korsakova
Zhurnal Nevropatologii i Psikhiatrii imeni S. S. Korsakova = Zh. Nevropatol. Psikhiatr. Im. S. S. Korsakova
Zhurnal Obshchei Biologii = Zh. Obshch. Biol.
Zhurnal Obshchei Khimii = Zh. Obshch. Khim.
Zhurnal Organicheskoi Khimii = Zh. Org. Khim.
Zhurnal Organichnoi ta Farmatsevtichnoi Khimii = Zh. Org. Farm. Khim.
Zhurnal Prikladnoi Khimii = Zh. Prikl. Khim.
Zhurnal Ushnykh, Nosovykh i Gorlovykh Boleznei = Zh. Ushn. Nos. Gorl. Bolezn.
Zhurnal Voprosy Neirokhirurgii Imeni N. N. Burdenko = Zh. Vopr. Neirokhir. Im. N. N. Burdenko
Zhurnal Vysshei Nervnoi Deiatelnosti Imeni I. P. Pavlova = Zh. Vyssh. Nerv. Deiat. Im. I. P. Pavlova
Zimbabwe Nurse = Zimbabwe Nurse
Zimbabwe Rhodesia Nurse = Zimbabwe Rhod. Nurse
Zobozdravstveni Vestnik = Zobozdrav. Vestn.
Zoological Journal of the Linnean Society = Zool. J. Linn. Soc.
Zoological Letters = Zool. Lett.
Zoological Science = Zoolog. Sci.
Zoologischer Anzeiger = Zool. Anz.
Zoonoses Research = Zoonoses Res.
Zoosystematics and Evolution = Zoosyst. Evol.
Zuchthygiene = Zuchthygiene
ZWR = ZWR
Zygote = Zygote

